Relaxed Kacanov scheme for the p-Laplacian with large p

We introduce a globally convergent relaxed Kacanov scheme for the computation of the discrete minimizer to the $p$-Laplace problem with $2 \leq p < \infty$. The iterative scheme is easy to implement since each iterate results only from the solve of a weighted, linear Poisson problem. It neither requires an additional line search nor involves unknown constants for the step length. The rate of convergence is independent of the underlying mesh.

==> Data/DataExp3/Experiment4_p_is_100ndof122962.txt <==
iter	J_Kac	J_Kac_star	J_Kac_reg	J_Kac_erg_star	J_steep	J_steep_star	Gap_Kac	Gap_Kac_reg	Gap_steep	EnergyDifKac	EnergyDifKacDual	EnergyDifSteep
0	1.3640922837152517e+119	2.91699668275303	6268.019774054135	2.9169966827530267	1.3640922837152517e+119	2.91699668275303	1.3640922837152517e+119	6270.936770736888	1.3640922837152517e+119	1.3640922837152517e+119	1.5831782895286126	1.3640922837152517e+119
1	5.737955875906864e+76	1.4115376986691501	6309.138288592449	1.411537698669148	1.362691518751931e+119	1.349064603564449e+121	5.737955875906864e+76	6310.549826291118	1.3626915187519683e+121	5.737955875906864e+76	0.07771930544473293	1.362691518751931e+119
2	1.889468139001187e+39	1.3598817874722062	19015.61687215575	1.3598817874722045	1.3411603662036392e+119	1.3277487625416264e+121	1.889468139001187e+39	19016.976753943225	1.341160366203663e+121	1.889468139001187e+39	0.02606339424778903	1.3411603662036392e+119
3	3.7281441459716136e+73	1.3472871518096345	12548.113187649902	1.347287151809633	8.85070377290256e+118	8.76219673517377e+120	3.7281441459716136e+73	12549.460474801712	8.850703772902795e+120	3.7281441459716136e+73	0.013468758585217344	8.85070377290256e+118
4	1.4400393611371386e+69	1.342035342225622	13364.482872595994	1.3420353422256197	3.3401476672017515e+118	3.30674619052977e+120	1.4400393611371386e+69	13365.82490793822	3.340147667201787e+120	1.4400393611371386e+69	0.008216949001204732	3.3401476672017515e+118
5	2.5402827331807092e+53	1.3391084860416134	11661.238900375965	1.3391084860416114	1.1528137709339041e+118	1.1412856332245941e+120	2.5402827331807092e+53	11662.578008862007	1.1528137709339331e+120	2.5402827331807092e+53	0.005290092817196168	1.1528137709339041e+118
6	2.0490023119467848e+53	1.3373381913434321	9600.65619562601	1.3373381913434308	1.1528137709339041e+118	1.1412856332245941e+120	2.0490023119467848e+53	9601.993533817355	1.1528137709339331e+120	2.0490023119467848e+53	0.0035197981190149275	1.1528137709339041e+118
7	3.067560941679443e+56	1.3362276116899494	7916.322899881059	1.3362276116899479	1.1528137709339041e+118	1.1412856332245941e+120	3.067560941679443e+56	7917.659127492749	1.1528137709339331e+120	3.067560941679443e+56	0.0024092184655322146	1.1528137709339041e+118
8	9.412375710253359e+51	1.3355150731645702	6407.714279034621	1.3355150731645684	1.1528137709339041e+118	1.1412856332245941e+120	9.412375710253359e+51	6409.049794107786	1.1528137709339331e+120	9.412375710253359e+51	0.0016966799401529897	1.1528137709339041e+118
9	2.148126052142613e+51	1.335048059080952	5295.41447734518	1.3350480590810099	1.1528137709339041e+118	1.1412856332245941e+120	2.148126052142613e+51	5296.749525404261	1.1528137709339331e+120	2.148126052142613e+51	0.001229665856534723	1.1528137709339041e+118
10	1.6401404333618872e+52	1.3347349857790851	4379.151603870108	1.3347349857801694	1.1528137709339041e+118	1.1412856332245941e+120	1.6401404333618872e+52	4380.486338855889	1.1528137709339331e+120	1.6401404333618872e+52	0.0009165925546679166	1.1528137709339041e+118
11	5.636041369039185e+42	1.3345198172366577	3571.9493092281073	1.334519817239865	1.1528137709339041e+118	1.1412856332245941e+120	5.636041369039185e+42	3573.283829045347	1.1528137709339331e+120	5.636041369039185e+42	0.0007014240122404924	1.1528137709339041e+118
12	2.7940405200096188e+47	1.3343679244521836	2920.1214587549616	1.3343679244585156	1.1528137709339041e+118	1.1412856332245941e+120	2.7940405200096188e+47	2921.45582667942	1.1528137709339331e+120	2.7940405200096188e+47	0.0005495312277663533	1.1528137709339041e+118
13	3.0960541962131407e+47	1.3342578211504168	2460.3096324594503	1.3342578211671545	1.1528137709339041e+118	1.1412856332245941e+120	3.0960541962131407e+47	2461.6438902806176	1.1528137709339331e+120	3.0960541962131407e+47	0.00043942792599960256	1.1528137709339041e+118
14	2.561826735218728e+40	1.3341761205359701	2029.385079155506	1.3341761205614608	1.1528137709339041e+118	1.1412856332245941e+120	2.561826735218728e+40	2030.7192552760675	1.1528137709339331e+120	2.561826735218728e+40	0.0003577273115529245	1.1528137709339041e+118
15	8.106610610575325e+36	1.3341141434079593	1719.5483161099232	1.3341141434500983	1.1528137709339041e+118	1.1412856332245941e+120	8.106610610575325e+36	1720.8824302533733	1.1528137709339331e+120	8.106610610575325e+36	0.00029575018354210947	1.1528137709339041e+118
16	2.5838104027963383e+39	1.3340661390560997	1421.5550563923296	1.3340661391104058	1.1528137709339041e+118	1.1412856332245941e+120	2.5838104027963383e+39	1422.88912253144	1.1528137709339331e+120	2.5838104027963383e+39	0.00024774583168252207	1.1528137709339041e+118
17	5.1833005485003524e+36	1.3340283832721425	1193.1076331620272	1.3340283833353537	1.1528137709339041e+118	1.1412856332245941e+120	5.1833005485003524e+36	1194.4416615453626	1.1528137709339331e+120	5.1833005485003524e+36	0.00020999004772526142	1.1528137709339041e+118
18	2.4515533451740012e+29	1.333998196057911	985.1379747816549	1.333998196131792	1.1528137709339041e+118	1.1412856332245941e+120	2.4515533451740012e+29	986.4719729777867	1.1528137709339331e+120	2.4515533451740012e+29	0.0001798028334938362	1.1528137709339041e+118
19	2.5214015456632404e+30	1.3339738500505813	836.1371206723018	1.3339738501324305	1.1528137709339041e+118	1.1412856332245941e+120	2.5214015456632404e+30	837.4710945224342	1.1528137709339331e+120	2.5214015456632404e+30	0.00015545682616413536	1.1528137709339041e+118
20	3.167228146223753e+25	1.3339539857790297	663.264420620557	1.3339539858676186	1.1528137709339041e+118	1.1412856332245941e+120	3.167228146223753e+25	664.5983746064246	1.1528137709339331e+120	3.167228146223753e+25	0.00013559255461248476	1.1528137709339041e+118
21	5.561611981589722e+24	1.3339376722330811	566.3278343144124	1.3339376723283871	1.1528137709339041e+118	1.1412856332245941e+120	5.561611981589722e+24	567.6617719867407	1.1528137709339331e+120	5.561611981589722e+24	0.0001192790086639306	1.1528137709339041e+118
22	1.1260597428909238e+22	1.3339241075691781	473.39514640850126	1.3339241076712445	1.1528137709339041e+118	1.1412856332245941e+120	1.1260597428909238e+22	474.7290705161725	1.1528137709339331e+120	1.1260597428909238e+22	0.00010571434476092101	1.1528137709339041e+118
23	4.120601507459465e+23	1.3339127387020018	391.0235283593255	1.3339127388106462	1.1528137709339041e+118	1.1412856332245941e+120	4.120601507459465e+23	392.3574410981361	1.1528137709339331e+120	4.120601507459465e+23	9.434547758457867e-05	1.1528137709339041e+118
24	1.461292336634299e+23	1.333903183964193	329.95369363621506	1.3339031840784161	1.1528137709339041e+118	1.1412856332245941e+120	1.461292336634299e+23	331.28759682029346	1.1528137709339331e+120	1.461292336634299e+23	8.479073977585294e-05	1.1528137709339041e+118
25	4.279151587112344e+18	1.3338950843309438	281.53638569087747	1.3338950844529573	1.1528137709339041e+118	1.1412856332245941e+120	4.279151587112344e+18	282.8702807753304	1.1528137709339331e+120	4.279151587112344e+18	7.669110652663846e-05	1.1528137709339041e+118
26	7.539499021115978e+20	1.3338881718041005	235.64957304136814	1.3338881719344906	1.1528137709339041e+118	1.1412856332245941e+120	7.539499021115978e+20	236.98346121330263	1.1528137709339331e+120	7.539499021115978e+20	6.977857968326617e-05	1.1528137709339041e+118
27	4.401433159462769e+17	1.3338822353846833	199.31031898957878	1.3338822355250504	1.1528137709339041e+118	1.1412856332245941e+120	4.401433159462769e+17	200.6442012251038	1.1528137709339331e+120	4.401433159462769e+17	6.384216026611433e-05	1.1528137709339041e+118
28	2.1058420846712612e+16	1.3338771033964358	169.8604890623988	1.3338771035470924	1.1528137709339041e+118	1.1412856332245941e+120	2.1058420846712612e+16	171.1943661659459	1.1528137709339331e+120	2.1058420846712612e+16	5.871017201863893e-05	1.1528137709339041e+118
29	1974171835164874.0	1.333872633050889	140.11329283676088	1.3338726332118227	1.1528137709339041e+118	1.1412856332245941e+120	1974171835164875.2	141.4471654699727	1.1528137709339331e+120	1974171835164875.2	5.4239826471791375e-05	1.1528137709339041e+118
30	326060083661060.44	1.3338687058706042	112.88026454104413	1.3338687060406096	1.1528137709339041e+118	1.1412856332245941e+120	326060083661061.75	114.21413324708473	1.1528137709339331e+120	326060083661061.75	5.031264618704512e-05	1.1528137709339041e+118
31	21283389364458.69	1.3338652404032898	88.19556063201978	1.3338652405866893	1.1528137709339041e+118	1.1412856332245941e+120	21283389364460.023	89.52942587260647	1.1528137709339331e+120	21283389364460.023	4.6847178872599926e-05	1.1528137709339041e+118
32	824358445945.5521	1.3338621744645627	73.86698052964873	1.3338621746597774	1.1528137709339041e+118	1.1412856332245941e+120	824358445946.886	75.2008427043085	1.1528137709339331e+120	824358445946.886	4.378124014547957e-05	1.1528137709339041e+118
33	12769278654481.385	1.3338594519855145	66.17140447470705	1.3338594521945308	1.1528137709339041e+118	1.1412856332245941e+120	12769278654482.719	67.50526392690158	1.1528137709339331e+120	12769278654482.719	4.105876109727902e-05	1.1528137709339041e+118
34	6824093405461.669	1.3338570230857598	58.92310299143202	1.3338570233081446	1.1528137709339041e+118	1.1412856332245941e+120	6824093405463.003	60.25696001474016	1.1528137709339331e+120	6824093405463.003	3.8629861342620586e-05	1.1528137709339041e+118
35	314084958222.67554	1.3338548426354697	51.71676042169852	1.333854842867043	1.1528137709339041e+118	1.1412856332245941e+120	314084958224.0094	53.05061526456556	1.1528137709339331e+120	314084958224.00934	3.644941105251931e-05	1.1528137709339041e+118
36	2240118968.3111215	1.3338528749454075	44.681450831967425	1.3338528751882799	1.1528137709339041e+118	1.1412856332245941e+120	2240118969.644974	46.0153037071557	1.1528137709339331e+120	2240118969.64494	3.4481720990298115e-05	1.1528137709339041e+118
37	337293400.5311611	1.3338510908012233	38.60488587145623	1.3338510910565067	1.1528137709339041e+118	1.1412856332245941e+120	337293401.8650122	39.93873696251274	1.1528137709339331e+120	337293401.8649795	3.2697576806128836e-05	1.1528137709339041e+118
38	201385012.97105384	1.33384946550244	32.705978207097864	1.3338494657652336	1.1528137709339041e+118	1.1412856332245941e+120	201385014.3049033	34.0398276728631	1.1528137709339331e+120	201385014.30487224	3.107227802279233e-05	1.1528137709339041e+118
39	468586887.52901894	1.333847979195984	27.62856187648233	1.3338479794654472	1.1528137709339041e+118	1.1412856332245941e+120	468586888.86286694	28.962409855947776	1.1528137709339331e+120	468586888.8628373	2.9585971566881142e-05	1.1528137709339041e+118
40	552288988.3081796	1.3338466149998391	23.850170571459827	1.3338466152773034	1.1528137709339041e+118	1.1412856332245941e+120	552288989.6420262	25.18401718673713	1.1528137709339331e+120	552288989.641998	2.8221775421943818e-05	1.1528137709339041e+118
41	242146137.15195107	1.3338453584903056	20.209637960163843	1.3338453587742756	1.1528137709339041e+118	1.1412856332245941e+120	242146138.48579642	21.54348331893812	1.1528137709339331e+120	242146138.48576948	2.6965265888412304e-05	1.1528137709339041e+118
42	39864373.138022125	1.3338441971147668	16.27870002578412	1.3338441974052417	1.1528137709339041e+118	1.1412856332245941e+120	39864374.471866325	17.61254422318936	1.1528137709339331e+120	39864374.471840516	2.5803890349562764e-05	1.1528137709339041e+118
43	2258995.077705189	1.333843119941778	12.45580110777888	1.3338431202399683	1.1528137709339041e+118	1.1412856332245941e+120	2258996.411548309	13.78964422801885	1.1528137709339331e+120	2258996.4115235824	2.4726717360756822e-05	1.1528137709339041e+118
44	120226.82198456967	1.3338421176854591	9.639672481656879	1.333842117990857	1.1528137709339041e+118	1.1412856332245941e+120	120228.15582668736	10.973514599647736	1.1528137709339331e+120	120228.1558029629	2.37244610419296e-05	1.1528137709339041e+118
45	22923.343602316425	1.3338411823312224	7.324622626678274	1.3338411826428485	1.1528137709339041e+118	1.1412856332245941e+120	22924.677443498756	8.658463809321123	1.1528137709339331e+120	22924.67742070965	2.2789106805198855e-05	1.1528137709339041e+118
46	7220.509177540492	1.3338403069351992	5.349741647768181	1.333840307253234	1.1528137709339041e+118	1.1412856332245941e+120	7221.843017847427	6.683581955021415	1.1528137709339331e+120	7221.842995933716	2.191371078197335e-05	1.1528137709339041e+118
47	18701.53102539191	1.3338394856149303	3.828195867143856	1.3338394859377307	1.1528137709339041e+118	1.1412856332245941e+120	18702.864864877523	5.162035353081587	1.1528137709339331e+120	18702.864843785133	2.109239051306666e-05	1.1528137709339041e+118
48	95311.84497201996	1.3338387133534653	2.9591862470137547	1.3338387136808587	1.1528137709339041e+118	1.1412856332245941e+120	95313.17881073331	4.293024960694614	1.1528137709339331e+120	95313.17879041318	2.0320129048068125e-05	1.1528137709339041e+118
49	328088.38495911384	1.333837985784457	2.276334174232857	1.333837986118563	1.1528137709339041e+118	1.1412856332245941e+120	328089.7187970996	3.6101721603514196	1.1528137709339331e+120	328089.7187775071	1.9592560039694007e-05	1.1528137709339041e+118
50	735656.8962472818	1.3338372990793605	1.8695105994051375	1.3338372994189933	1.1528137709339041e+118	1.1412856332245941e+120	735658.2300845808	3.2033478988241306	1.1528137709339331e+120	735658.230065675	1.890585494335184e-05	1.1528137709339041e+118
51	1020452.7221384366	1.33383664988468	1.670353386881619	1.3338366502287586	1.1528137709339041e+118	1.1412856332245941e+120	1020454.0559750865	3.0041900371103774	1.1528137709339331e+120	1020454.0559568298	1.8256660262894187e-05	1.1528137709339041e+118
52	798712.5622440828	1.3338360352320762	1.4610759059583511	1.333836035580262	1.1528137709339041e+118	1.1412856332245941e+120	798713.896080118	2.794911941538613	1.1528137709339331e+120	798713.896062476	1.764200765896895e-05	1.1528137709339041e+118
53	313746.43608003366	1.3338354524271507	1.1857830012398436	1.333835452779512	1.1528137709339041e+118	1.1412856332245941e+120	313747.7699154861	2.519618454019356	1.1528137709339331e+120	313747.7698984269	1.7059202733538115e-05	1.1528137709339041e+118
54	57133.426859779385	1.3338348989724258	0.8671565932099652	1.3338348993262912	1.1528137709339041e+118	1.1412856332245941e+120	57134.760694678356	2.2009914925362564	1.1528137709339331e+120	57134.760678172606	1.6505748008599497e-05	1.1528137709339041e+118
55	5155.099374287464	1.3338343725513973	0.5286605429145316	1.3338343729085615	1.1528137709339041e+118	1.1412856332245941e+120	5156.433208660016	1.8624949158230932	1.1528137709339331e+120	5156.433192680689	1.5979326980053443e-05	1.1528137709339041e+118
56	301.9792214653367	1.333833871054719	0.12188907158155533	1.3338338714151468	1.1528137709339041e+118	1.1412856332245941e+120	303.3130553363914	1.455722942996702	1.1528137709339331e+120	303.3130398585611	1.5477830301868778e-05	1.1528137709339041e+118
57	16.21931807824279	1.3338333925877637	-0.3126952889476522	1.3338333929501405	1.1528137709339041e+118	1.1412856332245941e+120	17.553151470830553	1.0211381040024883	1.1528137709339331e+120	17.553136471467205	1.4999363346479555e-05	1.1528137709339041e+118
58	0.7999254303965813	1.333832935464564	-0.6983171196710014	1.3338329358285272	1.1528137709339041e+118	1.1412856332245941e+120	2.133758365861145	0.6355158161575258	1.1528137709339331e+120	2.1337438236209985	1.4542240146742103e-05	1.1528137709339041e+118
59	-0.603246730117393	1.3338324981832013	-0.9595099771983763	1.3338324985492218	1.1528137709339041e+118	1.1412856332245941e+120	0.7305857680658082	0.37432252135084554	1.1528137709339331e+120	0.7305716631070241	1.4104958784066923e-05	1.1528137709339041e+118
60	-1.0003448333789664	1.3338320793990566	-1.1080033716484323	1.3338320797663177	1.1528137709339041e+118	1.1412856332245941e+120	0.33348724602009017	0.22582870811788536	1.1528137709339331e+120	0.3334735598454508	1.3686174639371274e-05	1.1528137709339041e+118
61	-1.1789931384957786	1.3338316778998227	-1.2053157832257946	1.3338316782690294	1.1528137709339041e+118	1.1412856332245941e+120	0.15483853940404413	0.1285158950432348	1.1528137709339331e+120	0.15482525472863862	1.3284675405511592e-05	1.1528137709339041e+118
62	-1.2587524593870962	1.3338312925898022	-1.2601820178748915	1.3338312929601994	1.1528137709339041e+118	1.1412856332245941e+120	0.07507883320270592	0.07364927508530794	1.1528137709339331e+120	0.07506593383732096	1.2899365384955175e-05	1.1528137709339041e+118
63	-1.2928242462331418	1.3338309224713831	-1.292824247501449	1.3338309228430432	1.1528137709339041e+118	1.1412856332245941e+120	0.04100667623824128	0.04100667534159408	1.1528137709339331e+120	0.04099414699127535	1.2529246965931051e-05	1.1528137709339041e+118
64	-1.3088268439545174	1.33383056663634	-1.3088268452247067	1.3338305670094042	1.1528137709339041e+118	1.1412856332245941e+120	0.025003722681822493	0.025003721784697452	1.1528137709339331e+120	0.02499154926989977	1.2173411922722366e-05	1.1528137709339041e+118
65	-1.3181914370306687	1.3338302242550717	-1.3181914383026332	1.3338302246287432	1.1528137709339041e+118	1.1412856332245941e+120	0.01563878722440304	0.015638786326110043	1.1528137709339331e+120	0.015626956193748542	1.1831030654496644e-05	1.1528137709339041e+118
66	-1.3244904832347575	1.3338298945677585	-1.3244904845083953	1.3338298949422858	1.1528137709339041e+118	1.1412856332245941e+120	0.00933941133300098	0.009339410433890416	1.1528137709339331e+120	0.00932790998965971	1.1501343341269177e-05	1.1528137709339041e+118
67	-1.3286755669876174	1.3338295768801676	-1.3286755682628468	1.3338295772558684	1.1528137709339041e+118	1.1412856332245941e+120	0.005154009892550215	0.005154008993021542	1.1528137709339331e+120	0.005142826236799847	1.1183655750368615e-05	1.1528137709339041e+118
68	-1.3312114864416174	1.333829270554753	-1.3312114877183576	1.3338292709313164	1.1528137709339041e+118	1.1412856332245941e+120	0.002617784113135624	0.002617783212958802	1.1528137709339331e+120	0.002606906782799845	1.0877330335778979e-05	1.1528137709339041e+118
69	-1.3325832205284085	1.333828975003872	-1.332583221806576	1.333828975380992	1.1528137709339041e+118	1.1412856332245941e+120	0.0012457544754636007	0.0012457535744159198	1.1528137709339331e+120	0.0012351726960087017	1.058177945489902e-05	1.1528137709339041e+118
70	-1.333250361216137	1.3338286896852654	-1.333250362495659	1.3338286900635345	1.1528137709339041e+118	1.1412856332245941e+120	0.0005783284691283086	0.0005783275678754585	1.1528137709339331e+120	0.0005680320082801504	1.0296460848158162e-05	1.1528137709339041e+118
71	-1.3335488401728226	1.333828414097615	-1.33354884145361	1.3338284144769805	1.1528137709339041e+118	1.1412856332245941e+120	0.00027957392479249776	0.00027957302337044965	1.1528137709339331e+120	0.0002695530515945954	1.0020873197902347e-05	1.1528137709339041e+118
72	-1.3336759944401761	1.3338281477743419	-1.3336759957221531	1.3338281481546188	1.1528137709339041e+118	1.1412856332245941e+120	0.00015215333416573884	0.00015215243246569088	1.1528137709339331e+120	0.00014239878424104901	9.754549924689826e-06	1.1528137709339041e+118
73	-1.333730002967587	1.3338278902805505	-1.333730004250699	1.3338278906618877	1.1528137709339041e+118	1.1412856332245941e+120	9.788731296356268e-05	9.788641118868568e-05	1.1528137709339331e+120	8.839025683027302e-05	9.49705613328966e-06	1.1528137709339041e+118
74	-1.3337543294256782	1.3338276412108487	-1.3337543307098634	1.3338276415932084	1.1528137709339041e+118	1.1412856332245941e+120	7.331178517056003e-05	7.331088334505687e-05	1.1528137709339331e+120	6.406379873902246e-05	9.24798643153757e-06	1.1528137709339041e+118
75	-1.3337668387495845	1.3338274001849928	-1.3337668400347815	1.3338274005680237	1.1528137709339041e+118	1.1412856332245941e+120	6.056143540833503e-05	6.056053324221544e-05	1.1528137709339331e+120	5.1554474832737895e-05	9.006960575597134e-06	1.1528137709339041e+118
76	-1.3337746051206436	1.3338271668466821	-1.3337746064068066	1.3338271672305493	1.1528137709339041e+118	1.1412856332245941e+120	5.256172603851361e-05	5.2560823742719975e-05	1.1528137709339331e+120	4.378810377358988e-05	8.77362226492373e-06	1.1528137709339041e+118
77	-1.3337803662479766	1.333826940861869	-1.3337803675350426	1.3338269412466803	1.1528137709339041e+118	1.1412856332245941e+120	4.6574613892458316e-05	4.657371163774293e-05	1.1528137709339331e+120	3.8026976440619364e-05	8.547637451838952e-06	1.1528137709339041e+118
78	-1.3337851779448786	1.3338267219162048	-1.333785179232792	1.3338267223016054	1.1528137709339041e+118	1.1412856332245941e+120	4.154397132616339e-05	4.154306881343217e-05	1.1528137709339331e+120	3.3215279538589826e-05	8.328691787573561e-06	1.1528137709339041e+118
79	-1.3337894434115332	1.3338265097137405	-1.3337894447002414	1.3338265100998086	1.1528137709339041e+118	1.1412856332245941e+120	3.706630220734475e-05	3.706539956715993e-05	1.1528137709339331e+120	2.8949812884038195e-05	8.116489323306553e-06	1.1528137709339041e+118
80	-1.3337933107327624	1.3338263039767508	-1.333793312022229	1.3338263043633367	1.1528137709339041e+118	1.1412856332245941e+120	3.299324398842174e-05	3.299234110776261e-05	1.1528137709339331e+120	2.5082491654782046e-05	7.910752333639692e-06	1.1528137709339041e+118
81	-1.3337968328033623	1.3338261044430564	-1.3337968340935422	1.3338261048303404	1.1528137709339041e+118	1.1412856332245941e+120	2.9271639694128382e-05	2.9270736798148178e-05	1.1528137709339331e+120	2.1560421054944712e-05	7.71121863918367e-06	1.1528137709339041e+118
82	-1.3338000275531376	1.333825910866029	-1.333800028843991	1.3338259112536348	1.1528137709339041e+118	1.1412856332245941e+120	2.5883312891439303e-05	2.5882409643740445e-05	1.1528137709339331e+120	1.836567127955213e-05	7.517641611887171e-06	1.1528137709339041e+118
83	-1.3338029012838781	1.3338257230118886	-1.3338029025753628	1.3338257233998603	1.1528137709339041e+118	1.1412856332245941e+120	2.2821728010491427e-05	2.2820824497449266e-05	1.1528137709339331e+120	1.549194053906966e-05	7.329787471421767e-06	1.1528137709339041e+118
84	-1.3338054565015989	1.333825540660705	-1.3338054577936944	1.3338255410490452	1.1528137709339041e+118	1.1412856332245941e+120	2.0084159106037447e-05	2.0083255350744622e-05	1.1528137709339331e+120	1.2936722818324142e-05	7.147436287713305e-06	1.1528137709339041e+118
85	-1.3338076980226015	1.3338253636038184	-1.3338076993152987	1.333825363992506	1.1528137709339041e+118	1.1412856332245941e+120	1.766558121696349e-05	1.7664677207207546e-05	1.1528137709339331e+120	1.06952018157358e-05	6.970379401227689e-06	1.1528137709339041e+118
86	-1.3338096334991687	1.333825191643249	-1.3338096347924462	1.3338251920323085	1.1528137709339041e+118	1.1412856332245941e+120	1.555814408038536e-05	1.555723986235158e-05	1.1528137709339331e+120	8.759725248497219e-06	6.798418831888142e-06	1.1528137709339041e+118
87	-1.3338112750216158	1.333825024591548	-1.3338112763154562	1.3338250249810517	1.1528137709339041e+118	1.1412856332245941e+120	1.3749569932164363e-05	1.3748665595558762e-05	1.1528137709339331e+120	7.118202801414952e-06	6.63136713074941e-06	1.1528137709339041e+118
88	-1.3338126422420977	1.3338248622701092	-1.3338126435364839	1.3338248626599691	1.1528137709339041e+118	1.1412856332245941e+120	1.2220028011489248e-05	1.2219123485257555e-05	1.1528137709339331e+120	5.7509823194745735e-06	6.469045692014674e-06	1.1528137709339041e+118
89	-1.3338137573500324	1.3338247045095921	-1.3338137586449426	1.3338247048998435	1.1528137709339041e+118	1.1412856332245941e+120	1.0947159559737685e-05	1.0946254900945362e-05	1.1528137709339331e+120	4.6358743848173845e-06	6.3112851749203e-06	1.1528137709339041e+118
90	-1.3338146529145423	1.3338245511485551	-1.3338146542099505	1.3338245515390823	1.1528137709339041e+118	1.1412856332245941e+120	9.89823401287282e-06	9.897329131813848e-06	1.1528137709339331e+120	3.7403098749333452e-06	6.1579241379394745e-06	1.1528137709339041e+118
91	-1.3338153581966836	1.3338244020335015	-1.333815359492566	1.3338244024242503	1.1528137709339041e+118	1.1412856332245941e+120	9.043836817879125e-06	9.042931684355437e-06	1.1528137709339331e+120	3.0350277335777776e-06	6.0088090843013475e-06	1.1528137709339041e+118
92	-1.3338159055514383	1.3338242570181646	-1.3338159068477842	1.3338242574092047	1.1528137709339041e+118	1.1412856332245941e+120	8.351466726397305e-06	8.350561420567004e-06	1.1528137709339331e+120	2.4876729789458096e-06	5.863793747451496e-06	1.1528137709339041e+118
93	-1.3338163253779676	1.3338241159634168	-1.3338163266747596	1.333824116354702	1.1528137709339041e+118	1.1412856332245941e+120	7.790585449196641e-06	7.789679942415972e-06	1.1528137709339331e+120	2.0678464496270976e-06	5.722738999569543e-06	1.1528137709339041e+118
94	-1.3338166455342153	1.3338239787362598	-1.3338166468314314	1.333823979127702	1.1528137709339041e+118	1.1412856332245941e+120	7.3332020444905055e-06	7.332296270590177e-06	1.1528137709339331e+120	1.747690201892027e-06	5.5855118425984784e-06	1.1528137709339041e+118
95	-1.3338168896914846	1.333823845209593	-1.3338168909891093	1.3338238456011895	1.1528137709339041e+118	1.1412856332245941e+120	6.9555181083647e-06	6.954612080223299e-06	1.1528137709339331e+120	1.5035329326007485e-06	5.4519851757639515e-06	1.1528137709339041e+118
96	-1.333817077297502	1.3338237152621457	-1.3338170785955323	1.3338237156539328	1.1528137709339041e+118	1.1412856332245941e+120	6.637964643729788e-06	6.637058400427165e-06	1.1528137709339331e+120	1.3159269152129838e-06	5.322037728516804e-06	1.1528137709339041e+118
97	-1.33381722349672	1.3338235887779393	-1.3338172247951343	1.3338235891698806	1.1528137709339041e+118	1.1412856332245941e+120	6.3652812192227515e-06	6.364374746326007e-06	1.1528137709339331e+120	1.1697276971478487e-06	5.195553522074903e-06	1.1528137709339041e+118
98	-1.333817339733424	1.333823465645782	-1.333817341032212	1.3338234660379287	1.1528137709339041e+118	1.1412856332245941e+120	6.125912357823893e-06	6.125005716617338e-06	1.1528137709339331e+120	1.0534909931081415e-06	5.072421364715751e-06	1.1528137709339041e+118
99	-1.333817434343495	1.3338233457593793	-1.333817435642646	1.3338233461516833	1.1528137709339041e+118	1.1412856332245941e+120	5.911415884352067e-06	5.910509037310163e-06	1.1528137709339331e+120	9.588809222194072e-07	4.95253496213266e-06	1.1528137709339041e+118
100	-1.3338175132701446	1.333823229016483	-1.3338175145696447	1.3338232294090084	1.1528137709339041e+118	1.1412856332245941e+120	5.715746338452732e-06	5.71483936373518e-06	1.1528137709339331e+120	8.79954272559047e-07	4.835792065893685e-06	1.1528137709339041e+118
101	-1.3338175806251855	1.3338231153193207	-1.3338175819250169	1.3338231157120948	1.1528137709339041e+118	1.1412856332245941e+120	5.534694135223006e-06	5.5337870779048615e-06	1.1528137709339331e+120	8.125992316809771e-07	4.722094903542029e-06	1.1528137709339041e+118
102	-1.333817639233863	1.333823004573862	-1.3338176405340152	1.3338230049667785	1.1528137709339041e+118	1.1412856332245941e+120	5.365339998952834e-06	5.3644327633328714e-06	1.1528137709339331e+120	7.539905542142122e-07	4.611349444738622e-06	1.1528137709339041e+118
103	-1.333817691003496	1.3338228966897498	-1.3338176923039609	1.3338228970828434	1.1528137709339041e+118	1.1412856332245941e+120	5.205686253839659e-06	5.204778882550443e-06	1.1528137709339331e+120	7.022209211893227e-07	4.503465332650336e-06	1.1528137709339041e+118
104	-1.3338177372560305	1.3338227915802228	-1.3338177385567924	1.3338227919734549	1.1528137709339041e+118	1.1412856332245941e+120	5.054324192288462e-06	5.053416662459398e-06	1.1528137709339331e+120	6.559683867202182e-07	4.398355805568244e-06	1.1528137709339041e+118
105	-1.333817778921143	1.3338226891618548	-1.3338177802221982	1.3338226895552459	1.1528137709339041e+118	1.1412856332245941e+120	4.910240711808456e-06	4.909333047642406e-06	1.1528137709339331e+120	6.143032742489396e-07	4.295937437559516e-06	1.1528137709339041e+118
106	-1.3338178166631882	1.3338225893544036	-1.3338178179645264	1.3338225897479659	1.1528137709339041e+118	1.1412856332245941e+120	4.7726912153489565e-06	4.77178343949447e-06	1.1528137709339331e+120	5.765612289820865e-07	4.19612998636687e-06	1.1528137709339041e+118
107	-1.3338178510238898	1.3338224920803123	-1.3338178523254842	1.3338224924739421	1.1528137709339041e+118	1.1412856332245941e+120	4.64105642250523e-06	4.640148457912829e-06	1.1528137709339331e+120	5.422005273647557e-07	4.098855895140474e-06	1.1528137709339041e+118
108	-1.333817882437678	1.3338223972653325	-1.3338178837395374	1.3338223976590489	1.1528137709339041e+118	1.1412856332245941e+120	4.514827654400477e-06	4.513919511506259e-06	1.1528137709339331e+120	5.107867391274112e-07	4.004040915273066e-06	1.1528137709339041e+118
109	-1.3338179112328776	1.333822304837624	-1.3338179125349803	1.3338223052314266	1.1528137709339041e+118	1.1412856332245941e+120	4.393604746466551e-06	4.392696446364752e-06	1.1528137709339331e+120	4.819915395692931e-07	3.9116132068972576e-06	1.1528137709339041e+118
110	-1.3338179377082502	1.3338222147281265	-1.333817939010593	1.3338222151220303	1.1528137709339041e+118	1.1412856332245941e+120	4.277019876264276e-06	4.276111437162555e-06	1.1528137709339331e+120	4.5551616700834074e-07	3.821503709255936e-06	1.1528137709339041e+118
111	-1.3338179621228543	1.3338221268701924	-1.3338179634254195	1.3338221272641893	1.1528137709339041e+118	1.1412856332245941e+120	4.1647473381090094e-06	4.163838769777328e-06	1.1528137709339331e+120	4.311015628921666e-07	3.733645775216843e-06	1.1528137709339041e+118
112	-1.3338179847040552	1.333822041199448	-1.3338179860068404	1.3338220415935411	1.1528137709339041e+118	1.1412856332245941e+120	4.056495392701365e-06	4.055586700690839e-06	1.1528137709339331e+120	4.0852036198302244e-07	3.6479750307183423e-06	1.1528137709339041e+118
113	-1.3338180056521385	1.333821957653786	-1.3338180069551362	1.3338219580479969	1.1528137709339041e+118	1.1412856332245941e+120	3.952001647489212e-06	3.951092860665639e-06	1.1528137709339331e+120	3.875722787149982e-07	3.5644293687742135e-06	1.1528137709339041e+118
114	-1.333818025140183	1.3338218761732819	-1.3338180264433812	1.3338218765676053	1.1528137709339041e+118	1.1412856332245941e+120	3.851033098856149e-06	3.850124224102913e-06	1.1528137709339331e+120	3.680842342035362e-07	3.482948864652613e-06	1.1528137709339041e+118
115	-1.3338180433177722	1.333821796700004	-1.3338180446211636	1.3338217970944772	1.1528137709339041e+118	1.1412856332245941e+120	3.7533822316859755e-06	3.7524733136340416e-06	1.1528137709339331e+120	3.4990664499190416e-07	3.4034755866940714e-06	1.1528137709339041e+118
116	-1.3338180603094745	1.3338217191780075	-1.3338180616130555	1.3338217195725546	1.1528137709339041e+118	1.1412856332245941e+120	3.65886853304076e-06	3.6579594990815423e-06	1.1528137709339331e+120	3.3291494272447153e-07	3.3259535903162885e-06	1.1528137709339041e+118
117	-1.3338180762314962	1.3338216435531687	-1.3338180775352597	1.333821643947784	1.1528137709339041e+118	1.1412856332245941e+120	3.5673216725040646e-06	3.5664125241918754e-06	1.1528137709339331e+120	3.169929210233846e-07	3.25032875148068e-06	1.1528137709339041e+118
118	-1.3338180911764408	1.3338215697730305	-1.3338180924803793	1.333821570167716	1.1528137709339041e+118	1.1412856332245941e+120	3.4785965896677595e-06	3.4776873367725614e-06	1.1528137709339331e+120	3.02047976408204e-07	3.1765486132595555e-06	1.1528137709339041e+118
119	-1.3338181052246096	1.3338214977871912	-1.333818106528717	1.3338214981819554	1.1528137709339041e+118	1.1412856332245941e+120	3.3925625815278693e-06	3.3916532384825615e-06	1.1528137709339331e+120	2.8799980755778165e-07	3.1045627739700876e-06	1.1528137709339041e+118
120	-1.3338181184471498	1.333821427546659	-1.3338181197514256	1.3338214279414917	1.1528137709339041e+118	1.1412856332245941e+120	3.309099509296587e-06	3.3081900661091623e-06	1.1528137709339331e+120	2.7477726738389663e-07	3.0343222419126903e-06	1.1528137709339041e+118
121	-1.3338181309052355	1.3338213590041523	-1.3338181322096598	1.333821359399103	1.1528137709339041e+118	1.1412856332245941e+120	3.228098916840949e-06	3.2271894432334136e-06	1.1528137709339331e+120	2.623191817097137e-07	2.9657797351312354e-06	1.1528137709339041e+118
122	-1.3338181426514486	1.3338212921139434	-1.3338181439560255	1.3338212925089659	1.1528137709339041e+118	1.1412856332245941e+120	3.1494624948003036e-06	3.148552940368532e-06	1.1528137709339331e+120	2.5057296859642975e-07	2.898889526203874e-06	1.1528137709339041e+118
123	-1.33381815373802	1.3338212268315413	-1.3338181550427404	1.333821227226633	1.1528137709339041e+118	1.1412856332245941e+120	3.073093521210879e-06	3.0721838926162093e-06	1.1528137709339331e+120	2.394863971577621e-07	2.833607124053117e-06	1.1528137709339041e+118
124	-1.3338181642097935	1.3338211631140433	-1.3338181655146548	1.333821163509223	1.1528137709339041e+118	1.1412856332245941e+120	2.9989042498179685e-06	2.9979945681546383e-06	1.1528137709339331e+120	2.290146237093893e-07	2.7698896261085793e-06	1.1528137709339041e+118
125	-1.3338181741070132	1.333821100919878	-1.3338181754120142	1.333821101315106	1.1528137709339041e+118	1.1412856332245941e+120	2.926812864734174e-06	2.925903091810511e-06	1.1528137709339331e+120	2.191174039989363e-07	2.7076954607352377e-06	1.1528137709339041e+118
126	-1.333818183467118	1.3338210402087645	-1.333818184772254	1.3338210406040585	1.1528137709339041e+118	1.1412856332245941e+120	2.8567416465730133e-06	2.8558318045934783e-06	1.1528137709339331e+120	2.0975729930761133e-07	2.646984347265402e-06	1.1528137709339041e+118
127	-1.3338181923255248	1.3338209809415675	-1.3338181936307865	1.3338209813369275	1.1528137709339041e+118	1.1412856332245941e+120	2.78861604274816e-06	2.787706141038626e-06	1.1528137709339331e+120	2.008988924107058e-07	2.587717150337454e-06	1.1528137709339041e+118
128	-1.333818200714672	1.3338209230805198	-1.3338182020200586	1.333820923475933	1.1528137709339041e+118	1.1412856332245941e+120	2.7223658478625623e-06	2.721455874432621e-06	1.1528137709339331e+120	1.9250974525597542e-07	2.529856102606587e-06	1.1528137709339041e+118
129	-1.3338182086648738	1.3338208665889693	-1.3338182099703808	1.3338208669844525	1.1528137709339041e+118	1.1412856332245941e+120	2.6579240954838212e-06	2.6570140716497548e-06	1.1528137709339331e+120	1.845595434257774e-07	2.473364552058044e-06	1.1528137709339041e+118
130	-1.3338182162047862	1.333820811431248	-1.3338182175104063	1.3338208118267731	1.1528137709339041e+118	1.1412856332245941e+120	2.5952264617323806e-06	2.5943163668440405e-06	1.1528137709339331e+120	1.7701963095362316e-07	2.4182068307787574e-06	1.1528137709339041e+118
131	-1.3338182233610079	1.3338207575729168	-1.3338182246667438	1.3338207579684842	1.1528137709339041e+118	1.1412856332245941e+120	2.534211908988837e-06	2.533301740381688e-06	1.1528137709339331e+120	1.6986340933833333e-07	2.3643484996505038e-06	1.1528137709339041e+118
132	-1.3338182301582968	1.333820704980453	-1.3338182314641367	1.333820705376069	1.1528137709339041e+118	1.1412856332245941e+120	2.474822156095513e-06	2.4739119321992575e-06	1.1528137709339331e+120	1.6306612038441415e-07	2.311756035711099e-06	1.1528137709339041e+118
133	-1.3338182366193032	1.3338206536213797	-1.33381823792525	1.3338206540170348	1.1528137709339041e+118	1.1412856332245941e+120	2.417002076482433e-06	2.416091784862573e-06	1.1528137709339331e+120	1.5660511398785104e-07	2.260396962494582e-06	1.1528137709339041e+118
134	-1.3338182427653447	1.3338206034641331	-1.3338182440713973	1.3338206038598166	1.1528137709339041e+118	1.1412856332245941e+120	2.360698788450577e-06	2.35978841933715e-06	1.1528137709339331e+120	1.5045907253430357e-07	2.2102397159162734e-06	1.1528137709339041e+118
135	-1.3338182486159211	1.3338205544781914	-1.3338182499220663	1.3338205548739117	1.1528137709339041e+118	1.1412856332245941e+120	2.305862270235437e-06	2.304951845388814e-06	1.1528137709339331e+120	1.4460849606656723e-07	2.1612537741688698e-06	1.1528137709339041e+118
136	-1.333818254189077	1.3338205066337978	-1.3338182554953193	1.3338205070295517	1.1528137709339041e+118	1.1412856332245941e+120	2.2524447207405984e-06	2.2515342323892185e-06	1.1528137709339331e+120	1.3903534012982277e-07	2.1134093806107757e-06	1.1528137709339041e+118
137	-1.3338182595021064	1.3338204599020682	-1.3338182608084352	1.333820460297866	1.1528137709339041e+118	1.1412856332245941e+120	2.2003999617936643e-06	2.19948943080972e-06	1.1528137709339331e+120	1.3372231078001562e-07	2.0666776510136486e-06	1.1528137709339041e+118
138	-1.3338182645699947	1.3338204142550867	-1.3338182658764102	1.3338204146509731	1.1528137709339041e+118	1.1412856332245941e+120	2.1496850919344723e-06	2.1487745629489297e-06	1.1528137709339331e+120	1.2865442244880398e-07	2.0210306694856683e-06	1.1528137709339041e+118
139	-1.3338182694067968	1.3338203696656137	-1.3338182707133006	1.3338203700615388	1.1528137709339041e+118	1.1412856332245941e+120	2.100258816861711e-06	2.0993482381381767e-06	1.1528137709339331e+120	1.2381762037882993e-07	1.976441196482881e-06	1.1528137709339041e+118
140	-1.3338182740258142	1.333820326107128	-1.3338182753324137	1.3338203265031041	1.1528137709339041e+118	1.1412856332245941e+120	2.052081313763665e-06	2.0511706904091653e-06	1.1528137709339331e+120	1.1919860298803542e-07	1.9328827107756297e-06	1.1528137709339041e+118
141	-1.3338182784393666	1.3338202835539856	-1.333818279746039	1.333820283949985	1.1528137709339041e+118	1.1412856332245941e+120	2.005114619008097e-06	2.0042039461376504e-06	1.1528137709339331e+120	1.147850505756054e-07	1.8903295684324917e-06	1.1528137709339041e+118
142	-1.3338182826587075	1.3338202419810772	-1.3338182839654555	1.3338202423771244	1.1528137709339041e+118	1.1412856332245941e+120	1.959322369682326e-06	1.958411668834259e-06	1.1528137709339331e+120	1.1056570969891766e-07	1.8487566599834082e-06	1.1528137709339041e+118
143	-1.3338182866945916	1.3338202013642164	-1.3338182880014227	1.3338202017602954	1.1528137709339041e+118	1.1412856332245941e+120	1.9146696248473205e-06	1.91375887270695e-06	1.1528137709339331e+120	1.0652982562753266e-07	1.8081397992197878e-06	1.1528137709339041e+118
144	-1.333818290556398	1.3338201616797667	-1.3338182918633008	1.333820162075885	1.1528137709339041e+118	1.1412856332245941e+120	1.8711233686907747e-06	1.8702125841318917e-06	1.1528137709339331e+120	1.0266801919733837e-07	1.7684553494934363e-06	1.1528137709339041e+118
145	-1.333818294253519	1.3338201229047082	-1.3338182955604934	1.3338201233008513	1.1528137709339041e+118	1.1412856332245941e+120	1.8286511891396628e-06	1.8277403579514129e-06	1.1528137709339331e+120	9.897089814359106e-08	1.7296802909960718e-06	1.1528137709339041e+118
146	-1.3338182977942514	1.333820085016786	-1.3338182991012992	1.333820085412961	1.1528137709339041e+118	1.1412856332245941e+120	1.7872225346327042e-06	1.7863116617000685e-06	1.1528137709339331e+120	9.54301657696277e-08	1.6917923688630765e-06	1.1528137709339041e+118
147	-1.333818301186713	1.3338200479942075	-1.333818302493834	1.3338200483904183	1.1528137709339041e+118	1.1412856332245941e+120	1.7468074944293477e-06	1.745896584415263e-06	1.1528137709339331e+120	9.203770412469225e-08	1.6547697903046554e-06	1.1528137709339041e+118
148	-1.333818304438228	1.3338200118159702	-1.3338183057454114	1.3338200122122077	1.1528137709339041e+118	1.1412856332245941e+120	1.707377742299343e-06	1.7064667963140323e-06	1.1528137709339331e+120	8.878618928953586e-08	1.6185915530098072e-06	1.1528137709339041e+118
149	-1.3338183075558063	1.333819976461376	-1.3338183088630524	1.333819976857641	1.1528137709339041e+118	1.1412856332245941e+120	1.6689055697405308e-06	1.6679945886721725e-06	1.1528137709339331e+120	8.566861087189181e-08	1.583236958868639e-06	1.1528137709339041e+118
150	-1.3338183105460102	1.3338199419104908	-1.3338183118533196	1.3338199423067776	1.1528137709339041e+118	1.1412856332245941e+120	1.6313644806142946e-06	1.6304534580235952e-06	1.1528137709339331e+120	8.267840700959539e-08	1.5486860736046992e-06	1.1528137709339041e+118
151	-1.3338183134148378	1.333819908143835	-1.3338183147222116	1.333819908540159	1.1528137709339041e+118	1.1412856332245941e+120	1.5947289973006207e-06	1.5938179473984349e-06	1.1528137709339331e+120	7.980957938968913e-08	1.5149194179109315e-06	1.1528137709339041e+118
152	-1.3338183161683945	1.3338198751424601	-1.3338183174758216	1.333819875538827	1.1528137709339041e+118	1.1412856332245941e+120	1.5589740656185569e-06	1.5580630055023192e-06	1.1528137709339331e+120	7.705602267371603e-08	1.4819180429448409e-06	1.1528137709339041e+118
153	-1.3338183188115593	1.3338198428880124	-1.3338183201190494	1.3338198432844206	1.1528137709339041e+118	1.1412856332245941e+120	1.52407645304109e-06	1.523165371164481e-06	1.1528137709339331e+120	7.441285787557206e-08	1.449663595165518e-06	1.1528137709339041e+118
154	-1.333818321349625	1.3338198113624014	-1.3338183226571645	1.3338198117588405	1.1528137709339041e+118	1.1412856332245941e+120	1.4900127762729198e-06	1.4891016759666087e-06	1.1528137709339331e+120	7.187479211800962e-08	1.4181379841549102e-06	1.1528137709339041e+118
155	-1.3338183237875134	1.3338197805482697	-1.333818325095111	1.3338197809447476	1.1528137709339041e+118	1.1412856332245941e+120	1.4567607562465668e-06	1.455849636622375e-06	1.1528137709339331e+120	6.943690378236056e-08	1.3873238524642062e-06	1.1528137709339041e+118
156	-1.3338183261296799	1.3338197504285427	-1.3338183274373323	1.3338197508250444	1.1528137709339041e+118	1.1412856332245941e+120	1.4242988628510034e-06	1.423387712140567e-06	1.1528137709339331e+120	6.709473732158244e-08	1.357204125529421e-06	1.1528137709339041e+118
157	-1.3338183283805258	1.3338197209866072	-1.3338183296882236	1.33381972138314	1.1528137709339041e+118	1.1412856332245941e+120	1.3926060813407304e-06	1.3916949164194392e-06	1.1528137709339331e+120	6.484389136751645e-08	1.327762189973214e-06	1.1528137709339041e+118
158	-1.3338183305441396	1.3338196922063499	-1.3338183318518917	1.3338196926029195	1.1528137709339041e+118	1.1412856332245941e+120	1.3616622103196363e-06	1.3607510278568213e-06	1.1528137709339331e+120	6.26802776348967e-08	1.2989819326847396e-06	1.1528137709339041e+118
159	-1.333818332624248	1.3338196640720885	-1.333818333932046	1.3338196644686813	1.1528137709339041e+118	1.1412856332245941e+120	1.3314478404247154e-06	1.3305366353133508e-06	1.1528137709339331e+120	6.060016910502952e-08	1.270847671319686e-06	1.1528137709339041e+118
160	-1.333818334624589	1.333819636568477	-1.3338183359324352	1.333819636965085	1.1528137709339041e+118	1.1412856332245941e+120	1.3019438878103529e-06	1.3010326498363867e-06	1.1528137709339331e+120	5.859982810108022e-08	1.2433440597092726e-06	1.1528137709339041e+118
161	-1.3338183365486116	1.333819609680541	-1.3338183378565027	1.3338196100771709	1.1528137709339041e+118	1.1412856332245941e+120	1.273131929435678e-06	1.2722206681470283e-06	1.1528137709339331e+120	5.667580560420049e-08	1.2164561238314775e-06	1.1528137709339041e+118
162	-1.3338183383996711	1.3338195833938107	-1.3338183397076067	1.3338195837904643	1.1528137709339041e+118	1.1412856332245941e+120	1.2449941395598074e-06	1.2440828576210095e-06	1.1528137709339331e+120	5.482474607632071e-08	1.1901693934834867e-06	1.1528137709339041e+118
163	-1.3338183401808161	1.3338195576941403	-1.3338183414887923	1.3338195580908332	1.1528137709339041e+118	1.1412856332245941e+120	1.2175133241587588e-06	1.2166020408876932e-06	1.1528137709339331e+120	5.3043601067059853e-08	1.164469723091699e-06	1.1528137709339041e+118
164	-1.3338183418950744	1.3338195325676399	-1.333818343203093	1.3338195329643483	1.1528137709339041e+118	1.1412856332245941e+120	1.1906725654320383e-06	1.1897612552935755e-06	1.1528137709339331e+120	5.132934277618517e-08	1.139343222655853e-06	1.1528137709339041e+118
165	-1.3338183435451851	1.3338195080008666	-1.3338183448532461	1.3338195083975948	1.1528137709339041e+118	1.1412856332245941e+120	1.1644556814349727e-06	1.1635443486479602e-06	1.1528137709339331e+120	4.967923206145031e-08	1.1147764493735224e-06	1.1528137709339041e+118
166	-1.3338183451338865	1.3338194839808455	-1.333818346441989	1.3338194843775946	1.1528137709339041e+118	1.1412856332245941e+120	1.13884695895905e-06	1.1379356055218892e-06	1.1528137709339331e+120	4.8090530668787324e-08	1.0907564282902626e-06	1.1528137709339041e+118
167	-1.3338183466639042	1.3338194604945848	-1.333818347972046	1.3338194608913552	1.1528137709339041e+118	1.1412856332245941e+120	1.1138306805769105e-06	1.1129193091541367e-06	1.1528137709339331e+120	4.656051300067077e-08	1.0672701675762397e-06	1.1528137709339041e+118
168	-1.3338183481375538	1.3338194375298251	-1.3338183494457316	1.3338194379266235	1.1528137709339041e+118	1.1412856332245941e+120	1.089392271280687e-06	1.0884808918643074e-06	1.1528137709339331e+120	4.5086863353915874e-08	1.044305407926771e-06	1.1528137709339041e+118
169	-1.3338183495571418	1.3338194150742875	-1.3338183508653596	1.3338194154711032	1.1528137709339041e+118	1.1412856332245941e+120	1.0655171456264156e-06	1.0646057435614864e-06	1.1528137709339331e+120	4.366727535121129e-08	1.0218498702752044e-06	1.1528137709339041e+118
170	-1.3338183509249897	1.3338193931161866	-1.3338183522332376	1.3338193935130171	1.1528137709339041e+118	1.1412856332245941e+120	1.042191196898301e-06	1.0412797795122941e-06	1.1528137709339331e+120	4.229942751621252e-08	9.998917693820886e-07	1.1528137709339041e+118
171	-1.3338183522430547	1.3338193716439775	-1.3338183535513444	1.333819372040823	1.1528137709339041e+118	1.1412856332245941e+120	1.0194009227859624e-06	1.0184894785325582e-06	1.1528137709339331e+120	4.098136252572715e-08	9.784195602602352e-07	1.1528137709339041e+118
172	-1.3338183535135306	1.3338193506463936	-1.3338183548218565	1.3338193510432528	1.1528137709339041e+118	1.1412856332245941e+120	9.97132862945449e-07	9.962213962655397e-07	1.1528137709339331e+120	3.9710886579058524e-08	9.574219763663905e-07	1.1528137709339041e+118
173	-1.3338183547383073	1.333819330112416	-1.3338183560466603	1.3338193305092876	1.1528137709339041e+118	1.1412856332245941e+120	9.75374108591609e-07	9.744626272567558e-07	1.1528137709339331e+120	3.8486109854574124e-08	9.368879987370349e-07	1.1528137709339041e+118
174	-1.3338183559192003	1.33381931003142	-1.3338183572275915	1.3338193104283023	1.1528137709339041e+118	1.1412856332245941e+120	9.541122196754515e-07	9.532007108070673e-07	1.1528137709339331e+120	3.730521691558408e-08	9.168070027598674e-07	1.1528137709339041e+118
175	-1.3338183570580966	1.333819290392864	-1.3338183583665182	1.3338192907897612	1.1528137709339041e+118	1.1412856332245941e+120	9.333347674722603e-07	9.324232430607537e-07	1.1528137709339331e+120	3.616632060499114e-08	8.971684468672692e-07	1.1528137709339041e+118
176	-1.3338183581565637	1.3338192711867	-1.3338183594650157	1.3338192715836035	1.1528137709339041e+118	1.1412856332245941e+120	9.130301363846627e-07	9.121185877702942e-07	1.1528137709339331e+120	3.5067853509929137e-08	8.779622828747335e-07	1.1528137709339041e+118
177	-1.3338183592162784	1.3338192524028234	-1.3338183605247627	1.3338192527997361	1.1528137709339041e+118	1.1412856332245941e+120	8.931865449479659e-07	8.922749734630031e-07	1.1528137709339331e+120	3.400813874954167e-08	8.591784061984242e-07	1.1528137709339041e+118
178	-1.3338183602387512	1.333819234031685	-1.333818361547263	1.3338192344286164	1.1528137709339041e+118	1.1412856332245941e+120	8.737929337865324e-07	8.728813534197855e-07	1.1528137709339331e+120	3.298566597642605e-08	8.408072678101064e-07	1.1528137709339041e+118
179	-1.3338183612254995	1.3338192160637186	-1.3338183625340359	1.3338192164606626	1.1528137709339041e+118	1.1412856332245941e+120	8.548382190998183e-07	8.539266267426626e-07	1.1528137709339331e+120	3.199891773775221e-08	8.228393013620661e-07	1.1528137709339041e+118
180	-1.3338183621778854	1.3338191984898486	-1.3338183634864555	1.3338191988868062	1.1528137709339041e+118	1.1412856332245941e+120	8.363119632370797e-07	8.35400350673865e-07	1.1528137709339331e+120	3.1046531789868936e-08	8.052654314472107e-07	1.1528137709339041e+118
181	-1.3338183630972933	1.3338191813009568	-1.333818364405891	1.3338191816979235	1.1528137709339041e+118	1.1412856332245941e+120	8.182036634885037e-07	8.172920324955868e-07	1.1528137709339331e+120	3.012712390670913e-08	7.880765395817946e-07	1.1528137709339041e+118
182	-1.333818363984991	1.3338191644882555	-1.3338183652936146	1.3338191648852329	1.1528137709339041e+118	1.1412856332245941e+120	8.005032645641563e-07	7.995916182501617e-07	1.1528137709339331e+120	2.9239426213578668e-08	7.712638383505777e-07	1.1528137709339041e+118
183	-1.3338183648422597	1.3338191480432673	-1.3338183661509044	1.3338191484402522	1.1528137709339041e+118	1.1412856332245941e+120	7.832010076036511e-07	7.822893477449355e-07	1.1528137709339331e+120	2.838215751310713e-08	7.548188500905439e-07	1.1528137709339041e+118
184	-1.3338183656701867	1.3338191319575283	-1.3338183669788626	1.3338191323545256	1.1528137709339041e+118	1.1412856332245941e+120	7.662873415803517e-07	7.653756630698894e-07	1.1528137709339331e+120	2.7554230452864203e-08	7.387331111274875e-07	1.1528137709339041e+118
185	-1.3338183664700247	1.3338191162230415	-1.333818367778723	1.333819116620051	1.1528137709339041e+118	1.1412856332245941e+120	7.497530167821509e-07	7.488413280576367e-07	1.1528137709339331e+120	2.6754392479233502e-08	7.229986243029174e-07	1.1528137709339041e+118
186	-1.333818367242754	1.3338191008316793	-1.3338183685514744	1.3338191012286984	1.1528137709339041e+118	1.1412856332245941e+120	7.335889253834438e-07	7.326772240023871e-07	1.1528137709339331e+120	2.5981663265284283e-08	7.076072621181595e-07	1.1528137709339041e+118
187	-1.3338183679895026	1.3338190857757637	-1.3338183692982488	1.333819086172791	1.1528137709339041e+118	1.1412856332245941e+120	7.17786261095199e-07	7.168745421726186e-07	1.1528137709339331e+120	2.5234914602378922e-08	6.925513464928201e-07	1.1528137709339041e+118
188	-1.3338183687112135	1.3338190710476974	-1.3338183700199784	1.3338190714447307	1.1528137709339041e+118	1.1412856332245941e+120	7.023364838598667e-07	7.014247522807437e-07	1.1528137709339331e+120	2.4513203689124907e-08	6.778232801707418e-07	1.1528137709339041e+118
189	-1.3338183694087042	1.3338190566400048	-1.3338183707174895	1.33381905703705	1.1528137709339041e+118	1.1412856332245941e+120	6.872313005334973e-07	6.863195605166794e-07	1.1528137709339331e+120	2.3815712957286905e-08	6.634155875762104e-07	1.1528137709339041e+118
190	-1.3338183700831325	1.3338190425455443	-1.333818371391943	1.333819042942601	1.1528137709339041e+118	1.1412856332245941e+120	6.724624117548927e-07	6.715506579713093e-07	1.1528137709339331e+120	2.3141284666294837e-08	6.493211270885979e-07	1.1528137709339041e+118
191	-1.33381837073519	1.3338190287572307	-1.3338183720440198	1.3338190291542922	1.1528137709339041e+118	1.1412856332245941e+120	6.5802204063381e-07	6.571102724173272e-07	1.1528137709339331e+120	2.248922714720436e-08	6.355328134866056e-07	1.1528137709339041e+118
192	-1.3338183713658376	1.333819015268161	-1.333818372674694	1.3338190156652292	1.1528137709339041e+118	1.1412856332245941e+120	6.439023234605656e-07	6.429905352600684e-07	1.1528137709339331e+120	2.1858579613009965e-08	6.220437438475557e-07	1.1528137709339041e+118
193	-1.333818371975721	1.3338190020716973	-1.3338183732845978	1.3338190024687722	1.1528137709339041e+118	1.1412856332245941e+120	6.300959762839398e-07	6.291841743166771e-07	1.1528137709339331e+120	2.1248696135955925e-08	6.088472801479838e-07	1.1528137709339041e+118
194	-1.3338183725657604	1.3338189891611885	-1.333818373874654	1.3338189895582728	1.1528137709339041e+118	1.1412856332245941e+120	6.165954280490382e-07	6.156836187543036e-07	1.1528137709339331e+120	2.0658656785244034e-08	5.959367712637942e-07	1.1528137709339041e+118
195	-1.3338183731365203	1.3338189765302857	-1.3338183744454315	1.3338189769273743	1.1528137709339041e+118	1.1412856332245941e+120	6.033937653970867e-07	6.024819427796757e-07	1.1528137709339331e+120	2.008789690144397e-08	5.833058684956427e-07	1.1528137709339041e+118
196	-1.3338183736889073	1.3338189641726268	-1.3338183749978305	1.333818964569723	1.1528137709339041e+118	1.1412856332245941e+120	5.904837194758983e-07	5.895718924175952e-07	1.1528137709339331e+120	1.953550987643382e-08	5.709482095994645e-07	1.1528137709339041e+118
197	-1.3338183742234189	1.3338189520821973	-1.3338183755323607	1.3338189524792987	1.1528137709339041e+118	1.1412856332245941e+120	5.778587783833444e-07	5.769469380023651e-07	1.1528137709339331e+120	1.9000998330298557e-08	5.588577800530459e-07	1.1528137709339041e+118
198	-1.3338183747408208	1.3338189402530356	-1.3338183760497773	1.3338189406501413	1.1528137709339041e+118	1.1412856332245941e+120	5.655122148340297e-07	5.646003640169539e-07	1.1528137709339331e+120	1.8483596431195792e-08	5.470286184028339e-07	1.1528137709339041e+118
199	-1.3338183752416464	1.3338189286791868	-1.3338183765506197	1.3338189290763007	1.1528137709339041e+118	1.1412856332245941e+120	5.534375404625536e-07	5.525256809857382e-07	1.1528137709339331e+120	1.7982770827984496e-08	5.354547696345691e-07	1.1528137709339041e+118
200	-1.3338183757265245	1.3338189173552035	-1.3338183770355156	1.3338189177523232	1.1528137709339041e+118	1.1412856332245941e+120	5.416286790183023e-07	5.407168075510782e-07	1.1528137709339331e+120	1.749789269034352e-08	5.241307863279587e-07	1.1528137709339041e+118
201	-1.3338183761960427	1.3338189062752825	-1.333818377505045	1.333818906672405	1.1528137709339041e+118	1.1412856332245941e+120	5.300792398355014e-07	5.29167360152627e-07	1.1528137709339331e+120	1.7028374488248232e-08	5.130508653472532e-07	1.1528137709339041e+118
202	-1.3338183766507097	1.3338188954341959	-1.3338183779597317	1.3338188958313248	1.1528137709339041e+118	1.1412856332245941e+120	5.187834861697382e-07	5.178715931641875e-07	1.1528137709339331e+120	1.657370751750875e-08	5.022097786522295e-07	1.1528137709339041e+118
203	-1.3338183770910994	1.3338188848264148	-1.333818378400139	1.3338188852235522	1.1528137709339041e+118	1.1412856332245941e+120	5.077353153470909e-07	5.068234132377114e-07	1.1528137709339331e+120	1.6133317792821344e-08	4.916019975542696e-07	1.1528137709339041e+118
204	-1.3338183775176495	1.3338188744469888	-1.333818378826698	1.3338188748441293	1.1528137709339041e+118	1.1412856332245941e+120	4.969293392331764e-07	4.960174313506371e-07	1.1528137709339331e+120	1.5706767664269705e-08	4.812225715689067e-07	1.1528137709339041e+118
205	-1.3338183779309445	1.3338188642907862	-1.3338183792400078	1.333818864687929	1.1528137709339041e+118	1.1412856332245941e+120	4.8635984173373e-07	4.854479211946483e-07	1.1528137709339331e+120	1.529347271045367e-08	4.7106636902327637e-07	1.1528137709339041e+118
206	-1.3338183783313584	1.3338188543527707	-1.3338183796404375	1.3338188547499144	1.1528137709339041e+118	1.1412856332245941e+120	4.7602141228786365e-07	4.751094768717934e-07	1.1528137709339331e+120	1.4893058786213942e-08	4.611283535016497e-07	1.1528137709339041e+118
207	-1.333818378719352	1.3338188446282437	-1.3338183800284453	1.3338188450253918	1.1528137709339041e+118	1.1412856332245941e+120	4.659088916891818e-07	4.6499694650314893e-07	1.1528137709339331e+120	1.45050651489953e-08	4.514038265401865e-07	1.1528137709339041e+118
208	-1.3338183790954221	1.3338188351124074	-1.3338183804045267	1.3338188355095573	1.1528137709339041e+118	1.1412856332245941e+120	4.560169852840801e-07	4.551050305501292e-07	1.1528137709339331e+120	1.4128995085016527e-08	4.4188799019906355e-07	1.1528137709339041e+118
209	-1.33381837945987	1.3338188258007033	-1.3338183807689745	1.333818826197862	1.1528137709339041e+118	1.1412856332245941e+120	4.4634083340433506e-07	4.4542888755216836e-07	1.1528137709339331e+120	1.376454727974874e-08	4.325762861245863e-07	1.1528137709339041e+118
210	-1.333818379813192	1.3338188166886413	-1.3338183811223139	1.333818817085799	1.1528137709339041e+118	1.1412856332245941e+120	4.3687544937220935e-07	4.3596348509034044e-07	1.1528137709339331e+120	1.3411225241455327e-08	4.23464224130754e-07	1.1528137709339041e+118
211	-1.3338183801557522	1.3338188077717328	-1.3338183814648847	1.3338188081688978	1.1528137709339041e+118	1.1412856332245941e+120	4.276159806249069e-07	4.2670401301236893e-07	1.1528137709339331e+120	1.3068665039028815e-08	4.145473155858781e-07	1.1528137709339041e+118
212	-1.3338183804878958	1.3338187990458044	-1.3338183817970468	1.3338187994429764	1.1528137709339041e+118	1.1412856332245941e+120	4.1855790855471753e-07	4.176459296179047e-07	1.1528137709339331e+120	1.2736521393108546e-08	4.05821387161609e-07	1.1528137709339041e+118
213	-1.3338183808099215	1.3338187905065877	-1.3338183821190739	1.3338187909037644	1.1528137709339041e+118	1.1412856332245941e+120	4.096966661482071e-07	4.0878469054206334e-07	1.1528137709339331e+120	1.2414495653700897e-08	3.972821704945062e-07	1.1528137709339041e+118
214	-1.3338183811222324	1.333818782150032	-1.3338183824313978	1.3338187825472116	1.1528137709339041e+118	1.1412856332245941e+120	4.0102779963469004e-07	4.0011581381449446e-07	1.1528137709339331e+120	1.2102184809847927e-08	3.889256148248421e-07	1.1528137709339041e+118
215	-1.333818381425204	1.3338187739720924	-1.3338183827343804	1.3338187743692764	1.1528137709339041e+118	1.1412856332245941e+120	3.925468883281269e-07	3.9163489606863777e-07	1.1528137709339331e+120	1.1799213162078104e-08	3.807476751660488e-07	1.1528137709339041e+118
216	-1.3338183817190699	1.333818765968786	-1.3338183830282553	1.3338187663659742	1.1528137709339041e+118	1.1412856332245941e+120	3.8424971604555935e-07	3.833377189010889e-07	1.1528137709339331e+120	1.1505347341511651e-08	3.727443687040477e-07	1.1528137709339041e+118
217	-1.3338183820041285	1.33381875813646	-1.3338183833133244	1.3338187585336514	1.1528137709339041e+118	1.1412856332245941e+120	3.7613233150324277e-07	3.7522032703130037e-07	1.1528137709339331e+120	1.1220288698154945e-08	3.649120428050878e-07	1.1528137709339041e+118
218	-1.3338183822807297	1.3338187504712757	-1.3338183835899362	1.3338187508684722	1.1528137709339041e+118	1.1412856332245941e+120	3.6819054605174983e-07	3.672785360286923e-07	1.1528137709339331e+120	1.0943687511755229e-08	3.572468585399946e-07	1.1528137709339041e+118
219	-1.3338183825490388	1.333818742969508	-1.3338183838582542	1.3338187433667053	1.1528137709339041e+118	1.1412856332245941e+120	3.6042046924755766e-07	3.5950845100884976e-07	1.1528137709339331e+120	1.0675378359081833e-08	3.4974509088847583e-07	1.1528137709339041e+118
220	-1.3338183828094654	1.333818735627672	-1.3338183841186855	1.3338187360248743	1.1528137709339041e+118	1.1412856332245941e+120	3.5281820665034047e-07	3.519061888557218e-07	1.1528137709339331e+120	1.0414951789883276e-08	3.424032548604572e-07	1.1528137709339041e+118
221	-1.3338183830622263	1.3338187284422882	-1.3338183843714526	1.3338187288394976	1.1528137709339041e+118	1.1412856332245941e+120	3.453800618835601e-07	3.444680449771198e-07	1.1528137709339331e+120	1.0162190866580545e-08	3.3521787101697953e-07	1.1528137709339041e+118
222	-1.3338183833075448	1.3338187214098958	-1.333818384616785	1.3338187218071114	1.1528137709339041e+118	1.1412856332245941e+120	3.3810235100517616e-07	3.371903263271747e-07	1.1528137709339331e+120	9.916872434345692e-09	3.2818547857083047e-07	1.1528137709339041e+118
223	-1.333818383545636	1.3338187145271727	-1.3338183848548824	1.3338187149243907	1.1528137709339041e+118	1.1412856332245941e+120	3.3098153662258767e-07	3.3006950839187255e-07	1.1528137709339331e+120	9.678781109911938e-09	3.2130275551267573e-07	1.1528137709339041e+118
224	-1.333818383776871	1.3338187077909376	-1.3338183850861254	1.333818708188159	1.1528137709339041e+118	1.1412856332245941e+120	3.240140666882496e-07	3.231020335725532e-07	1.1528137709339331e+120	9.447546300833665e-09	3.1456652038741595e-07	1.1528137709339041e+118
225	-1.3338183840012792	1.3338187011978688	-1.3338183853105345	1.3338187015950935	1.1528137709339041e+118	1.1412856332245941e+120	3.1719658966089526e-07	3.162845589876895e-07	1.1528137709339331e+120	9.223138031089206e-09	3.0797345162980605e-07	1.1528137709339041e+118
226	-1.3338183842191784	1.333818694744977	-1.3338183855284484	1.3338186951422042	1.1528137709339041e+118	1.1412856332245941e+120	3.1052579863022345e-07	3.096137557445644e-07	1.1528137709339331e+120	9.00523877689352e-09	3.0152055985332993e-07	1.1528137709339041e+118
227	-1.3338183844308218	1.3338186884291312	-1.3338183857400987	1.3338186888263615	1.1528137709339041e+118	1.1412856332245941e+120	3.0399830941441053e-07	3.030862627539932e-07	1.1528137709339331e+120	8.793595407396992e-09	2.9520471400701354e-07	1.1528137709339041e+118
228	-1.3338183846362974	1.3338186822474172	-1.3338183859455774	1.33381868264465	1.1528137709339041e+118	1.1412856332245941e+120	2.976111197483533e-07	2.9669907264384676e-07	1.1528137709339331e+120	8.588119770891467e-09	2.8902299997746184e-07	1.1528137709339041e+118
229	-1.3338183848359118	1.3338186761968365	-1.3338183861451978	1.3338186765940723	1.1528137709339041e+118	1.1412856332245941e+120	2.9136092472015207e-07	2.9044887450702106e-07	1.1528137709339331e+120	8.388505445822148e-09	2.829724192743299e-07	1.1528137709339041e+118
230	-1.333818385029765	1.333818670274636	-1.3338183863390563	1.333818670671875	1.1528137709339041e+118	1.1412856332245941e+120	2.8524487105663354e-07	2.843328188451011e-07	1.1528137709339331e+120	8.194652290072213e-09	2.7705021876656133e-07	1.1528137709339041e+118
231	-1.3338183852180707	1.3338186644780032	-1.333818386527371	1.3338186648752444	1.1528137709339041e+118	1.1412856332245941e+120	2.792599325118772e-07	2.78347873416962e-07	1.1528137709339331e+120	8.00634647468712e-09	2.712535860371901e-07	1.1528137709339041e+118
232	-1.3338183854009757	1.3338186588041974	-1.3338183867102726	1.3338186592014385	1.1528137709339041e+118	1.1412856332245941e+120	2.734032216178406e-07	2.7249116585359445e-07	1.1528137709339331e+120	7.82344145022762e-09	2.6557978016761297e-07	1.1528137709339041e+118
233	-1.3338183855787618	1.3338186532506928	-1.3338183868880735	1.333818653647941	1.1528137709339041e+118	1.1412856332245941e+120	2.6767193106458365e-07	2.6675986752877634e-07	1.1528137709339331e+120	7.64565544209006e-09	2.600262756224936e-07	1.1528137709339041e+118
234	-1.3338183857514667	1.3338186478146155	-1.333818387060786	1.3338186482118637	1.1528137709339041e+118	1.1412856332245941e+120	2.620631487371128e-07	2.611510776517889e-07	1.1528137709339331e+120	7.472950480647e-09	2.545901982564658e-07	1.1528137709339041e+118
235	-1.3338183859192787	1.3338186424936975	-1.3338183872286078	1.333818642890949	1.1528137709339041e+118	1.1412856332245941e+120	2.5657441882209753e-07	2.556623412974801e-07	1.1528137709339331e+120	7.305138494118069e-09	2.4926928032797946e-07	1.1528137709339041e+118
236	-1.33381838608234	1.333818637285318	-1.3338183873916714	1.3338186376825714	1.1528137709339041e+118	1.1412856332245941e+120	2.512029779744296e-07	2.5029090000572296e-07	1.1528137709339331e+120	7.142077151911508e-09	2.440609008225181e-07	1.1528137709339041e+118
237	-1.3338183862408364	1.3338186321870906	-1.3338183875501735	1.3338186325843462	1.1528137709339041e+118	1.1412856332245941e+120	2.459462542514501e-07	2.450341727300298e-07	1.1528137709339331e+120	6.983580824737601e-09	2.389626734267125e-07	1.1528137709339041e+118
238	-1.3338183863948734	1.3338186271966728	-1.3338183877042151	1.3338186275939263	1.1528137709339041e+118	1.1412856332245941e+120	2.408017993893452e-07	2.3988971120658675e-07	1.1528137709339331e+120	6.829543819364403e-09	2.339722555699808e-07	1.1528137709339041e+118
239	-1.3338183865446138	1.333818622311628	-1.3338183878539582	1.3338186227088848	1.1528137709339041e+118	1.1412856332245941e+120	2.357670141339696e-07	2.3485492661734497e-07	1.1528137709339331e+120	6.679803377096505e-09	2.290872107568731e-07	1.1528137709339041e+118
240	-1.3338183866901734	1.3338186175298405	-1.333818387999524	1.333818617927101	1.1528137709339041e+118	1.1412856332245941e+120	2.3083966715908844e-07	2.2992757697792854e-07	1.1528137709339331e+120	6.53424381269474e-09	2.243054233463937e-07	1.1528137709339041e+118
241	-1.3338183868316515	1.33381861284898	-1.3338183881410028	1.3338186132462466	1.1528137709339041e+118	1.1412856332245941e+120	2.2601732840854538e-07	2.251052437785006e-07	1.1528137709339331e+120	6.392765650176102e-09	2.1962456275836928e-07	1.1528137709339041e+118
242	-1.333818386969239	1.3338186082668766	-1.333818388278596	1.3338186086641441	1.1528137709339041e+118	1.1412856332245941e+120	2.212976375481901e-07	2.2038554825520862e-07	1.1528137709339331e+120	6.255178153224961e-09	2.1504245939496514e-07	1.1528137709339041e+118
243	-1.3338183871029996	1.3338186037815165	-1.3338183884123687	1.3338186041787878	1.1528137709339041e+118	1.1412856332245941e+120	2.166785169066543e-07	2.1576641917597783e-07	1.1528137709339331e+120	6.121417595039702e-09	2.105570993116146e-07	1.1528137709339041e+118
244	-1.3338183872330849	1.333818599390703	-1.3338183885424537	1.333818599787977	1.1528137709339041e+118	1.1412856332245941e+120	2.121576181401963e-07	2.112455232960997e-07	1.1528137709339331e+120	5.991332319155163e-09	2.0616628582104113e-07	1.1528137709339041e+118
245	-1.333818387359581	1.3338185950924089	-1.3338183886689565	1.3338185954896817	1.1528137709339041e+118	1.1412856332245941e+120	2.077328278282664e-07	2.0682072521260864e-07	1.1528137709339331e+120	5.864836172264631e-09	2.0186799165600178e-07	1.1528137709339041e+118
246	-1.3338183874825715	1.3338185908847622	-1.3338183887919475	1.3338185912820357	1.1528137709339041e+118	1.1412856332245941e+120	2.0340219064607368e-07	2.024900882524605e-07	1.1528137709339331e+120	5.7418456655966565e-09	1.9766034498047702e-07	1.1528137709339041e+118
247	-1.3338183876022094	1.3338185867656795	-1.333818388911596	1.3338185871629573	1.1528137709339041e+118	1.1412856332245941e+120	1.991634701603573e-07	1.9825136132745058e-07	1.1528137709339331e+120	5.622207810418445e-09	1.9354126234993885e-07	1.1528137709339041e+118
248	-1.3338183877185388	1.3338185827333429	-1.3338183890279254	1.3338185831306233	1.1528137709339041e+118	1.1412856332245941e+120	1.9501480408301575e-07	1.941026979146443e-07	1.1528137709339331e+120	5.505878419853616e-09	1.8950892566316213e-07	1.1528137709339041e+118
249	-1.333818387831698	1.33381857878593	-1.3338183891410862	1.3338185791832105	1.1528137709339041e+118	1.1412856332245941e+120	1.9095423198223216e-07	1.9004212425954847e-07	1.1528137709339331e+120	5.392719160113302e-09	1.8556151282211886e-07	1.1528137709339041e+118
250	-1.333818387941882	1.3338185749215639	-1.3338183892512747	1.3338185753188452	1.1528137709339041e+118	1.1412856332245941e+120	1.8697968195979797e-07	1.86067570462356e-07	1.1528137709339331e+120	5.282535298078983e-09	1.81697146661719e-07	1.1528137709339041e+118
251	-1.333818388048969	1.333818571138453	-1.3338183893583682	1.3338185715357378	1.1528137709339041e+118	1.1412856332245941e+120	1.8308948401823955e-07	1.821773696342177e-07	1.1528137709339331e+120	5.175448292149554e-09	1.7791403572609e-07	1.1528137709339041e+118
252	-1.3338183881531316	1.3338185674349026	-1.3338183894625295	1.3338185678321868	1.1528137709339041e+118	1.1412856332245941e+120	1.7928177098447406e-07	1.7836965726658605e-07	1.1528137709339331e+120	5.071285613666987e-09	1.7421048537080708e-07	1.1528137709339041e+118
253	-1.333818388254538	1.3338185638091962	-1.333818389563935	1.3338185642064833	1.1528137709339041e+118	1.1412856332245941e+120	1.7555465814389493e-07	1.746425482007652e-07	1.1528137709339331e+120	4.969879174865355e-09	1.7058477896902957e-07	1.1528137709339041e+118
254	-1.333818388353167	1.3338185602596586	-1.3338183896625788	1.3338185606569468	1.1528137709339041e+118	1.1412856332245941e+120	1.7190649170828465e-07	1.709943679983894e-07	1.1528137709339331e+120	4.87125029202673e-09	1.6703524141625792e-07	1.1528137709339041e+118
255	-1.3338183884491892	1.3338185567846925	-1.3338183897585967	1.333818557181981	1.1528137709339041e+118	1.1412856332245941e+120	1.683355033144096e-07	1.6742338426745107e-07	1.1528137709339331e+120	4.77522799080532e-09	1.635602753236043e-07	1.1528137709339041e+118
256	-1.3338183885426635	1.3338185533826785	-1.3338183898520817	1.33381855377997	1.1528137709339041e+118	1.1412856332245941e+120	1.6484001497119039e-07	1.6392788837471528e-07	1.1528137709339331e+120	4.681753651425424e-09	1.6015826131976496e-07	1.1528137709339041e+118
257	-1.3338183886335542	1.333818550052118	-1.3338183899429743	1.3338185504494127	1.1528137709339041e+118	1.1412856332245941e+120	1.6141856384876974e-07	1.6050643836251766e-07	1.1528137709339331e+120	4.590863023068437e-09	1.568277008257013e-07	1.1528137709339041e+118
258	-1.3338183887220676	1.3338185467913721	-1.3338183900314857	1.333818547188667	1.1528137709339041e+118	1.1412856332245941e+120	1.5806930453443613e-07	1.571571812686301e-07	1.1528137709339331e+120	4.502349604251776e-09	1.5356695493018435e-07	1.1528137709339041e+118
259	-1.3338183888082082	1.333818543599064	-1.3338183901176333	1.33381854399636	1.1528137709339041e+118	1.1412856332245941e+120	1.5479085568870232e-07	1.5387872664973656e-07	1.1528137709339331e+120	4.416208954083345e-09	1.5037464673461898e-07	1.1528137709339041e+118
260	-1.3338183888920296	1.333818540473732	-1.333818390201456	1.3338185408710297	1.1528137709339041e+118	1.1412856332245941e+120	1.5158170230122892e-07	1.5066957370635237e-07	1.1528137709339331e+120	4.3323875598133554e-09	1.4724931474141556e-07	1.1528137709339041e+118
261	-1.3338183889735729	1.3338185374138927	-1.3338183902829956	1.3338185378111924	1.1528137709339041e+118	1.1412856332245941e+120	1.484403198137585e-07	1.4752819676999707e-07	1.1528137709339331e+120	4.250844343189897e-09	1.441894754705686e-07	1.1528137709339041e+118
262	-1.3338183890530495	1.3338185344181652	-1.3338183903624785	1.3338185348154636	1.1528137709339041e+118	1.1412856332245941e+120	1.4536511572238453e-07	1.4445298512910654e-07	1.1528137709339331e+120	4.171367695704475e-09	1.4119374802668005e-07	1.1528137709339041e+118
263	-1.3338183891303947	1.333818531485225	-1.3338183904398286	1.3338185318825244	1.1528137709339041e+118	1.1412856332245941e+120	1.4235483014601868e-07	1.414426957779824e-07	1.1528137709339331e+120	4.094022454381729e-09	1.3826080769163696e-07	1.1528137709339041e+118
264	-1.3338183892056692	1.3338185286137096	-1.333818390515105	1.3338185290110116	1.1528137709339041e+118	1.1412856332245941e+120	1.394080404448772e-07	1.3849590652093013e-07	1.1528137709339331e+120	4.018748001044514e-09	1.353892924438327e-07	1.1528137709339041e+118
265	-1.333818389278995	1.3338185258023707	-1.3338183905884369	1.3338185261996756	1.1528137709339041e+118	1.1412856332245941e+120	1.3652337571556927e-07	1.3561123868299774e-07	1.1528137709339331e+120	3.945422211160121e-09	1.3257795350440915e-07	1.1528137709339041e+118
266	-1.3338183893504307	1.333818523049821	-1.3338183906598717	1.3338185234471251	1.1528137709339041e+118	1.1412856332245941e+120	1.3369939022567223e-07	1.327872534151453e-07	1.1528137709339331e+120	3.87398646495285e-09	1.2982540376071938e-07	1.1528137709339041e+118
267	-1.3338183894199303	1.333818520354878	-1.3338183907293808	1.3338185207521853	1.1528137709339041e+118	1.1412856332245941e+120	1.3093494777294268e-07	1.300228045231222e-07	1.1528137709339331e+120	3.804486947700525e-09	1.2713046082524215e-07	1.1528137709339041e+118
268	-1.3338183894876228	1.3338185177162722	-1.3338183907970675	1.3338185181135809	1.1528137709339041e+118	1.1412856332245941e+120	1.2822864947636958e-07	1.2731651333197647e-07	1.1528137709339331e+120	3.73679442944308e-09	1.244918550469265e-07	1.1528137709339041e+118
269	-1.3338183895535447	1.3338185151329016	-1.333818390862997	1.3338185155302107	1.1528137709339041e+118	1.1412856332245941e+120	1.255793569132635e-07	1.2466721366344302e-07	1.1528137709339331e+120	3.670872494865307e-09	1.219084844183982e-07	1.1528137709339041e+118
270	-1.3338183896177551	1.3338185126035669	-1.3338183909272046	1.333818513000877	1.1528137709339041e+118	1.1412856332245941e+120	1.229858117568483e-07	1.2207367250383072e-07	1.1528137709339331e+120	3.6066620801022964e-09	1.19379149676746e-07	1.1528137709339041e+118
271	-1.3338183896802704	1.3338185101270403	-1.3338183909897259	1.3338185105243507	1.1528137709339041e+118	1.1412856332245941e+120	1.2044676989120262e-07	1.195346248650253e-07	1.1528137709339331e+120	3.5441467538532834e-09	1.1690262313734934e-07	1.1528137709339041e+118
272	-1.333818389741208	1.3338185077022933	-1.3338183910506616	1.3338185080996037	1.1528137709339041e+118	1.1412856332245941e+120	1.1796108534412042e-07	1.1704894209429995e-07	1.1528137709339331e+120	3.4832092765668676e-09	1.1447787606755355e-07	1.1528137709339041e+118
273	-1.333818389800542	1.3338185053282408	-1.3338183911099981	1.3338185057255516	1.1528137709339041e+118	1.1412856332245941e+120	1.1552769874079161e-07	1.1461555349256969e-07	1.1528137709339331e+120	3.4238751833726155e-09	1.1210382355741899e-07	1.1528137709339041e+118
274	-1.333818389858376	1.3338185030037173	-1.3338183911678339	1.333818503401028	1.1528137709339041e+118	1.1412856332245941e+120	1.1314534131834364e-07	1.1223319407172028e-07	1.1528137709339331e+120	3.366041223529237e-09	1.097793000948144e-07	1.1528137709339041e+118
275	-1.3338183899146416	1.3338185007277132	-1.3338183912241015	1.3338185011250234	1.1528137709339041e+118	1.1412856332245941e+120	1.1081307160765164e-07	1.0990092191853762e-07	1.1528137709339331e+120	3.309775564730444e-09	1.0750329604292119e-07	1.1528137709339041e+118
276	-1.3338183899694638	1.333818498499285	-1.3338183912789243	1.3338184988965973	1.1528137709339041e+118	1.1412856332245941e+120	1.085298211300767e-07	1.0761767299527492e-07	1.1528137709339331e+120	3.2549534179082684e-09	1.0527486771216843e-07	1.1528137709339041e+118
277	-1.3338183900228993	1.333818496317291	-1.3338183913323596	1.3338184967146094	1.1528137709339041e+118	1.1412856332245941e+120	1.0629439173293065e-07	1.053822498153778e-07	1.1528137709339331e+120	3.2015179396438498e-09	1.030928737932868e-07	1.1528137709339041e+118
278	-1.3338183900749936	1.3338184941808948	-1.333818391384458	1.333818494578214	1.1528137709339041e+118	1.1412856332245941e+120	1.0410590123299812e-07	1.0319375620682081e-07	1.1528137709339331e+120	3.1494236107931783e-09	1.0095647762220494e-07	1.1528137709339041e+118
279	-1.3338183901257292	1.333818492089011	-1.3338183914351915	1.33381849248633	1.1528137709339041e+118	1.1412856332245941e+120	1.0196328181777403e-07	1.0105113856795356e-07	1.1528137709339331e+120	3.098687972880043e-09	9.886459384489399e-08	1.1528137709339041e+118
280	-1.3338183901751495	1.3338184900407501	-1.3338183914846216	1.3338184904380697	1.1528137709339041e+118	1.1412856332245941e+120	9.986560067787309e-08	9.895344810217921e-08	1.1528137709339331e+120	3.049267727206484e-09	9.68163329506666e-08	1.1528137709339041e+118


==> Data/DataExp3/Experiment4_p_is_100ndof1326.txt <==
iter	J_Kac	J_Kac_star	J_Kac_reg	J_Kac_erg_star	J_steep	J_steep_star	Gap_Kac	Gap_Kac_reg	Gap_steep	EnergyDifKac	EnergyDifKacDual	EnergyDifSteep
0	3.0560695296433835e+43	2.8751975830996983	5982.022106402576	2.8751975830996943	3.0560695296433835e+43	2.8751975830996983	3.0560695296433835e+43	5984.897303985676	3.0560695296433835e+43	3.0560695296433835e+43	1.545289329734366	3.0560695296433835e+43
1	2.9611188210553623e+25	1.401663929553686	3947.7346192326404	1.4016639295536841	3.0556947330665183e+43	3.025137785735896e+45	2.9611188210553623e+25	3949.136283162194	3.055694733066561e+45	2.9611188210553623e+25	0.07175567618835355	3.0556947330665183e+43
2	1.5124661932703712e+16	1.354704265326418	14939.979178596024	1.3547042653264163	3.0545986493445393e+43	3.02405266285112e+45	1.5124661932703714e+16	14941.33388286135	3.054598649344565e+45	1.5124661932703714e+16	0.024796011961085718	3.0545986493445393e+43
3	1.904462967094672e+28	1.3432615396188543	7112.887482113686	1.3432615396188519	3.050320907471759e+43	3.019817698397087e+45	1.904462967094672e+28	7114.230743653305	3.0503209074718046e+45	1.904462967094672e+28	0.013353286253521945	3.050320907471759e+43
4	7.52804605866151e+31	1.3383697583866367	7730.947494998008	1.338369758386635	3.021769644401027e+43	2.9915519479570346e+45	7.52804605866151e+31	7732.285864756394	3.0217696444010446e+45	7.52804605866151e+31	0.008461505021304383	3.021769644401027e+43
5	8.113370015673269e+19	1.3356597868060431	3833.517939707767	1.3356597868060418	5.770663215539612e+42	5.712956583384262e+44	8.113370015673269e+19	3834.853599494573	5.770663215539658e+44	8.113370015673269e+19	0.0057515334407107765	5.770663215539612e+42
6	1.4026643881210222e+26	1.3341226282513554	3209.6350827494584	1.334122628251354	7.688056690881128e+39	7.611176123972378e+41	1.4026643881210222e+26	3210.96920537771	7.68805669088119e+41	1.4026643881210222e+26	0.0042143748860230534	7.688056690881128e+39
7	9.167370565683653e+23	1.3331673010212068	2916.2604232821827	1.333167301021205	7.645143776925325e+39	7.568692339156101e+41	9.167370565683653e+23	2917.593590583204	7.645143776925355e+41	9.167370565683653e+23	0.0032590476558744808	7.645143776925325e+39
8	2.3978331061072415e+18	1.3325206461931578	1908.302097070021	1.3325206461931556	3.5101044608713684e+39	3.475003416262681e+41	2.3978331061072415e+18	1909.6346177162143	3.510104460871394e+41	2.3978331061072415e+18	0.0026123928278254382	3.5101044608713684e+39
9	146726882663.8993	1.3320762817653262	1029.97815008076	1.3320762817708391	3.4736856696066326e+39	3.4389488129105843e+41	146726882665.23135	1031.310226362531	3.4736856696066506e+41	146726882665.2292	0.00216802839999386	3.4736856696066326e+39
10	566522881.1949697	1.3317783918667532	819.2984637496185	1.3317783921073976	2.0924798726259648e+38	2.0715550738997264e+40	566522882.5267481	820.6302421417258	2.092479872625986e+40	566522882.5248779	0.001870138501420815	2.0924798726259648e+38
11	495684918.7325771	1.3315600199574715	699.3416639156663	1.3315600202010751	2.0755306214036214e+38	2.0547753151895978e+40	495684920.0641371	700.6732239358674	2.075530621403634e+40	495684920.06248534	0.00165176659213917	2.0755306214036214e+38
12	1821142.5674953677	1.3313883068309018	456.37171464104995	1.3313883072665655	2.072281336340543e+38	2.0515585229771507e+40	1821143.8988836745	457.70310294831654	2.0722813363405561e+40	1821143.897403621	0.001480053465569453	2.072281336340543e+38
13	5673.403754772538	1.3312482250716589	212.66439689362005	1.3312482261082106	2.8803968064878416e+34	2.851592838422987e+36	5674.73500299761	213.99564511972827	2.880396806487865e+36	5674.733663025903	0.0013399717063264927	2.8803968064878416e+34
14	98.06681714843316	1.3311318654232438	65.72758644546684	1.331131866981837	1.9771342923652202e+34	1.9573629494415908e+36	99.3979490138564	67.05871831244868	1.977134292365243e+36	99.39672540179849	0.0012236120579114385	1.9771342923652202e+34
15	29.881695880741212	1.3310343341433484	26.333188618041373	1.3310343359488355	1.0100532397227343e+32	9.999527073255105e+33	31.21273021488456	27.66422295399021	1.0100532397227378e+34	31.211604134106544	0.0011260807780160142	1.0100532397227343e+32
16	14.5103239853677	1.3309519194410702	14.510323963679136	1.330951921420321	8.307760774094921e+29	8.224683166353997e+31	15.84127590480877	15.841275885099456	8.307760774094945e+31	15.840232238733032	0.0010436660757378036	8.307760774094921e+29
17	4.577646405588859	1.3308814632853305	4.577646383734959	1.3308814655081176	8.129519357460035e+29	8.048224163885483e+31	5.90852786887419	5.908527849243077	8.129519357460084e+31	5.907554658954192	0.0009732099199981636	8.129519357460035e+29
18	0.38450673627045234	1.3308203444502487	0.3845067142763035	1.330820346900653	5.5817939647679895e+29	5.525976025120352e+31	1.715327080720701	1.7153270611769564	5.581793964768032e+31	1.7144149896357848	0.0009120910849163	5.5817939647679895e+29
19	-0.8495785765628511	1.3307665088805918	-0.8495785986971938	1.3307665117443745	8.194808245018605e+28	8.112860162568475e+30	0.4811879323177407	0.4811879130471808	8.194808245018661e+30	0.4803296768024813	0.0008582555152594207	8.194808245018605e+28
20	-1.159956788763534	1.3307184222409894	-1.1599568110354792	1.3307184254701625	8.129386328863947e+28	8.048092465575376e+30	0.17076163347745532	0.1707616144346833	8.129386328864016e+30	0.16995146460179833	0.0008101688756569914	8.129386328863947e+28
21	-1.2495793382050133	1.3306749766143084	-1.2495793606091092	1.330674980114791	3.583439379957936e+27	3.5476049861583805e+29	0.08109563840929512	0.08109561950568178	3.58343937995796e+29	0.08032891516031904	0.0007667232489760867	3.583439379957936e+27
22	-1.2847383430177783	1.3306353763729326	-1.284738365543686	1.3306353800135315	1.6984098759870175e+27	1.6814257772271656e+29	0.04589703335515427	0.04589701446984562	1.698409875987036e+29	0.04516991034755402	0.00072712300760025	1.6984098759870175e+27
23	-1.3019645840843308	1.3305990401208763	-1.3019646067240662	1.3305990442035367	1.5085672509522538e+27	1.493481578442737e+29	0.028634456036545464	0.028634437479470476	1.5085672509522596e+29	0.02794366928100156	0.000690786755543904	1.5085672509522538e+27
24	-1.3115362760087483	1.330565531566985	-1.3115362987539967	1.3305655359715356	1.4260184229987863e+25	1.411758238768811e+27	0.019029255558236757	0.019029237217538908	1.4260184229987989e+27	0.018371977356584024	0.0006572782016527334	1.4260184229987863e+25
25	-1.3173252343802413	1.330534511185495	-1.317325257221891	1.3305345157519013	1.4162749839841419e+25	1.4021122341443036e+27	0.013209276805253634	0.013209258530010315	1.416274983984145e+27	0.012583018985091066	0.0006262578201625679	1.4162749839841419e+25
26	-1.3210338998876774	1.3305057059192336	-1.3210339228168606	1.330505710929923	2.7062183680523213e+24	2.6791561843718192e+26	0.009471806031556174	0.009471788113062374	2.7062183680523423e+26	0.008874353477654973	0.000597452553901201	2.7062183680523213e+24
27	-1.3234906484691356	1.3304788876737286	-1.323490671477641	1.3304788928183664	2.6881587561079863e+24	2.6612771685469164e+26	0.006988239204593016	0.006988221340725298	2.6881587561079963e+26	0.006417604896196805	0.0005706343083962118	2.6881587561079863e+24
28	-1.3251401844937991	1.3304538588331982	-1.3251402075742096	1.3304538640507566	8.211073609834383e+22	8.128962873736063e+24	0.00531367433939911	0.005313656476547024	8.211073609834407e+24	0.004768068871533249	0.0005456054678658617	8.211073609834383e+22
29	-1.3262420460382993	1.3304304456934635	-1.3262420691839976	1.3304304510011065	3.562321569295265e+22	3.526698353602328e+24	0.0041883996551641545	0.004188381817108899	3.5623215692952806e+24	0.003666207327033044	0.0005221923281311103	3.562321569295265e+22
30	-1.3269581060695175	1.3304084938216947	-1.3269581292748758	1.3304084992268992	2.541925546907867e+22	2.5165062914387974e+24	0.0034503877521772086	0.0034503699520234132	2.541925546907876e+24	0.0029501472958148867	0.000500240456362322	2.541925546907867e+22
31	-1.327395109285227	1.3303878660232547	-1.3273951325454203	1.3303878714572677	7.958461901646859e+20	7.878877282630399e+22	0.00299275673802768	0.00299273891184737	7.958461901646868e+22	0.0025131440801053895	0.00047961265792229035	7.958461901646859e+20
32	-1.3276285611069827	1.3303684408021148	-1.3276285844175737	1.3303684463129641	7.909507141795967e+20	7.830412070378048e+22	0.002739879695132119	0.0027398618953904386	7.909507141796007e+22	0.002279692258349675	0.00046018743678244434	7.909507141795967e+20
33	-1.3277173711485433	1.3303501107987747	-1.327717394505816	1.3303501164454947	3.8920902691810935e+20	3.8531693664893e+22	0.002632739650231475	0.0026327219396786727	3.892090269181111e+22	0.002190882216789092	0.00044185743344238304	3.8920902691810935e+20
34	-1.3277125188911447	1.3303327807407472	-1.3277125422918008	1.3303327865235473	4.046812499139899e+19	4.006344374148526e+21	0.002620261849602512	0.002620244231746449	4.046812499139925e+21	0.0021957344741876383	0.00042452737541487373	4.046812499139899e+19
35	-1.3276607476980287	1.33031636597045	-1.3276607711387967	1.3303163718531652	4.024406710431627e+19	3.984162643327339e+21	0.002655618272421334	0.0026556007143685445	4.024406710431655e+21	0.0022475056673036953	0.0004081126051176387	4.024406710431627e+19
36	-1.3276041484840597	1.3303007907699933	-1.3276041719617633	1.3303007966728329	2.011450205987203e+19	1.9913357039273467e+21	0.0026966422859335815	0.002696624711069573	2.0114502059872187e+21	0.0023041048812726395	0.000392537404660942	2.011450205987203e+19
37	-1.3275768001547532	1.330285987683598	-1.327576823666311	1.3302859935931053	6.15428284384779e+17	6.092740015409341e+19	0.0027091875288447476	0.0027091699267942637	6.154282843847819e+19	0.0023314532105791486	0.000377734318265599	6.15428284384779e+17
38	-1.3276011485897379	1.330271896731449	-1.3276011721322272	1.3302719026467162	6.126809960918598e+17	6.0655418613094425e+19	0.002670748141711199	0.0026707305144890725	6.126809960918629e+19	0.002307104775594482	0.0003636433661167171	6.126809960918598e+17
39	-1.3276860121351632	1.330258464752091	-1.327686035706254	1.3302584706934084	3.8578391262963155e+17	3.8192607350333596e+19	0.002572452616927734	0.002572434987154315	3.857839126296323e+19	0.0022222412301691197	0.0003502113867586143	3.8578391262963155e+17
40	-1.327827503317172	1.3302456448095015	-1.327827526914733	1.3302456508073364	3.83862496035764e+17	3.800238710754084e+19	0.0024181414923294398	0.002418123892603319	3.83862496035766e+19	0.002080750048160329	0.0003373914441691106	3.83862496035764e+17
41	-1.3280125643599736	1.330233395568818	-1.328012587981937	1.330233401665236	3.95112646058465e+16	3.911615195978823e+18	0.0022208312088443094	0.00222081368329885	3.9511264605846697e+18	0.0018956890053587472	0.0003251422034855622	3.95112646058465e+16
42	-1.3282236920727637	1.3302216806706013	-1.3282237157194385	1.330221686809157	3.939484704069299e+16	3.9000898570286413e+18	0.001997988597837619	0.001997971089718442	3.939484704069334e+18	0.0016845612925686648	0.000313427305268954	3.939484704069299e+16
43	-1.328443350460002	1.3302104679196045	-1.328443374132563	1.330210474093101	2.9648370382289416e+16	2.9351886678466565e+18	0.001767117459602563	0.0017670999605379212	2.964837038228946e+18	0.001464902905330412	0.00030221455427215105	2.9648370382289416e+16
44	-1.3286569365831082	1.3301997288721503	-1.3286569602817049	1.3301997351101	2.951530746757677e+16	2.922015439290109e+18	0.001542792289042083	0.0015427748283951548	2.951530746757686e+18	0.0012513167822241211	0.00029147550681796197	2.951530746757677e+16
45	-1.3288542100537362	1.3301894381494326	-1.3288542337779283	1.330189444390951	3051826990541175.0	3.0213087206357715e+17	0.0013352280956964169	0.0013352106130226638	3.0518269905411834e+17	0.0010540433115961978	0.0002811847841002191	3051826990541176.5
46	-1.3290293283319836	1.3301795728107695	-1.3290293520810152	1.330179579065636	2421847724300965.5	2.3976292470579565e+17	0.0011502444787858668	0.0011502269846208613	2.421847724300966e+17	0.0008789250333487431	0.0002713194454371237	2421847724300967.0
47	-1.3291800769668132	1.33017011205187	-1.3291801007397666	1.330170118324092	1662154205290515.5	1.6455326632376166e+17	0.0009900350850569062	0.0009900175843253756	1.662154205290522e+17	0.0007281763985191869	0.00026185868653771927	1662154205290516.8
48	-1.3293068387880516	1.3301610367128336	-1.3293068625839364	1.3301610429871598	1657888871091355.8	1.6413099823804534e+17	0.0008541979247820297	0.0008541804032233813	1.657888871091367e+17	0.0006014145772808011	0.00025278334750122866	1657888871091357.0
49	-1.329411581956447	1.3301523289475787	-1.3294116057750167	1.3301523352453979	1598337843529984.2	1.582354465094691e+17	0.0007407469911318021	0.000740729470381174	1.5983378435299907e+17	0.0004966714088854296	0.0002440755822463725	1598337843529985.5
50	-1.3294970523108147	1.3301439720579107	-1.3294970761525646	1.3301439783844968	789953561796791.0	7.820540261788253e+16	0.0006469197470959642	0.0006469022319322004	7.899535617967931e+16	0.00041120105451764033	0.0002357186925783239	789953561796792.4
51	-1.329566213905455	1.3301359502233134	-1.329566237770207	1.3301359565790047	786065354952352.9	7.782047014028318e+16	0.0005697363178585046	0.0005697188087976368	7.860653549523554e+16	0.0003420394598774301	0.00022769685798107453	786065354952354.2
52	-1.329621905903644	1.3301282483855366	-1.3296219297908338	1.3301282547675348	2064956648486.2268	204430708200257.22	0.0005063424818925188	0.0005063249767010003	206495664848743.44	0.0002863474616883188	0.00021999502020420003	2064956648487.5566
53	-1.3296666644800723	1.3301208521220096	-1.329666688388922	1.3301208585106679	2045932055487.3835	202547273493372.34	0.0004541876419372759	0.0004541701217457561	204593205548859.72	0.00024158888526004674	0.00021259875667722916	2045932055488.7134
54	-1.3297026548760138	1.330113747642428	-1.3297026788056316	1.3301137540607986	1978961921046.5544	195917230183730.66	0.0004110927664142672	0.0004110752551669261	197896192104777.22	0.00020559848931855917	0.000205494277095708	1978961921047.8843
55	-1.3297316694442505	1.3301069217531503	-1.3297316933936878	1.3301069281996372	1966797266748.3643	194712929408209.4	0.0003752523088997872	0.00037523480594936487	196679726674957.78	0.00017658392108188536	0.00019866838781790186	1966797266749.694
56	-1.3297551603065554	1.330100361761415	-1.329755184274833	1.3301003682098442	1963156439375.5537	194352487498300.7	0.00034520145485972265	0.00034518393501126177	196315643937676.25	0.00015309305877697632	0.00019210839608274632	1963156439376.8835
57	-1.3297742860906165	1.3300940554889007	-1.3297743100767512	1.3300940619622394	1522763226318.8215	150753559405684.44	0.0003197693982841532	0.00031975188548827305	152276322632003.25	0.00013396727471581826	0.00018580212356833492	1522763226320.1514
58	-1.3297899631757768	1.3300879913671226	-1.3297899871787928	1.3300879978570135	1520941326845.264	150573191357802.7	0.0002980281913458338	0.0002980106782206615	152094132684647.94	0.00011829018955555881	0.000179738001790275	1520941326846.5938
59	-1.3298029110432468	1.3300821582620839	-1.3298029350621872	1.330082164753632	1368204412420.3896	135452236829740.52	0.0002792472188370976	0.0002792296914448933	136820441242160.9	0.00010534232208558869	0.00017390489675150889	1368204412421.7195
60	-1.3298136926454174	1.3300765455803223	-1.3298137166793609	1.3300765520843807	1355743214890.824	134218578274313.55	0.00026285293490491135	0.0002628354050198123	135574321489204.38	9.456071991498227e-05	0.00016829221498992908	1355743214892.1538
61	-1.3298227478877584	1.3300711432829413	-1.329822771935861	1.330071149816731	44048588042.13698	4360810216291.5776	0.00024839539518284326	0.0002483778808699544	4404858804333.715	8.550547757391058e-05	0.00016288991760893268	44048588043.46689
62	-1.3298304205221292	1.3300659418391059	-1.3298304445835771	1.330065948377253	43873052558.60714	4343432203422.1455	0.00023552131697668344	0.00023550379367587304	4387305255980.7524	7.783284320317385e-05	0.00015768847377350959	43873052559.93705
63	-1.3298369795441554	1.3300609321467851	-1.3298370036181657	1.3300609386867153	42113258077.70704	4169212549813.113	0.00022395260262975114	0.00022393506854956335	4211325807890.82	7.12738211769981e-05	0.00015267878145275304	42113258079.03695
64	-1.3298426364330573	1.3300561056460152	-1.3298426605188842	1.3300561122158483	42030334272.32844	4161003093080.67	0.00021346921295783972	0.00021345169696407318	4203033427352.9985	6.561693227502552e-05	0.0001478522806828142	42030334273.65835
65	-1.3298475573180735	1.3300514542762087	-1.3298475814150135	1.3300514608499354	41907466722.95472	4148839205692.6914	0.00020389695813527453	0.0002038794349219497	4190746672415.646	6.069604725889022e-05	0.0001432009108763843	41907466724.28463
66	-1.3298518732833657	1.3300469703529598	-1.3298518973907565	1.330046976933398	41480722919.09362	4106591569110.4683	0.00019509706959408568	0.0001950795426415297	4148072292029.562	5.63800819666227e-05	0.00013871698762746298	41480722920.42353
67	-1.3298556888525601	1.3300426466615487	-1.3298557129697839	1.3300426532433003	41425024436.548416	4101077419338.5195	0.00018695780898858594	0.00018694027351640052	4142502443775.068	5.2564512772246275e-05	0.00013439329621633966	41425024437.87833
68	-1.3298590870929217	1.330038476385069	-1.3298591112194018	1.3300384829680665	40618662278.50209	4021247565691.955	0.00017938929214733612	0.00017937174866466954	4061866227970.457	4.916627241069449e-05	0.00013022301973664163	40618662279.832
69	-1.3298621346090922	1.3300344530933403	-1.3298621587442956	1.3300344596829226	36594155506.86952	3622821395300.438	0.00017231848424814622	0.00017230093862696805	3659415550807.3076	4.611875624016548e-05	0.00012619972800798074	36594155508.19943
70	-1.3298648850694714	1.330030570719616	-1.3298649092129082	1.330030577310329	34485042320.3964	3414019189839.625	0.00016568565014463132	0.00016566809742069033	3448504232160.0215	4.3368295860934936e-05	0.0001223173542836964	34485042321.72631
71	-1.3298673819658982	1.3300268235074837	-1.3298674061171163	1.3300268300992772	14381207678.768122	1423739560318.3457	0.00015944154158553658	0.00015942398216095555	1438120767997.1138	4.087139943420581e-05	0.00011857014215133077	14381207680.09803
72	-1.3298696607145652	1.330023206017355	-1.3298696848731497	1.330023212610183	14343086111.933037	1419965525201.6814	0.0001535453027896594	0.0001535277370332544	1434308611313.6145	3.8592650767110825e-05	0.00011495265202254856	14343086113.262945
73	-1.3298717503381947	1.3300197130928626	-1.3298717745037651	1.330019719686683	11984317624.059605	1186447444902.1777	0.00014796275466788522	0.0001479451829178302	1198431762526.2373	3.6503027137646527e-05	0.0001114597275302387	11984317625.389513
74	-1.329873674764517	1.3300163398395153	-1.3298736989367237	1.3300163464342907	4461785863.626565	441716800619.1196	0.00014266507499827163	0.00014264749756698336	446178586482.7462	3.457860081534925e-05	0.00010808647418292239	4461785864.956473
75	-1.3298754538449928	1.3300130816048223	-1.3298754780235154	1.3300130882005157	2204299605.271308	218225661041.9254	0.00013762775982950615	0.00013761017700031353	220429960647.19672	3.279952033952149e-05	0.00010482823948998465	2204299606.6012163
76	-1.3298771041566197	1.3300099339600517	-1.329877128341164	1.3300099405566344	2193464037.428137	217152939825.53317	0.00013282980343198858	0.00013281221547045696	219346403862.9613	3.114920871261084e-05	0.00010168059471937774	2193464038.758045
77	-1.3298786396347215	1.3300068926838837	-1.329878663825018	1.3300068992861096	2187374819.9497657	216550107295.18253	0.00012825304916219693	0.0001282354610916414	218737482115.1323	2.96137306108335e-05	9.863931855136343e-05	2187374821.279674
78	-1.3298800720665174	1.330003953754891	-1.3298800962623178	1.3300039603677603	2109879552.9566197	208878075862.88458	0.00012388168837373925	0.00012386410544240611	210987955415.84122	2.8181298814988764e-05	9.570038955875049e-05	2109879554.286528
79	-1.3298814117057538	1.3300011133306482	-1.3298814359068278	1.3300011199512227	1454940920.1800723	144039151218.03912	0.00011970162489438607	0.00011968404439488545	145494092138.2192	2.6841659578558108e-05	9.285996531582796e-05	1454940921.5099807
80	-1.3298826668626678	1.3299983677181373	-1.3298826910688055	1.3299983743451138	1229875540.3704383	121757678616.90804	0.00011570085546952491	0.00011568327630828712	122987554157.27847	2.55865026645985e-05	9.011435280492641e-05	1229875541.7003467
81	-1.3298838450779766	1.3299957133827578	-1.3298838692889774	1.3299957200107222	1227234348.434528	121496200615.2707	0.00011186830478115972	0.00011185072174479949	122723434963.70523	2.4408287355726088e-05	8.746001742543363e-05	1227234349.7644365
82	-1.3298849528871373	1.3299931469363269	-1.329884977102816	1.3299931535652523	1101569224.0561755	109055353301.80264	0.00010819404918960274	0.00010817646243621581	110156922525.85883	2.3300478195098506e-05	8.489357099450423e-05	1101569225.3860838
83	-1.329885996006977	1.3299906651354572	-1.3298860202271654	1.3299906717653163	628147537.5032761	62186606333.03347	0.0001046691284800616	0.00010465153815086836	62814753870.53674	2.2257358355259882e-05	8.241177012480172e-05	628147538.8331844
84	-1.3298869794755173	1.329988264866771	-1.3298870037000547	1.3299882714975384	558333366.3405166	55275003387.91434	0.0001012853912536471	0.00010126779748365067	55833336754.25485	2.1273889815098812e-05	8.00115014385483e-05	558333367.6704248
85	-1.3298879077691685	1.3299859431401397	-1.3298879319979038	1.3299859497731685	66161780.96815906	6550016435.897036	9.803537097119452e-05	9.801777526474709e-05	6616178216.865194	2.0345596163817703e-05	7.768977480737682e-05	66161782.29806731
86	-1.3298887848987868	1.329983697086017	-1.3298888091315817	1.3299837037210287	64003447.20743784	6336341393.621627	9.491218723023387e-05	9.489458944700324e-05	6400344840.829064	1.9468466545546903e-05	7.544372068468697e-05	64003448.537346095
87	-1.3298896144556533	1.3299815239407513	-1.3298896386923726	1.3299815305766127	61751116.391942546	6113360642.9272585	9.190948509796293e-05	9.189188424008066e-05	6175111759.319201	1.863890967901405e-05	7.327057541894888e-05	61751117.7218508
88	-1.329890399703594	1.3299794210488003	-1.3298904239441138	1.329979427685489	61604302.788880385	6098826096.229487	8.902134520627492e-05	8.900374137521538e-05	6160430399.018368	1.7853661738342907e-05	7.116768346793201e-05	61604304.11878864
89	-1.329891143610259	1.3299773858582642	-1.3298911678544572	1.3299773924957607	21133063.845168516	2092173440.9770079	8.62422480052416e-05	8.622464130358942e-05	2113306504.8221765	1.710975507340784e-05	6.913249293183377e-05	21133065.175076768
90	-1.329891848884408	1.3299754159154742	-1.3298918731322091	1.3299754225537557	19474451.66927986	1927970835.575285	8.356703106615626e-05	8.3549421546536e-05	1947445287.2445648	1.640448092432578e-05	6.716255014183048e-05	19474452.99918811
91	-1.3298925180107721	1.3299735088611822	-1.3298925422621655	1.3299735155005978	12242422.174141968	1211999915.6148326	8.099085041002319e-05	8.097323843236914e-05	1224242337.7889745	1.573535456023123e-05	6.525549584979196e-05	12242423.504050221
92	-1.3298931532762557	1.3299716624284545	-1.329893177531213	1.3299716690732304	12202473.573090186	1208045004.1167421	7.8509152198869e-05	7.849154201733377e-05	1220247477.6898322	1.510008907668059e-05	6.340906312218841e-05	12202474.90299844
93	-1.3298937567888405	1.3299698744441222	-1.3298937810473261	1.329969881091955	10379424.97877982	1027563193.3043147	7.611765528170444e-05	7.610004462876852e-05	1037942618.2830945	1.4496576491884738e-05	6.16210787898197e-05	10379426.308688074
94	-1.3298943305088622	1.3299681428036843	-1.3298943547708288	1.329968149452228	10282434.029982835	1017961089.3879366	7.381229482206209e-05	7.379468139911971e-05	1028243523.4179194	1.3922856470172107e-05	5.988943835188998e-05	10282435.359891089
95	-1.3298948762455145	1.329966465489289	-1.3298949005109066	1.3299664721385276	7866450.752065738	778778744.9325881	7.158924377459464e-05	7.157162762094771e-05	786645195.6846539	1.337711981785894e-05	5.8212123956735695e-05	7866452.081973991
96	-1.329895395679455	1.3299648405640485	-1.3298954199482091	1.329964847213966	3278648.3516990333	324586307.36360365	6.944488459348364e-05	6.942726575687175e-05	327864955.7153027	1.2857685877332159e-05	5.658719871615148e-05	3278649.6816072864
97	-1.3298958903753388	1.3299632661665315	-1.3298959146473888	1.3299632728171076	3269278.1892656004	323658661.28749996	6.737579119264758e-05	6.735816971881192e-05	326927939.4767656	1.236298999351959e-05	5.501280119912799e-05	3269279.5191738536
98	-1.3298963617900539	1.329961740508044	-1.329896386065331	1.3299617471592655	2163178.5330741336	214154795.366209	6.537871799006112e-05	6.536109393451284e-05	216317973.89928314	1.1891575278477617e-05	5.34871427115835e-05	2163179.8629823867
99	-1.329896811281068	1.3299602618699167	-1.3298968355594993	1.3299602685217822	2144945.6274040793	212349737.70928037	6.345058884860144e-05	6.34329622828389e-05	214494683.33668447	1.1442084264290386e-05	5.2008504584311055e-05	2144946.9573123325
100	-1.3298972401201277	1.3299588286016126	-1.3298972644016394	1.3299588352654632	977477.9483810926	96770437.45609273	6.158848148496432e-05	6.157086382385657e-05	97747915.40447383	1.1013245204694044e-05	5.0575236280270275e-05	977479.278289346
101	-1.3298976496096038	1.329957439136238	-1.3298976738941244	1.3299574458039602	974014.2148651491	96427527.84152824	5.978952663432402e-05	5.977190983585956e-05	97401542.05639338	1.0603755728588737e-05	4.918577090573528e-05	974015.5447734025
102	-1.3298980406048184	1.3299560919300437	-1.3298980648922702	1.3299560985984777	408339.1496119736	40425696.46766356	5.805132522529455e-05	5.803370620749426e-05	40834035.61727553	1.0212760513939045e-05	4.78385647113555e-05	408340.479520227
103	-1.3298984142327217	1.3299547855156009	-1.3298984385230284	1.329954792189741	259303.46444837496	25671163.6751428	5.637128287916404e-05	5.635366671263853e-05	25930467.139591172	9.839132610656165e-06	4.653215026850788e-05	259304.79435662832
104	-1.3298987715319917	1.3299535185024558	-1.3298987958250814	1.3299535251890005	254791.6212553215	25224491.216939297	5.474697046414789e-05	5.4729363919037155e-05	25479282.83819462	9.481833340707624e-06	4.526513712344027e-05	254792.95116357485
105	-1.329899113345969	1.329952289535458	-1.3298991376417681	1.329952296222742	199121.12604757978	19713112.252773624	5.3176189489079206e-05	5.315858097376669e-05	19912233.378821205	9.140019363362839e-06	4.403617012571637e-05	199122.45595583314
106	-1.3298994404443552	1.329951097301998	-1.3298994647427895	1.329951103990005	198862.4615004027	19687504.466878828	5.1656857642745635e-05	5.1639247215407025e-05	19886366.92837923	8.812920977208094e-06	4.284393666553754e-05	198863.79140865605
107	-1.3298997536624568	1.329949940555592	-1.3298997779634558	1.329949947244307	131562.88531684154	13024846.500778737	5.018689313507352e-05	5.0169280851219966e-05	13156409.386095578	8.499702875530701e-06	4.168719025954282e-05	131564.2152250949
108	-1.329900053742715	1.3299488180983425	-1.3299000780462082	1.3299488247877496	55045.41605884077	5449616.982834795	4.876435562750636e-05	4.874674154131675e-05	5504662.398893636	8.199622617333091e-06	4.056473301017327e-05	55046.74596709413
109	-1.329900341373234	1.3299477287788808	-1.3299003656791535	1.3299477354689655	31299.464660323443	3098767.7856531413	4.738740564680377e-05	4.73697898120129e-05	3130067.2503134646	7.91199209837501e-06	3.947541354842876e-05	31300.79456857681
110	-1.3299006171960068	1.329946671490463	-1.3299006415042867	1.329946678181209	31173.082629873174	3086255.9707018915	4.605429445625475e-05	4.603667692237856e-05	3117429.0533317644	7.636169325531128e-06	3.8418125130723624e-05	31174.41253812654
111	-1.3299008818113465	1.329945645169027	-1.3299009061219227	1.3299456518604231	18770.020353778687	1858352.8064446675	4.476335768055506e-05	4.474573850044017e-05	1877122.8267984462	7.371553985890955e-06	3.7391803694664105e-05	18771.350262032054
112	-1.3299011357812929	1.329944648791387	-1.3299011600941038	1.3299446554834198	18642.584560069517	1845736.6707080791	4.351301009419828e-05	4.3495389316028366e-05	1864379.2552681486	7.11758403948437e-06	3.639542605471391e-05	18643.914468322884
113	-1.329901379632534	1.329943681373462	-1.3299014039475183	1.329943688066117	13753.237477566483	1361691.3237300368	4.230174092789696e-05	4.228411859874548e-05	1375444.5612076034	6.873732798284848e-06	3.542800812961211e-05	13754.567385819848
114	-1.3299016138589759	1.3299427419686143	-1.3299016381760762	1.3299427486618791	9816.521117270906	971956.4289811275	4.112810963841085e-05	4.111048580290877e-05	981772.9500983984	6.639506356487246e-06	3.44886032819236e-05	9817.85102552427
115	-1.3299018389241937	1.3299418296660215	-1.3299018632433528	1.3299418363598832	9776.947158406227	968038.6140909046	3.999074182781115e-05	3.997311653036739e-05	977815.5612493108	6.414441138691274e-06	3.3576300689119876e-05	9778.277066659592
116	-1.3299020552635907	1.3299409435891034	-1.3299020795847536	1.3299409502835506	4819.367255038142	477238.22304188553	3.888832551268706e-05	3.887069879704441e-05	482057.59029692365	6.198101741627937e-06	3.2690223771059124e-05	4820.6971632915065
117	-1.3299022632864712	1.3299400828940888	-1.3299022876095854	1.3299400895891111	4720.370819926598	467437.5838846475	3.781960761761738e-05	3.780197952574227e-05	472157.95470457413	5.990078861151105e-06	3.1829528756466274e-05	4721.700728179963
118	-1.3299024633778878	1.3299392467685336	-1.329902487702902	1.3299392534641192	4691.840375302409	464613.07313034165	3.678339064583369e-05	3.676576121725006e-05	469304.9135056441	5.78998744460435e-06	3.099340320122934e-05	4693.1702835557735
119	-1.3299026559003913	1.3299384344300418	-1.3299026802272553	1.329938441126178	1138.4810598048778	112830.61571902015	3.5778529650531965e-05	3.576089892276535e-05	113969.09677882503	5.5974649411094646e-06	3.01810647094225e-05	1139.8109680582431
120	-1.3299028411956555	1.3299376451249065	-1.3299028655243228	1.3299376518215837	1136.5299177079014	112637.4620147965	3.480392925103715e-05	3.478629726094695e-05	113773.9919325044	5.412169676866085e-06	2.939175957417106e-05	1137.8598259612668
121	-1.3299030195859414	1.3299368781269243	-1.3299030439163668	1.3299368848241329	1132.9351182038265	112281.58260826433	3.385854098292285e-05	3.384090776603621e-05	113414.51772646816	5.233779390989568e-06	2.862476159193328e-05	1134.2650264571919
122	-1.3299031913754618	1.3299361327361947	-1.329903215707599	1.329936139433925	1020.05824013543	101106.78681450053	3.294136073295206e-05	3.292372632612839e-05	102126.84505463597	5.061989870602801e-06	2.7879370862349262e-05	1021.3881483887953
123	-1.329903356851662	1.3299354082780406	-1.3299033811854688	1.3299354149762819	1013.8009558337955	100487.32142701179	3.2051426378520986e-05	3.203379081306856e-05	101501.12238284558	4.896513670304969e-06	2.7154912708216017e-05	1015.1308640871608
124	-1.3299035162863597	1.3299347041018927	-1.3299035406217952	1.3299347108006345	837.5775486358898	83041.23236446847	3.118781553301808e-05	3.117017883935702e-05	83878.80991310436	4.737078972638642e-06	2.645073656037944e-05	838.9074568892552
125	-1.329903669936827	1.329934019580312	-1.32990369427385	1.329934026279547	830.8871793849712	82378.92694895423	3.034964348502811e-05	3.0332005696909192e-05	83209.8141283392	4.583428505400278e-06	2.5766214979627833e-05	832.2170876383366
126	-1.3299038180467757	1.329933354108017	-1.32990384238535	1.3299333608077353	357.9344981657558	35556.72558719862	2.9536061241230982e-05	2.951842238529956e-05	35914.660085364376	4.435318556650358e-06	2.5100742684580624e-05	359.26440641912114
127	-1.3299039608472574	1.3299327071009668	-1.3299039851873495	1.3299327138011594	357.37311367802374	35501.179571439105	2.8746253709410752e-05	2.8728613809869685e-05	35858.55268511713	4.292518074988649e-06	2.4453735634422102e-05	358.70302193138906
128	-1.329904098557506	1.3299320779954704	-1.3299041228990776	1.329932084696129	355.956306645295	35360.93927975569	2.79794379645093e-05	2.7961797051334614e-05	35716.895586400984	4.154807826450835e-06	2.3824630138058467e-05	357.2862148986603
129	-1.329904231385692	1.3299314662473827	-1.3299042557287133	1.3299314729485014	352.2209857152968	34991.148930032585	2.723486169076139e-05	2.7217219788155944e-05	35343.369915747884	4.021979640445039e-06	2.3212882050316352e-05	353.55089396866214
130	-1.32990435952966	1.329930871331292	-1.3299043838740956	1.3299308780328591	303.5810521247806	30175.81911284128	2.6511801632045362e-05	2.6494158763545883e-05	30479.40016496606	3.8938356723416945e-06	2.2617965959703668e-05	304.91096037814594
131	-1.3299044831775542	1.3299302927397676	-1.3299045075233737	1.3299302994417774	131.25380334207813	13115.53985365108	2.5809562213430226e-05	2.5791918403683667e-05	13246.793656993159	3.7701877781959325e-06	2.2039374435234294e-05	132.58371159544348
132	-1.3299046025084311	1.3299297299826545	-1.329904626855602	1.329929736685099	131.04725490743803	13095.128495650197	2.512747422334094e-05	2.510982949699425e-05	13226.175750557635	3.650856901238342e-06	2.1476617322102598e-05	132.37716316080338
133	-1.3299047176928243	1.3299291825863657	-1.329904742041317	1.3299291892892362	109.35582691288181	10947.745858385553	2.446489354146486e-05	2.444724791916819e-05	11057.101685298436	3.5356725081037155e-06	2.0929221033361145e-05	110.68573516624714
134	-1.3299048288932453	1.3299286500932435	-1.3299048532430306	1.3299286567965345	108.13574184104493	10826.98943309644	2.382119999810861e-05	2.3803553503842778e-05	10935.125174937484	3.424472087010244e-06	2.0396727911098367e-05	109.46565009441026
135	-1.3299049362646607	1.3299281320609457	-1.3299049606157087	1.3299281387646489	102.20760631997112	10240.13157331179	2.3195796285069292e-05	2.3178148940150578e-05	10342.339179631761	3.317100671695883e-06	1.987869561337341e-05	103.53751457333645
136	-1.3299050399549346	1.3299276280618313	-1.3299050643072183	1.32992763476594	93.7482328763161	9402.683017207793	2.2588106896703763e-05	2.257045872156027e-05	9496.43125008411	3.213410397773231e-06	1.9374696498930533e-05	95.07814112968143
137	-1.3299051401052449	1.329927137682409	-1.3299051644587367	1.3299271443869165	55.626856704039895	5628.823751136699	2.1997577164256654e-05	2.1979928179760577e-05	5684.4506078407385	3.11326008750612e-06	1.8884317076750534e-05	56.95676495740523
138	-1.3299052368504447	1.3299266605227889	-1.3299052612051174	1.3299266672276882	55.239393365064494	5590.481618522804	2.1423672344145217e-05	2.140602257072466e-05	5645.721011887868	3.016514887654864e-06	1.8407157456490353e-05	56.569301618429826
139	-1.3299053303194175	1.3299261961961715	-1.3299053546752455	1.3299262029023626	52.829839700002296	5351.9505536383995	2.086587675398377e-05	2.0848227117120643e-05	5404.780393338402	2.9230459148710253e-06	1.7942830839112744e-05	54.15974795336763
140	-1.3299054206352465	1.329925744330079	-1.3299054449922043	1.329925751036659	27.71656764147174	2865.940574172809	2.0323694832402595e-05	2.0306044454798666e-05	2893.6571418142807	2.8327300858332904e-06	1.7490964746569304e-05	29.046475894837073
141	-1.3299055079163522	1.3299253045606056	-1.3299055322744178	1.3299253112675589	11.50381716077936	1261.0418809695889	1.979664425344474e-05	1.9778993141095214e-05	1272.5456981303682	2.7454489801570503e-06	1.705119527328769e-05	12.833725414144691
142	-1.3299055922751466	1.3299248765373692	-1.3299056166342962	1.3299248832446866	11.046250744031873	1215.7564332748857	1.928426222264079e-05	1.9266610390422656e-05	1226.8026840189175	2.66109018576266e-06	1.662317203687813e-05	12.376158997397205
143	-1.3299056738197108	1.3299244599211995	-1.3299056981799176	1.3299244666288803	9.865920381361603	1098.9290775445363	1.878610148864368e-05	1.87684489627582e-05	1108.7949979258979	2.579545621550494e-06	1.6206555867093186e-05	11.195828634726935
144	-1.3299057526535738	1.3299240543837882	-1.3299057770148166	1.3299240610918233	9.655116557798303	1078.0793187016136	1.8301730214442813e-05	1.828407700665835e-05	1087.7344352594118	2.5007117585573724e-06	1.580101845588544e-05	10.985024811163635
145	-1.3299058288759573	1.3299236596072588	-1.329905853238216	1.3299236663156422	4.5575322577589406	573.5768242148398	1.783073130146029e-05	1.7813077426209745e-05	578.1343564725987	2.424489375041361e-06	1.540624192641893e-05	5.887440511124273
146	-1.3299059025819553	1.3299232752837933	-1.3299059269452074	1.3299232819926448	-0.287071823938448	94.2401529780812	1.737270183799211e-05	1.735504743738403e-05	93.95308115414275	2.3507833770697317e-06	1.5021918460922379e-05	1.0428364294268844
147	-1.3299059738631793	1.329922901115811	-1.3299059982274042	1.3299229078255275	-0.2882703859592041	94.13122008015223	1.6927252631582235e-05	1.690959812328252e-05	93.84294969419302	2.2795021530352955e-06	1.464775047854694e-05	1.0416378674061282
148	-1.3299060428070355	1.3299225368146577	-1.3299060671722138	1.3299225435247082	-0.28905893166890817	94.05689405740195	1.649400762215869e-05	1.647635249435453e-05	93.76783512573304	2.2105582968556803e-06	1.428344932530301e-05	1.0408493216964243
149	-1.3299061094966742	1.3299221820998746	-1.3299061338627853	1.3299221888102526	-0.28976846358550845	93.98828706048886	1.607260320035664e-05	1.6054947467258884e-05	93.69851859690336	2.1438686581554123e-06	1.3928734542201227e-05	1.040139789779824
150	-1.3299061740128175	1.3299218367004284	-1.3299061983798417	1.3299218434111282	-0.6244946265746362	60.985831298888776	1.5662687610884518e-05	1.564503128648198e-05	60.36133667231414	2.079352514838817e-06	1.3583335096045701e-05	0.7054136267906962
151	-1.3299062364330136	1.3299215003536966	-1.3299062608009333	1.329921507064718	-0.8393569239331958	39.89134749676957	1.5263920682961896e-05	1.5246263784574055e-05	39.051990572836374	2.016932318715803e-06	1.3246988364246093e-05	0.49055132943213653
152	-1.329906296831633	1.3299211728052707	-1.3299063212004285	1.3299211795172945	-0.8401236210797207	39.817401845084376	1.487597363758475e-05	1.4858316865984378e-05	38.97727822400466	1.956533699276619e-06	1.291943993830813e-05	0.48978463228561164
153	-1.3299063552800117	1.3299208538095362	-1.3299063796496664	1.3299208605218666	-0.975289997093059	26.624285959136316	1.4498529524509252e-05	1.4480872200239858e-05	25.648995962043255	1.898085320695131e-06	1.260044420381412e-05	0.3546182562722734
154	-1.329906411847025	1.3299205431260843	-1.3299064362175224	1.3299205498387157	-1.1035718620509627	14.271111677932018	1.4131279059359514e-05	1.4113621193301285e-05	13.167539815881055	1.8415183073994257e-06	1.2289760751960088e-05	0.22633639131436967
155	-1.3299064665983547	1.3299202405230777	-1.3299064909696767	1.3299202472360077	-1.1039248185937574	14.247600964001192	1.3773924723015085e-05	1.3756266330933187e-05	13.143676145407435	1.7867669777071882e-06	1.1987157745307897e-05	0.225983434771575
156	-1.329906519597392	1.3299199457757445	-1.3299065439695203	1.3299199524889664	-1.129444438970945	11.829645830309437	1.3426178352426987e-05	1.3408519446089784e-05	10.700201391338492	1.733767940326203e-06	1.1692410412100784e-05	0.20046381439438732
157	-1.3299065709051	1.3299196586660944	-1.329906595278021	1.3299196653796053	-1.1296406053477501	11.814858062814798	1.3087760994512365e-05	1.3070101584355953e-05	10.685217457467047	1.6824602324660987e-06	1.1405300762046267e-05	0.20026764801758223
158	-1.3299066205800958	1.3299193789827444	-1.3299066449537928	1.3299193856965383	-1.1997162736131635	5.370882309204502	1.2758402648582745e-05	1.274074274548731e-05	4.171166035591338	1.6327852365716211e-06	1.1125617412011124e-05	0.1301919797521689
159	-1.3299066686787708	1.3299191065206544	-1.329906693053229	1.3299191132347261	-1.2016542873980895	5.212359260271745	1.2437841883539136e-05	1.2420181497052596e-05	4.010704972873655	1.5846865615287697e-06	1.0853155322010366e-05	0.1282539659672428
160	-1.3299067152553703	1.3299188410809415	-1.3299067396305722	1.3299188477952881	-1.2052889785091652	4.918714775560195	1.2125825571196458e-05	1.2108164715973757e-05	3.71342579705103	1.538109962062606e-06	1.0587715609133852e-05	0.1246192748561672
161	-1.3299067603620915	1.329918582470655	-1.3299067847380248	1.3299185891852727	-1.2056625544386157	4.893866819606853	1.1822108563430689e-05	1.1804447247909522e-05	3.688204265168237	1.4930032408155824e-06	1.0329105322615106e-05	0.12424569892671666
162	-1.3299068040491804	1.3299183305026059	-1.3299068284258322	1.3299183372174896	-1.2060117550369982	4.8812879889853695	1.1526453425503291e-05	1.150879165745522e-05	3.675276233948371	1.4493161519801845e-06	1.0077137273523107e-05	0.12389649832833416
163	-1.3299068463650034	1.329918084995153	-1.3299068707423567	1.3299180917102973	-1.2094579920621358	4.598650757955165	1.1238630149623674e-05	1.1220967940595017e-05	3.3891927658930294	1.407000328912389e-06	9.831629820711285e-06	0.12045026130319658
164	-1.3299068873561315	1.329917845772021	-1.3299069117341749	1.329917852487425	-1.2302146984530806	2.9698867465008525	1.0958415889605888e-05	1.0940753250032742e-05	1.7396720480477719	1.3660092008649372e-06	9.592406688740951e-06	0.09969355491225174
165	-1.3299069270673958	1.3299176126621608	-1.3299069514461141	1.3299176193778177	-1.2402850871704751	2.3206947772105164	1.0685594765025286e-05	1.066793170356739e-05	1.0804096900400413	1.3262979365880057e-06	9.35929682843728e-06	0.08962316619485722
166	-1.3299069655419948	1.329917385499533	-1.3299069899213747	1.32991739221544	-1.241413336887544	2.2566052835913326	1.041995753814362e-05	1.0402294065237072e-05	1.0151919467037887	1.2878233375257508e-06	9.13213420061787e-06	0.0884949164777884
167	-1.3299070028215176	1.3299171641229726	-1.3299070272015476	1.3299171708391264	-1.2472467081916205	1.9227101871312333	1.0161301454925109e-05	1.0143637578785558e-05	0.6754634789396128	1.2505438147236703e-06	8.910757640201439e-06	0.08266154517371183
168	-1.32990703894606	1.329916948376024	-1.3299070633267271	1.3299169550924204	-1.247307291873533	1.9208582411134227	9.909429963927963e-06	9.891765693215149e-06	0.6735509492398897	1.214419272255185e-06	8.695010691672778e-06	0.0826009614917993
169	-1.3299070739542171	1.3299167381067896	-1.3299070983355097	1.3299167448234255	-1.2476464525767519	1.9143852681459543	9.664152572419482e-06	9.646487915793145e-06	0.6667388155692024	1.1794111152152453e-06	8.484741457204237e-06	0.08226180078858047
170	-1.3299071078832152	1.3299165331678011	-1.329907132265122	1.3299165398846715	-1.247980311789818	1.9044929890700282	9.425284585917737e-06	9.407619549595125e-06	0.6565126772802101	1.1454821171597018e-06	8.279802468758035e-06	0.08192794157551431
171	-1.3299071407689183	1.3299163334158464	-1.329907165151427	1.3299163401329483	-1.2596011608666737	1.5164962532569826	9.19264692811339e-06	9.174981521420378e-06	0.25689509239030883	1.1125964141101008e-06	8.08005051400329e-06	0.07030709249865863
172	-1.3299071726458973	1.3299161387118559	-1.329907197028995	1.3299161454291848	-1.2597181670431976	1.5139836242393518	8.966065958571079e-06	8.948400189723316e-06	0.25426545719615423	1.080719435053723e-06	7.885346523517356e-06	0.07019008632213475
173	-1.3299072035474853	1.3299159489207706	-1.3299072279311628	1.3299159556383249	-1.2617158605119456	1.469179242436839	8.745373285323765e-06	8.727707162092813e-06	0.20746338192489344	1.0498178470985664e-06	7.695555438225199e-06	0.06819239285338674
174	-1.3299072335058113	1.3299157639114085	-1.3299072578900575	1.3299157706291844	-1.2617479512520957	1.4689387466610502	8.530405597229063e-06	8.512739126942392e-06	0.20719079540895446	1.019859521056432e-06	7.510546076172631e-06	0.06816030211323665
175	-1.3299072625518684	1.3299155835563572	-1.3299072869366722	1.329915590274351	-1.261912117636584	1.4684897814013043	8.32100448877604e-06	8.303337678761125e-06	0.2065776637647203	9.908134639413646e-07	7.330191024834676e-06	0.06799613572874841
176	-1.3299072907155327	1.3299154077318456	-1.3299073151008842	1.3299154144500516	-1.2629079114186643	1.4518199963857403	8.117016312869652e-06	8.099349167345338e-06	0.188912084967076	9.626497996517713e-07	7.15436651321788e-06	0.06700034194666804
177	-1.3299073180256362	1.3299152363176032	-1.3299073424115235	1.3299152430360217	-1.2647783981646155	1.412281804629007	7.918291967001778e-06	7.90062449818052e-06	0.14750340646439164	9.35339696139792e-07	6.982952270861986e-06	0.0651298552007169
178	-1.3299073445099743	1.3299150691968245	-1.3299073688963894	1.3299150759154497	-1.264908416760636	1.4130558272041436	7.724686850174578e-06	7.70701906027682e-06	0.14814741044350765	9.088553580838266e-07	6.8158314920907515e-06	0.06499983660469644
179	-1.3299073701953863	1.3299149062559792	-1.329907394582319	1.3299149129748085	-1.264938683596966	1.4128237530724277	7.536060592894245e-06	7.518392489469505e-06	0.14788506947546165	8.831699460642994e-07	6.652890646829945e-06	0.06496956976836632
180	-1.3299073951077431	1.3299147473847723	-1.3299074194951819	1.3299147541038043	-1.2653949091725432	1.4077292981559277	7.352277029193388e-06	7.334608622455718e-06	0.14233438898338457	8.582575892202016e-07	6.4940194399731865e-06	0.0645133441927892
181	-1.3299074192720164	1.329914592475998	-1.3299074436599545	1.32991459919523	-1.265463246542185	1.4076342616992963	7.173203981691856e-06	7.155535275416014e-06	0.1421710151571114	8.340933159711739e-07	6.339110665720682e-06	0.06444500682314747
182	-1.3299074427123228	1.3299144414254989	-1.329907467100751	1.3299144481449257	-1.2671857368672594	1.3839868821259984	6.998713176109561e-06	6.981044174736439e-06	0.11680114525873897	8.106530096085862e-07	6.188060166500975e-06	0.06272251649807292
183	-1.3299074654519072	1.3299142941320168	-1.3299074898408165	1.3299143008516356	-1.2691760981152402	1.3691052144583844	6.828680109594032e-06	6.8110108191188345e-06	0.09992911634314416	7.879134251709274e-07	6.0407666844231045e-06	0.060732155250092124
184	-1.3299074875132344	1.3299141504971395	-1.3299075119026142	1.3299141572169473	-1.2702681489869325	1.358725109975516	6.66298390505915e-06	6.6453143330313935e-06	0.08845696098858347	7.658520979614281e-07	5.897131807097722e-06	0.05964010437839984
185	-1.329907508917991	1.3299140104252012	-1.329907533307834	1.329914017145197	-1.2704713952074818	1.3579525709977398	6.5015072101548554e-06	6.4838373630138335e-06	0.08748117579025805	7.444473413276143e-07	5.757059868827241e-06	0.0594368581578506
186	-1.3299075296870935	1.3299138738232135	-1.329907554077391	1.329913880543393	-1.2720734900836241	1.355118799906781	6.344136119995625e-06	6.326466001960185e-06	0.08304530982315694	7.236782388897467e-07	5.620457881105878e-06	0.057834763281708224
187	-1.329907549840764	1.3299137406007664	-1.329907574231508	1.3299137473211262	-1.27548448403386	1.3459580787630874	6.190760002411366e-06	6.173089618144445e-06	0.07047359472922743	7.03524568379521e-07	5.487235434031845e-06	0.054423769331472416
188	-1.3299075693985039	1.3299136106699563	-1.3299075937896858	1.3299136173904946	-1.2756112576284968	1.3456767670605942	6.041271452428276e-06	6.0236008088132564e-06	0.07006550943209744	6.839668285074652e-07	5.357304623920811e-06	0.05429699573683555
189	-1.3299075883791731	1.329913483945314	-1.3299076127707867	1.3299134906660293	-1.2756261213162696	1.3457286428398851	5.8955661408344184e-06	5.877895242534237e-06	0.07010252152361551	6.649861592489259e-07	5.2305799815854925e-06	0.05428213204906274
190	-1.3299076068009794	1.329913360343739	-1.3299076311930154	1.329913367064628	-1.2758429482921063	1.3461037506790714	5.753542759556751e-06	5.735871612566612e-06	0.07026080238696508	6.465643529462994e-07	5.106978406610452e-06	0.054065305073226044
191	-1.3299076246814971	1.3299132397844222	-1.3299076490739488	1.32991324650548	-1.278785096904156	1.3469871231797237	5.615102925071724e-06	5.5974315311679845e-06	0.0682020262755676	6.286838352131952e-07	4.986419089858529e-06	0.05112315646117627
192	-1.3299076420377303	1.3299131221887643	-1.3299076664305898	1.3299131289099928	-1.2788184789796728	1.3467738281458823	5.480151034076286e-06	5.462479403028908e-06	0.06795534916620949	6.113276020958125e-07	4.8688234319804735e-06	0.05108977438565954
193	-1.329907658886086	1.3299130074803334	-1.3299076832793446	1.329913014201725	-1.279159414629862	1.3454293350691116	5.348594247278626e-06	5.330922380419878e-06	0.06626992043924962	5.944792462742043e-07	4.754115001004422e-06	0.050748838735470425
194	-1.3299076752424286	1.3299128955847845	-1.3299076996360817	1.3299129023063394	-1.2796796804328656	1.3444907748385537	5.22034235594937e-06	5.202670257720143e-06	0.06481109440568811	5.781229037715718e-07	4.642219452177798e-06	0.05022857293246674
195	-1.3299076911220908	1.3299127864298141	-1.3299077155161305	1.3299127931515309	-1.2807487281622603	1.3369424460301258	5.095307723301801e-06	5.077635400363434e-06	0.056193717867865534	5.622432415197665e-07	4.533064481782034e-06	0.049159525203072096
196	-1.3299077065398779	1.3299126799450791	-1.3299077309342977	1.329912686666955	-1.28075919662345	1.3369128216999555	4.973405201225134e-06	4.955732657352385e-06	0.056153625076505564	5.468254544727102e-07	4.426579746752424e-06	0.04914905674188241
197	-1.329907721510114	1.3299125760621529	-1.3299077459049082	1.3299125827841833	-1.2828603351798997	1.3241812736717853	4.85455203880214e-06	4.8368792751052325e-06	0.04132093849188556	5.318552183108949e-07	4.322696820491245e-06	0.047047918185432636
198	-1.3299077360466511	1.3299124747144764	-1.3299077604418108	1.3299124814366605	-1.2840726224974148	1.3303541383595645	4.738667825243681e-06	4.72099484971622e-06	0.04628151586214968	5.173186812257313e-07	4.22134914401795e-06	0.04583563086791753
199	-1.329907750162855	1.3299123758372802	-1.3299077745583747	1.3299123825596153	-1.2875491639334795	1.3405761056964922	4.625674425273729e-06	4.608001240580251e-06	0.0530269417630127	5.032024774642707e-07	4.1224719478094585e-06	0.04235908943185285
200	-1.329907763871672	1.3299122793675657	-1.3299077882675456	1.3299122860900499	-1.2876946814562416	1.341743015223602	4.515495893642196e-06	4.497822504223592e-06	0.05404833376736051	4.894936602717337e-07	4.026002233370463e-06	0.04221357190909081
201	-1.329907777185604	1.3299121852440028	-1.3299078015818262	1.3299121919666337	-1.287878002056241	1.3417107075459276	4.408058398741588e-06	4.390384807484438e-06	0.05383270548968655	4.7617972831481836e-07	3.931878670426769e-06	0.04203025130909133
202	-1.3299077901167546	1.3299120934069528	-1.3299078145133185	1.3299121001297274	-1.2880620185584983	1.3420679685572816	4.303290198182097e-06	4.285616408861159e-06	0.054005949998783276	4.6324857772006567e-07	3.840041620462031e-06	0.041846234806834026
203	-1.329907802676823	1.3299120037983503	-1.3299078270737237	1.3299120105212692	-1.288137888276856	1.3423167016832571	4.201121527325213e-06	4.183447545491603e-06	0.05417881340640118	4.506885094013313e-07	3.750433017923882e-06	0.041770365088476424
204	-1.3299078148771168	1.3299119163617026	-1.3299078392743477	1.3299119230847618	-1.289021619266616	1.337037176871652	4.1014845857390014e-06	4.083810414057254e-06	0.04801555760503606	4.384882155150649e-07	3.6629963702239365e-06	0.0408866340987164
205	-1.3299078267286013	1.3299118310420313	-1.329907851126156	1.3299118377652286	-1.2893755208624587	1.3344338780493723	4.004313429950557e-06	3.9866390726395196e-06	0.045058357186913645	4.26636731054586e-07	3.5776766988959707e-06	0.0405327325028737
206	-1.329907838241842	1.3299117477858136	-1.3299078626397165	1.3299117545091468	-1.292001347981374	1.3390545757675651	3.909543971447604e-06	3.891869430283634e-06	0.047053227786191254	4.1512349024941386e-07	3.4944204811981905e-06	0.03790690538395847
207	-1.329907849427093	1.3299116665409643	-1.3299078738252803	1.329911673264433	-1.2920512884974016	1.3389486674182358	3.817113871207312e-06	3.7994391526297022e-06	0.04689737892083423	4.0393823930173767e-07	3.413175631905574e-06	0.037856964867930776
208	-1.3299078602942596	1.3299115872567997	-1.3299078846927561	1.3299115939804003	-1.2925116281635305	1.3351585459747795	3.726962540140377e-06	3.7092876441491285e-06	0.04264691781124896	3.930710728017317e-07	3.3338914673386455e-06	0.03739662520180187
209	-1.3299078708529422	1.3299115098839476	-1.329907895251741	1.3299115166076791	-1.2944617670992697	1.3389241493909079	3.639031005420179e-06	3.62135593823254e-06	0.044462382291638125	3.825123902068128e-07	3.2565186152133663e-06	0.035446486266062616
210	-1.3299078811124154	1.3299114343743768	-1.3299079055115124	1.3299114410982376	-1.2948711295492807	1.338152431534567	3.553261961330989e-06	3.5355867251674056e-06	0.043281301985286236	3.722529169358779e-07	3.181009044395111e-06	0.03503712381605162
211	-1.3299078910816529	1.3299113606813195	-1.3299079154810431	1.3299113674053065	-1.2977063815750003	1.3225289037866916	3.469599666683365e-06	3.451924263320194e-06	0.024822522211691345	3.6228367950030815e-07	3.107315987183057e-06	0.03220187179033207
212	-1.3299079007693584	1.3299112887592461	-1.329907925169037	1.329911295483359	-1.3034700801281571	1.373542430085791	3.387989887748688e-06	3.3703143218488663e-06	0.0700723499576339	3.5259597397363507e-07	3.035393913775053e-06	0.026438173237175233
213	-1.329907910183945	1.3299112185638118	-1.3299079345839069	1.3299112252880465	-1.3035041252496138	1.3736149838228173	3.3083798667288278e-06	3.290704139624623e-06	0.07011085857320354	3.4318138730782266e-07	2.965198479421005e-06	0.026404128115718573
214	-1.3299079193335566	1.3299111500518697	-1.3299079437337968	1.3299111567762256	-1.3039403438771382	1.3674177456054022	3.2307183130964034e-06	3.213042428784618e-06	0.063477401728264	3.340317757949407e-07	2.8966865373014627e-06	0.025967909488194163
215	-1.3299079282260815	1.3299110831813785	-1.329907952626597	1.3299110899058555	-1.304073371004942	1.3655412675568603	3.154955297013373e-06	3.137279258602632e-06	0.06146789655191842	3.2513925085631e-07	2.829816046157063e-06	0.025834882360390443
216	-1.3299079368691549	1.3299110179114233	-1.3299079612699387	1.3299110246360182	-1.3055896211700544	1.3492987195227641	3.08104226842687e-06	3.063366079469887e-06	0.04370909835270975	3.1649617748819026e-07	2.76454609093868e-06	0.024318632195277967
217	-1.329907945270166	1.3299109542021474	-1.3299079696712144	1.3299109609268578	-1.3085310568831603	1.3358892030464629	3.008931981351992e-06	2.991255643403079e-06	0.027358146163302566	3.080951662681741e-07	2.700836815083818e-06	0.021377196482172067
218	-1.3299079534362777	1.3299108920147493	-1.3299079778375873	1.3299108987395736	-1.30939038621813	1.335127868551809	2.9385784716673413e-06	2.9209019862808105e-06	0.025737482333679118	2.9992905470344056e-07	2.6386494169639008e-06	0.020517867147202384
219	-1.3299079613744234	1.3299108313114174	-1.3299079857759886	1.3299108380363538	-1.3094463087559165	1.3350594120347394	2.869936994054356e-06	2.8522603652270107e-06	0.025613103278822935	2.9199090900711155e-07	2.5779460850472447e-06	0.02046194460941586
220	-1.3299079690913211	1.3299107720553522	-1.3299079934931397	1.3299107787804003	-1.3119672742076989	1.323092871219308	2.8029640311011406e-06	2.785287260609337e-06	0.01112559701160909	2.842740112196651e-07	2.5186900198814755e-06	0.017940979157633485
221	-1.3299079765934698	1.3299107142107016	-1.3299080009955362	1.3299107209358598	-1.3119779008269128	1.323111620326058	2.737617231796108e-06	2.7199403236366493e-06	0.011133719499145212	2.767718625396043e-07	2.4608453692565035e-06	0.01793035253841957
222	-1.3299079838871712	1.329910657742551	-1.3299080082894823	1.3299106644678174	-1.3126252363468598	1.3249342753087425	2.6738553797756026e-06	2.656178335058712e-06	0.012309038961882734	2.694781611189967e-07	2.404377218656606e-06	0.01728301701847257
223	-1.3299079909785263	1.3299106026168679	-1.329908015381077	1.3299106093422406	-1.3127117697341069	1.3246569303139022	2.6116383415875077e-06	2.593961163643854e-06	0.011945160579795333	2.623868060602774e-07	2.3492515355272303e-06	0.0171964836312255
224	-1.329907997873461	1.329910548800544	-1.3299080222762474	1.3299105555260229	-1.3133728918117407	1.325484921402939	2.550927083122545e-06	2.533249775504842e-06	0.012112029591198281	2.5549187143703023e-07	2.2954352116855148e-06	0.0165353615535917
225	-1.3299080045776916	1.3299104962612969	-1.3299080289807104	1.329910502986878	-1.3153628091545049	1.332890518469667	2.49168360522134e-06	2.474006167707543e-06	0.017527709315162232	2.487876407109013e-07	2.2428959645104385e-06	0.014545444210827485
226	-1.3299080110967771	1.3299104449676713	-1.329908035500025	1.3299104516933549	-1.3158235207556028	1.3323611940661149	2.433870894158474e-06	2.416193329857208e-06	0.016537673310512035	2.42268555217251e-07	2.191602338941223e-06	0.014084732609729533
227	-1.3299080174360942	1.3299103948890494	-1.329908041839567	1.329910401614834	-1.3168126065260328	1.3349119544187085	2.377452955171222e-06	2.3597752669690664e-06	0.018099347892675643	2.35929238145971e-07	2.141523717025251e-06	0.013095646839299535
228	-1.329908023600853	1.3299103459955826	-1.3299080480045473	1.3299103527214655	-1.3178551901763773	1.3270646566466473	2.322394729636912e-06	2.3047169182000005e-06	0.009209466470269989	2.2976447944245137e-07	2.0926302501944605e-06	0.012053063188955049
229	-1.3299080295961172	1.3299102982581992	-1.3299080540000292	1.3299103049841807	-1.319767150932234	1.3490731273803358	2.2686620819722947e-06	2.250984151519475e-06	0.029305976448101845	2.237692151574322e-07	2.0448928668148625e-06	0.010141102433098403
230	-1.3299080354267678	1.3299102516485632	-1.3299080598308946	1.329910258374642	-1.3213703032497712	1.3277558339262214	2.2162217954146968e-06	2.198543747500281e-06	0.006385530676450202	2.1793856452845262e-07	1.998283230886244e-06	0.008537950115561133
231	-1.3299080410975745	1.3299102061390864	-1.3299080655019122	1.329910212865259	-1.3215284300538792	1.3292853216914258	2.1650415118479316e-06	2.1473633466939646e-06	0.007756891637546559	2.1226775781535423e-07	1.9527737540325774e-06	0.00837982331145315
232	-1.3299080466131223	1.3299101617028584	-1.3299080710176692	1.329910168429125	-1.3231472236719293	1.363059315050606	2.1150897360211474e-06	2.097411455848075e-06	0.039912091378676795	2.0675221001908994e-07	1.9083375260020574e-06	0.006761029693403087
233	-1.3299080519778772	1.3299101183136777	-1.3299080763826283	1.3299101250400363	-1.323367564112831	1.356241435502299	2.0663358004657795e-06	2.048657407938137e-06	0.032873871389467846	2.013874551565209e-07	1.8649483453092586e-06	0.006540689252501286
234	-1.3299080571961597	1.329910075945999	-1.329908081601112	1.3299100826724495	-1.3245649912814772	1.3196242466660306	2.018749839294287e-06	2.001071337520699e-06	-0.0049407446154465795	1.9616917268372447e-07	1.8225806666105626e-06	0.00534326208385516
235	-1.3299080622721808	1.3299100345749355	-1.3299080866773307	1.3299100413014746	-1.3251054261159585	1.3545673792178312	1.972302754671418e-06	1.9546241438739287e-06	0.029461953101872718	1.9109315152476825e-07	1.7812096031466496e-06	0.004802827249373864
236	-1.3299080672099892	1.3299099941762274	-1.3299080916153343	1.329910000902857	-1.3261283923267346	1.3078372930882636	1.9269662381304897e-06	1.9092875227499917e-06	-0.018291099238471054	1.8615534314037063e-07	1.740810894990119e-06	0.0037798610385977316
237	-1.3299080720135408	1.32990995472624	-1.329908096419078	1.3299099614529575	-1.3263949434790403	1.3303955840121704	1.8827126992970733e-06	1.865033879555611e-06	0.004000640533130095	1.8135179158385029e-07	1.701360907713223e-06	0.0035133098862920598
238	-1.3299080766866536	1.3299099162019314	-1.329908101092381	1.3299099229287332	-1.3271781113968033	1.3549649233856422	1.8395152778794e-06	1.821836352222661e-06	0.027786811988838922	1.7667867879822552e-07	1.6628365990811744e-06	0.002730141968529054
239	-1.32990808123304	1.3299098785808376	-1.3299081056389526	1.3299098853077256	-1.327374373913631	1.3402803915750512	1.7973477977051289e-06	1.7796687730164962e-06	0.012906017661420188	1.721322924197466e-07	1.6252155052853823e-06	0.0025338794517013596
240	-1.3299080856562984	1.3299098418410815	-1.329908110062395	1.329909848568052	-1.328242177307228	1.3369338910575783	1.7561847831526478e-06	1.7385056569896307e-06	0.008691713750350383	1.6770903399354609e-07	1.5884757491591017e-06	0.0016660760581044265
241	-1.329908089959913	1.3299098059613201	-1.3299081143661888	1.3299098126883735	-1.3283200239298116	1.3384503521597066	1.7160014071926355e-06	1.6983221846622598e-06	0.010130328229895014	1.6340541941772813e-07	1.5525959877749074e-06	0.0015882294355207272
242	-1.3299080941472734	1.3299097709207541	-1.3299081185537278	1.3299097776478899	-1.3284517064123553	1.3390519702135806	1.6767734807299206e-06	1.659094162054231e-06	0.010600263801225251	1.5921805895935393e-07	1.5175554217705667e-06	0.0014565469529770336
243	-1.3299080982216642	1.329909736699119	-1.3299081226282945	1.3299097434264353	-1.3287412531785807	1.335020936543817	1.6384774548239278e-06	1.620798140811175e-06	0.0062796833652363215	1.5514366813462743e-07	1.4833337866893004e-06	0.0011670001867516433
244	-1.3299081021863441	1.3299097032769316	-1.3299081265931474	1.3299097100044401	-1.329006619030748	1.3332089441430697	1.601090587444176e-06	1.5834112927493038e-06	0.00420232511232177	1.5117898821692677e-07	1.4499115992272493e-06	0.0009016343345844557
245	-1.3299081060443145	1.3299096706347575	-1.3299081304512865	1.3299096773623453	-1.329158339358954	1.3394866483280035	1.5645904429817392e-06	1.5469110588028911e-06	0.010328308969049349	1.4732101782932716e-07	1.417269425152412e-06	0.0007499140063782495
246	-1.329908109798549	1.3299096387536795	-1.3299081342056895	1.3299096454813433	-1.3293795941762523	1.297633731965592	1.5289551305031068e-06	1.5112756537316585e-06	-0.031745862210660336	1.4356678335047945e-07	1.3853883471526274e-06	0.0005286591890800718
247	-1.3299081134519868	1.3299096076153842	-1.3299081378592914	1.3299096143431457	-1.3294422027310344	1.3064361818495434	1.4941633974530077e-06	1.4764838542902226e-06	-0.023006020881491063	1.3991334557594826e-07	1.3542500518770595e-06	0.00046605063429794313
248	-1.3299081170075198	1.3299095772021445	-1.3299081414149865	1.3299095839301494	-1.3295380307300368	1.3385464191905387	1.4601946247694286e-06	1.4425151628749688e-06	0.009008388460501893	1.3635781259679902e-07	1.3238368121726296e-06	0.000370222635295514
249	-1.3299081204678926	1.3299095474966778	-1.3299081448755203	1.3299095542247559	-1.3296353427249696	1.3077525602231799	1.4270287851392283e-06	1.4093492355371495e-06	-0.021882782501789766	1.3289743971967027e-07	1.294131345419558e-06	0.0002729106403627224
250	-1.329908123835604	1.3299095184817422	-1.329908148243389	1.3299095252098945	-1.3296923470104032	1.330505100447348	1.394646138130895e-06	1.376966505484134e-06	0.0008127534369448686	1.295297282766228e-07	1.2651164098542722e-06	0.00021590635492918508
251	-1.3299081271133175	1.3299094901408035	-1.3299081515212565	1.3299094968690282	-1.3297672611727818	1.3341737410025285	1.3630274859899316e-06	1.345347771630756e-06	0.0044064798297467345	1.262520148426205e-07	1.2367754711473111e-06	0.00014099219255059303
252	-1.329908130303564	1.3299094624577232	-1.3299081547116571	1.3299094691860178	-1.3297931648055268	1.3336599338797819	1.332154159205956e-06	1.3144743606918752e-06	0.003866769074255094	1.2306176833121185e-07	1.2090923908747442e-06	0.0001150885598055762
253	-1.329908133408769	1.3299094354167598	-1.329908157817012	1.3299094421451243	-1.3298185891031604	1.3292737116625115	1.302007990755527e-06	1.2843281123053885e-06	-0.0005448774406489054	1.1995656334917726e-07	1.1820514274063498e-06	8.966426217194012e-05
254	-1.3299081364312981	1.329909409002572	-1.3299081608396905	1.3299094157310056	-1.3298357475608968	1.332726534419516	1.2725712739136696e-06	1.254891315083384e-06	0.00289078685861921	1.1693403423329585e-07	1.1556372396803738e-06	7.250580443551868e-05
255	-1.329908139373449	1.3299093832001965	-1.3299081637819867	1.3299093899286978	-1.3298468460504917	1.3299499021745727	1.243826747376886e-06	1.2261467110530333e-06	0.00010305612408090248	1.1399188326599585e-07	1.1298348641108902e-06	6.140731484061135e-05
256	-1.3299081422374404	1.3299093579950405	-1.3299081666461212	1.3299093647236087	-1.3298587153979575	1.330989552189673	1.2157576001481374e-06	1.1980774874409406e-06	0.0011308367917155504	1.1112789199962947e-07	1.104629708148508e-06	4.953796737483529e-05
257	-1.3299081450254364	1.329909333372871	-1.3299081694342603	1.329909340101506	-1.3298669715670095	1.3305692477811923	1.1883474346774392e-06	1.1706672458089429e-06	0.0007022762141828398	1.0833989594338789e-07	1.0800075387340513e-06	4.128179832285639e-05
258	-1.3299081477395434	1.3299093093198109	-1.3299081721485064	1.3299093160485114	-1.32987833806049	1.3265584690858139	1.1615802675279951e-06	1.14390000494069e-06	-0.0033198689746760657	1.0562578900419339e-07	1.0559544785238018e-06	2.9915304842420554e-05
259	-1.3299081503817791	1.3299092858223274	-1.329908174790881	1.3299092925510916	-1.3298860566714223	1.3289548103795985	1.1354405482499885e-06	1.117760210611607e-06	-0.0009312462918238396	1.0298355324067643e-07	1.032456995009312e-06	2.2196693910014886e-05
260	-1.3299081529541437	1.3299092628672033	-1.3299081773633796	1.3299092695960324	-1.3298886654717097	1.3320403034303185	1.1099130596825546e-06	1.0922326527662563e-06	0.002151637958608843	1.0041118869708043e-07	1.0095018709854742e-06	1.9587893622663444e-05
261	-1.3299081554585452	1.3299092404415735	-1.3299081798679144	1.3299092471704648	-1.3298907797500001	1.32875989561768	1.0849830283099493e-06	1.0673025503393774e-06	-0.001130884132320098	9.790678712207068e-08	9.870762411878786e-07	1.7473615332219694e-05
262	-1.3299081578968512	1.3299092185328723	-1.329908182306353	1.3299092252618252	-1.3298924608903508	1.3320529191307078	1.060636021010808e-06	1.042955472208007e-06	0.002160458240356933	9.546848112051975e-08	9.651675398902881e-07	1.5792474981513038e-05
263	-1.3299081602708773	1.3299091971288493	-1.329908184680509	1.3299092038578635	-1.3298938711696084	1.3290282039901649	1.0368579719255422e-06	1.0191773545109584e-06	-0.0008656671794435855	9.309445503369318e-08	9.43763516891849e-07	1.4382195723916524e-05
264	-1.3299081625823828	1.3299091762175506	-1.3299081869921427	1.3299091829466234	-1.3298952129491957	1.3318071026102851	1.0136351678013966e-06	9.959544806648069e-07	0.001911889661089461	9.078294960218614e-08	9.228522181992105e-07	1.3040416136700372e-05
265	-1.3299081648330746	1.3299091557873237	-1.3299081892429607	1.3299091625164563	-1.3298962478432672	1.3293845259043298	9.909542491026713e-07	9.732734955747446e-07	-0.0005117219389374483	8.853225774707596e-08	9.024219913555953e-07	1.2005522065150487e-05
266	-1.3299081670246153	1.3299091358267785	-1.3299081914346262	1.3299091425559708	-1.3298973932486486	1.3314308630326332	9.688021631593102e-07	9.511213445723143e-07	0.001533469783984609	8.634071702040558e-08	8.824614461389046e-07	1.0860116683719667e-05
267	-1.329908169158617	1.3299091163248402	-1.3299081935687496	1.3299091230540896	-1.32989825787792	1.3296991266993496	9.471662232307665e-07	9.294853400287906e-07	-0.00019913117857028872	8.420671537834323e-08	8.629595078524233e-07	9.995487412428616e-06
268	-1.3299081712366454	1.3299090972706775	-1.3299081956468994	1.3299091039999837	-1.3298991517144192	1.3306356728024715	9.260340321226579e-07	9.083530843057019e-07	0.0007365210880523332	8.2128686962335e-08	8.439053451603229e-07	9.101650913168058e-06
269	-1.3299081732602254	1.3299090786537355	-1.3299081976705993	1.3299090853830986	-1.3298998966026134	1.3299197628829778	9.053935101643873e-07	8.877124992867635e-07	1.9866280364322364e-05	8.010510699207884e-08	8.252884031723084e-07	8.35676271893071e-06
270	-1.3299081752308335	1.3299090604637032	-1.329908199641324	1.3299090671931209	-1.3299007437659118	1.3299037483709673	8.85232869674013e-07	8.675517968459445e-07	3.004605055423326e-06	7.813449887095203e-08	8.07098370803061e-07	7.509599420529867e-06
271	-1.3299081771499117	1.3299090426905413	-1.3299082015605186	1.3299090494200139	-1.3299014936634892	1.329968220719753	8.655406296131929e-07	8.478594952787688e-07	6.672705626376008e-05	7.621542064129017e-08	7.893252089719027e-07	6.7597018431619915e-06
272	-1.3299081790188574	1.3299090253244357	-1.3299082034295764	1.3299090320539622	-1.3299024048268975	1.3294829642633363	8.463055782836904e-07	8.286243857735798e-07	-0.00041944056356113535	7.434647497639446e-08	7.719591033072959e-07	5.848538434882755e-06
273	-1.3299081808390174	1.3299090083558203	-1.3299082052498512	1.3299090150854014	-1.3299031828018812	1.3299087581723932	8.275168028593072e-07	8.098355501751087e-07	5.575370511934352e-06	7.252631495369144e-08	7.549904879056157e-07	5.070563451115007e-06
274	-1.329908182611718	1.329908991775363	-1.3299082070226615	1.329908998504995	-1.3299052353434047	1.3299575792537153	8.091636449769624e-07	7.914823334509435e-07	5.2343910310614916e-05	7.075361430075588e-08	7.384100306762065e-07	3.018021927703174e-06
275	-1.3299081843382325	1.3299089755739508	-1.329908208749285	1.3299089823036356	-1.3299064215267877	1.3300152911413132	7.912357182782159e-07	7.735543505749121e-07	0.00010886961452549748	6.902709981382316e-08	7.222086184643928e-07	1.8318385446303154e-06
276	-1.3299081860198225	1.329908959742695	-1.3299082104309823	1.329908966472432	-1.3299070118677296	1.3273332765807826	7.737228724380429e-07	7.560414496676771e-07	-0.002573735286947043	6.734550983544807e-08	7.063773626025949e-07	1.2414976027219637e-06
277	-1.329908187657676	1.329908944272928	-1.3299082120689438	1.3299089510027151	-1.3299073732690898	1.3298355933959904	7.566152520066538e-07	7.38933771282646e-07	-7.177987309936462e-05	6.570765642699428e-08	6.909075955796595e-07	8.800962425503656e-07
278	-1.3299081892529883	1.3299089291561903	-1.3299082136643599	1.3299089358860274	-1.3299074573832044	1.330355130872806	7.399032020405372e-07	7.22221667581735e-07	0.0004476734896017298	6.411234410030886e-08	6.757908579402283e-07	7.959821279879264e-07
279	-1.3299081908068924	1.329908914384213	-1.3299082152183688	1.329908921114101	-1.3299075339717559	1.32983160354682	7.235773207270313e-07	7.058957323113901e-07	-7.593042493581059e-05	6.255843998381749e-08	6.610188807432138e-07	7.193935764870929e-07
280	-1.3299081923204967	1.3299088999489384	-1.3299082167320735	1.3299089066788736	-1.329907585383537	1.3301905608651121	7.076284416207557e-07	6.899468001364539e-07	0.00028297548157518726	6.104483563085239e-08	6.465836059899033e-07	6.679817954324818e-07
281	-1.3299081937948922	1.32990888584251	-1.3299082182065696	1.3299088925724925	-1.329907628722809	1.3298224444937248	6.92047617878444e-07	6.743659228813925e-07	-8.5184229084323e-05	5.9570440136269553e-08	6.324771777421745e-07	6.246425232614428e-07
282	-1.3299081952311191	1.3299088720572447	-1.3299082196428955	1.3299088787872753	-1.3299076632973077	1.3301155310635868	6.768261255896135e-07	6.591443797443475e-07	0.00020786776627912396	5.813421322109491e-08	6.186919123685186e-07	5.900680246639922e-07
283	-1.3299081966301978	1.3299088585856575	-1.329908221042072	1.329908865315735	-1.3299076952468323	1.3298447102266564	6.619554597797617e-07	6.442736628642365e-07	-6.298502017587637e-05	5.673513459036883e-08	6.052203251893928e-07	5.581185000824718e-07
284	-1.3299081979931322	1.3299088454204289	-1.3299082224051035	1.329908852150552	-1.3299077307389897	1.3301125006714511	6.474272966627836e-07	6.297454484549547e-07	0.00020476993246143493	5.537220015838784e-08	5.920550965043958e-07	5.226263426472144e-07
285	-1.329908199320872	1.3299088325544337	-1.329908223732938	1.3299088392846017	-1.3299077626662934	1.3298462228562729	6.33233561808666e-07	6.155516636408009e-07	-6.153981002054998e-05	5.4044460462421284e-08	5.791891013462447e-07	4.906990389574872e-07
286	-1.3299082006143694	1.3299088199807019	-1.3299082250265284	1.3299088267109138	-1.3299077898148983	1.330058083342567	6.193663324438603e-07	6.016843854261822e-07	0.00015029352766871007	5.275096293111403e-08	5.666153695127463e-07	4.6355043403778495e-07
287	-1.329908201874521	1.329908807692439	-1.3299082262867736	1.3299088144226954	-1.3299078145787357	1.3298623992765255	6.058179180534751e-07	5.881359217418947e-07	-4.541530221024992e-05	5.1490811392440605e-08	5.543271066610345e-07	4.387865966126725e-07
288	-1.3299082031022174	1.3299087956830105	-1.3299082275145606	1.3299088024133119	-1.3299078427155224	1.3300556266706962	5.925807931017602e-07	5.748987512710357e-07	0.00014778395517378584	5.0263115003446046e-08	5.423176780983141e-07	4.10649809934327e-07
289	-1.329908204298333	1.3299087839459416	-1.3299082287107669	1.3299087906762856	-1.3299078674020732	1.3298635796769007	5.796476085784263e-07	5.619655187860673e-07	-4.428772517250934e-05	4.906699935247616e-08	5.305806092259502e-07	3.8596325913076157e-07
290	-1.3299082054636924	1.3299087724749143	-1.3299082298762144	1.3299087792053017	-1.329907889007369	1.3300161267165205	5.67011221974667e-07	5.493290873292977e-07	0.0001082377091514708	4.790163998791286e-08	5.191095819867542e-07	3.6435796335609894e-07
291	-1.3299082065991177	1.3299087612637568	-1.3299082310117263	1.329908767994185	-1.32990790807092	1.3298752622092058	5.546646391074717e-07	5.369824587209138e-07	-3.26458617141423e-05	4.6766214678584106e-08	5.078984244288876e-07	3.4529441239605774e-07
292	-1.3299082077053954	1.329908750306447	-1.3299082321180904	1.3299087570369192	-1.3299079308573485	1.3300298874459162	5.42601051645164e-07	5.249188288480866e-07	0.00012195658856772873	4.565993694249926e-08	4.969411147026648e-07	3.2250798387423174e-07
293	-1.3299082087832967	1.3299087395971076	-1.3299082331960785	1.32990874632762	-1.3299079526335076	1.3298873554736705	5.308138109061389e-07	5.131315414796944e-07	-2.0597159837043577e-05	4.458203561874541e-08	4.862317752873935e-07	3.007318247760793e-07
294	-1.3299082098335802	1.3299087291300005	-1.329908234246445	1.3299087358605537	-1.3299079779971945	1.330021730927826	5.192964203093453e-07	5.016141086944259e-07	0.00011375293063142777	4.3531752202952134e-08	4.757646681063932e-07	2.7536813784756475e-07
295	-1.3299082108569722	1.3299087188995191	-1.3299082352699194	1.329908725630113	-1.3299080016361489	1.3298894239327868	5.080425469206062e-07	4.903601935613011e-07	-1.8577703362110398e-05	4.250836016517212e-08	4.655341867554341e-07	2.517291834980284e-07
296	-1.3299082118541685	1.3299087089001962	-1.3299082362671986	1.3299087156308294	-1.3299080179561158	1.3299778241327578	4.970460276698674e-07	4.793636307898197e-07	6.980617664198441e-05	4.151116383965814e-08	4.5553486383020925e-07	2.3540921656461933e-07
297	-1.3299082128258783	1.3299086991267068	-1.3299082372389872	1.3299087058573764	-1.3299080339843248	1.3298965751615888	4.863008284949899e-07	4.6861838920442267e-07	-1.1458822736010177e-05	4.0539454015942056e-08	4.4576137447904784e-07	2.1938100758234214e-07
298	-1.3299082137727605	1.3299086895738195	-1.32990823818595	1.3299086963045295	-1.329908052527531	1.32997175506117	4.7580105899669434e-07	4.581185795160536e-07	6.370253363896516e-05	3.959257188768106e-08	4.362084871090133e-07	2.0083780127855277e-07
299	-1.3299082146954644	1.3299086802364528	-1.3299082391087318	1.3299086869672003	-1.3299080695815944	1.3298980493351313	4.655409884257722e-07	4.4785846853301337e-07	-1.0020246463016136e-05	3.866986797440575e-08	4.2687112045136644e-07	1.8378373800587156e-07
300	-1.3299082155946396	1.3299086711096437	-1.3299082400079842	1.3299086778404294	-1.3299080818043105	1.3299459927111072	4.5551500416074475e-07	4.3783244518813547e-07	3.7910906796723154e-05	3.777069279564671e-08	4.1774431136509804e-07	1.715610218333552e-07
301	-1.3299082164708877	1.3299086621885332	-1.3299082408843101	1.329908668919355	-1.3299080930725518	1.329902077376687	4.457176454586431e-07	4.280350449636927e-07	-6.015695864780568e-06	3.68944446105246e-08	4.088232008481185e-07	1.6029278060436525e-07
302	-1.3299082173248233	1.3299086534683966	-1.3299082417383197	1.3299086601992562	-1.329908107390209	1.329946374126362	4.3614357325694186e-07	4.1846093656872085e-07	3.826673615292542e-05	3.6040509021617595e-08	4.0010306423532427e-07	1.4597512332237272e-07
303	-1.3299082181570236	1.3299086449446091	-1.3299082425705941	1.3299086516755034	-1.3299081211826975	1.3299067793988766	4.267875854946368e-07	4.091049092824761e-07	-1.341783820940634e-06	3.5208308712952885e-08	3.915792767816839e-07	1.3218263483771864e-07
304	-1.3299082189680544	1.3299086366126402	-1.3299082433816996	1.3299086433435714	-1.3299081472750698	1.3299314703182943	4.176445858039557e-07	3.9996187184421217e-07	2.3323043224499074e-05	3.439727791487712e-08	3.8324730788907857e-07	1.0609026257490939e-07
305	-1.3299082197584688	1.3299086284681063	-1.3299082441721854	1.3299086351990719	-1.3299081676087308	1.3299087346017953	4.0870963746719724e-07	3.910268864260047e-07	5.669930644991439e-07	3.360686351427944e-08	3.751027739529178e-07	8.575660159770848e-08
306	-1.3299082205288193	1.329908620506689	-1.3299082449426063	1.329908627237689	-1.3299081748423263	1.3299058048495251	3.999778697139078e-07	3.8229508270148926e-07	-2.369992801121157e-06	3.283651306418278e-08	3.67141356649725e-07	7.852300609734186e-08
307	-1.3299082212796207	1.329908612724191	-1.329908245693479	1.3299086194552245	-1.329908181242344	1.329909271097449	3.914445703134817e-07	3.737617455534803e-07	1.0898551050519956e-06	3.208571164314833e-08	3.5935885867033335e-07	7.212298847036891e-08
308	-1.3299082220113687	1.3299086051165052	-1.3299082464252967	1.3299086118475727	-1.3299081862971542	1.3299041269961922	3.8310513650330336e-07	3.654222759941206e-07	-4.059300962033774e-06	3.135396364761789e-08	3.5175117285568547e-07	6.706817812229815e-08
309	-1.3299082227245809	1.3299085976796277	-1.3299082471385777	1.3299086044107296	-1.3299081909549704	1.3299093769920918	3.7495504678908276e-07	3.572721518629862e-07	1.186037121403416e-06	3.064075149161738e-08	3.443142952974654e-07	6.241036198950667e-08
310	-1.3299082234197193	1.3299085904096482	-1.3299082478337838	1.3299085971407825	-1.3299081961336106	1.3299022942047718	3.669899288905043e-07	3.493069986593156e-07	-5.901928838758508e-06	2.9945613100323953e-08	3.3704431579018035e-07	5.723172180616132e-08
311	-1.3299082240972762	1.3299085833027406	-1.3299082485114073	1.3299085900339083	-1.3299082007583887	1.329909763413875	3.592054644840914e-07	3.4152250094621195e-07	1.5626554863423792e-06	2.926805620084849e-08	3.299374082832429e-07	5.260694369013663e-08
312	-1.3299082247576928	1.3299085763551817	-1.32990824917189	1.3299085830863804	-1.3299082044327322	1.3299020215290014	3.515974889012341e-07	3.3391449028030706e-07	-6.182903730778122e-06	2.8607639590561007e-08	3.229898493106731e-07	4.8932600194007136e-08
313	-1.3299082254014112	1.3299085695633113	-1.3299082498156725	1.329908576294542	-1.3299082077420703	1.32990965834582	3.44161900089901e-07	3.2647886949455085e-07	1.4506037497863389e-06	2.7963921178653095e-08	3.161979789112479e-07	4.5623262057148395e-08
314	-1.3299082260288766	1.3299085629235956	-1.3299082504432036	1.3299085696548576	-1.329908211561509	1.329900727633258	3.3689471901077184e-07	3.1921165399850793e-07	-7.483928251117433e-06	2.733645576569188e-08	3.0955826324507996e-07	4.180382329188603e-08
315	-1.329908226640505	1.3299085564325426	-1.3299082510548945	1.329908563163836	-1.3299082147937271	1.329909923815765	3.2979203767879994e-07	3.1210894158029134e-07	1.7090220378879195e-06	2.672482746213234e-08	3.030672102166676e-07	3.8571605243120644e-08
316	-1.3299082272367018	1.3299085500867645	-1.3299082516511542	1.3299085568180882	-1.3299082175408994	1.329900380173885	3.228500626839548e-07	3.0516693394488925e-07	-7.837367014484897e-06	2.6128630592481272e-08	2.967214320914735e-07	3.582443297567295e-08
317	-1.329908227817871	1.3299085438829448	-1.3299082522323846	1.3299085506142998	-1.3299082202295875	1.3299099375527168	3.160650736688808e-07	2.9838191517583823e-07	1.717323129257764e-06	2.5547461257602322e-08	2.905176124112785e-07	3.313574481467185e-08
318	-1.329908228384395	1.3299085378178497	-1.3299082527989696	1.3299085445492334	-1.3299082226236265	1.3299002919541199	3.0943345463718686e-07	2.9175026372563195e-07	-7.930669506661658e-06	2.4980937318730412e-08	2.8445251731845644e-07	3.0741705847603384e-08
319	-1.3299082289366595	1.3299085318883155	-1.3299082533512947	1.3299085386197278	-1.329908224843632	1.3299099099868466	3.0295165598381857e-07	2.8526843309784056e-07	1.6851432145248424e-06	2.4428672862342182e-08	2.785229831214764e-07	2.8521700334849243e-08
320	-1.329908229475029	1.3299085260912589	-1.3299082538897233	1.3299085328227003	-1.3299082269395535	1.3299004034644577	2.966162298001507e-07	2.78932976938151e-07	-7.823475095758425e-06	2.3890303291196346e-08	2.7272592650895433e-07	2.642577889844233e-08
321	-1.329908229999863	1.3299085204236585	-1.329908254414616	1.3299085271551279	-1.3299082287601023	1.329909851929395	2.904237954570732e-07	2.7274051195291804e-07	1.6231692927526353e-06	2.3365469337122136e-08	2.6705832611995106e-07	2.4605230075636086e-08
322	-1.3299082305115066	1.329908514882579	-1.3299082549263177	1.3299085216140774	-1.329908230612126	1.3298996615389072	2.8437107246759297e-07	2.6668775965354996e-07	-8.5690732187782e-06	2.285382572075889e-08	2.615172467468341e-07	2.2753206430081718e-08
323	-1.3299082310103032	1.3299085094651324	-1.3299082554251709	1.3299085161966604	-1.3299082323647626	1.329909998345824	2.784548291945299e-07	2.607714895130897e-07	1.7659810613857019e-06	2.23550291611474e-08	2.560998000333825e-07	2.100056972764719e-08
324	-1.3299082314965815	1.3299085041685195	-1.3299082559115056	1.3299085109000734	-1.329908233726143	1.3299009768519188	2.7267193791757904e-07	2.5498856781602797e-07	-7.2568742242040685e-06	2.1868750810227766e-08	2.508031871073513e-07	1.963918938585607e-08
325	-1.3299082319706577	1.3299084989899912	-1.329908256385637	1.3299085057215716	-1.3299082349326026	1.3299096892167863	2.67019333533014e-07	2.493359345656643e-07	1.4542841837439369e-06	2.1394674698527183e-08	2.456246588344868e-07	1.843272978696575e-08
326	-1.329908232432858	1.3299084939268662	-1.3299082568478922	1.3299085006584745	-1.3299082363978243	1.3298995022699773	2.6149400822461644e-07	2.438105823898695e-07	-8.734127846965478e-06	2.093247442047641e-08	2.4056153380414e-07	1.6967508065235393e-08
327	-1.329908232883468	1.3299084889765258	-1.3299082572985563	1.329908495708161	-1.3299082377491136	1.3299099979089073	2.5609305787099856e-07	2.3840960472476525e-07	1.7601597936955926e-06	2.0481864426713514e-08	2.3561119344428505e-07	1.5616218762559697e-08
328	-1.3299082333228034	1.329908484136409	-1.3299082577379442	1.3299084908680707	-1.3299082386506442	1.3299018718779145	2.5081360566225896e-07	2.3313012653680687e-07	-6.366772729693437e-06	2.004252896981029e-08	2.3077107669244867e-07	1.4714688134631615e-08
329	-1.3299082337511416	1.3299084794040288	-1.3299082581663362	1.3299084861357156	-1.3299082394324002	1.3299103396375034	2.456528871430663e-07	2.279693793738602e-07	2.1002051031615565e-06	1.961419071605519e-08	2.2603869642701113e-07	1.3932932141358378e-08
330	-1.3299082341687676	1.329908474776941	-1.3299082585840147	1.3299084815086528	-1.329908240065731	1.329903257329213	2.406081733852261e-07	2.2292463808248897e-07	-4.98273651783343e-06	1.9196564782220094e-08	2.2141160860300602e-07	1.329960142015807e-08
331	-1.3299082345759619	1.3299084702527593	-1.3299082589912596	1.3299084769844967	-1.3299082406284277	1.3299106070605307	2.3567679741098857e-07	2.1799323701721107e-07	2.366432102940408e-06	1.8789370503924374e-08	2.168874269070642e-07	1.2736904642096647e-08
332	-1.3299082349729785	1.3299084658291471	-1.3299082593883271	1.3299084725609094	-1.329908241134608	1.3299034226479407	2.3085616862594804e-07	2.1317258225295177e-07	-4.8184866672240645e-06	1.839235386214e-08	2.1246381476380805e-07	1.2230724433237583e-08
333	-1.3299082353600833	1.3299084615038428	-1.3299082597754825	1.32990846823563	-1.3299082416392147	1.3299105256308044	2.2614375949636667e-07	2.0846014736619622e-07	2.283991589635548e-06	1.800524906947487e-08	2.081385104268918e-07	1.1726117632449018e-08
334	-1.3299082357375334	1.329908457274618	-1.329908260152981	1.3299084640064285	-1.3299082420967383	1.3299035873549778	2.2153708467698152e-07	2.0385344745577072e-07	-4.654741760479197e-06	1.762779899827649e-08	2.0390928567870503e-07	1.1268594057867176e-08
335	-1.3299082361055665	1.3299084531393055	-1.3299082605210637	1.3299084598711408	-1.3299082425491164	1.329910444993073	2.1703373898063205e-07	1.993500771124701e-07	2.2024439565448972e-06	1.7259765838772978e-08	1.9977397314185907e-07	1.0816215922915262e-08
336	-1.3299082364644266	1.3299084490957809	-1.329908260879971	1.3299084558276406	-1.3299082429627453	1.3299037507589995	2.1263135430160673e-07	1.9494766956285048e-07	-4.492203745876111e-06	1.690090578598813e-08	1.957304485156186e-07	1.040258701401342e-08
337	-1.3299082368143529	1.3299084451419751	-1.3299082612299458	1.3299084518738575	-1.329908243368204	1.3299103654204303	2.0832762226419277e-07	1.9064391176826234e-07	2.1220522263831754e-06	1.6550979475837835e-08	1.9177664278835493e-07	9.9971284583944e-09
338	-1.3299082371555626	1.329908441275861	-1.3299082615712008	1.3299084480077665	-1.3299082437422185	1.3299039122672784	2.0412029844152357e-07	1.8643656574113265e-07	-4.331474940055813e-06	1.6209769748698477e-08	1.879105286928251e-07	9.623113861323418e-09
339	-1.3299082374882791	1.3299084374954602	-1.329908261903965	1.3299084442273874	-1.3299082441055443	1.3299102871435997	2.000071810392967e-07	1.8232342235968702e-07	2.0430380553992933e-06	1.5877053227697502e-08	1.841301278115992e-07	9.259788047444317e-09
340	-1.3299082378127254	1.3299084337988472	-1.329908262228457	1.3299084405307982	-1.3299082444437933	1.3299040713761299	1.9598612177595953e-07	1.7830234111393395e-07	-4.173067663426622e-06	1.5552606980051564e-08	1.8043351479590797e-07	8.92153906306703e-09
341	-1.3299082381291074	1.3299084301841297	-1.3299082625448846	1.3299084369161032	-1.3299082447692938	1.3299102103553295	1.920550223299955e-07	1.74371218575331e-07	1.9655860357126187e-06	1.5236224948367294e-08	1.768187973816282e-07	8.596038547636908e-09
342	-1.3299082384376246	1.329908426649462	-1.329908262853447	1.3299084333814577	-1.329908245075233	1.3299042276620345	1.8821183744854864e-07	1.7052801060124523e-07	-4.017413198553754e-06	1.492770773658947e-08	1.7328412971195917e-07	8.290099273722262e-09
343	-1.329908238738487	1.329908423193047	-1.3299082631543517	1.3299084299250636	-1.329908245366796	1.329910135214418	1.8445455984839043e-07	1.6677071190684956e-07	1.8898476219497695e-06	1.4626845290521828e-08	1.698277145578686e-07	7.998536277753487e-09
344	-1.329908239031883	1.329908419813118	-1.329908263447791	1.3299084265451544	-1.3299082456435394	1.329904380773359	1.8078123487086373e-07	1.6309736339259473e-07	-3.864870180336766e-06	1.4333449316339397e-08	1.6644778555452433e-07	7.721792982806619e-09
345	-1.3299082393179924	1.3299084165079633	-1.3299082637339443	1.3299084232400231	-1.3299082459046603	1.329910061849428	1.7718997091797917e-07	1.595060787895619e-07	1.8159447676691087e-06	1.4047339957912186e-08	1.6314263096006698e-07	7.460672080128461e-09
346	-1.32990823959701	1.329908413275892	-1.3299082640130044	1.329908420007973	-1.3299082461550176	1.3299045304226171	1.7367888194286252e-07	1.559949684981632e-07	-3.7157324004333248e-06	1.376832226007707e-08	1.5991055968278545e-07	7.210314789674044e-09
347	-1.3299082398691207	1.3299084101152758	-1.3299082642851554	1.3299084168473772	-1.3299082463888463	1.3299099903621387	1.7024615517335917e-07	1.525622217446454e-07	1.7439732924451334e-06	1.3496211703767358e-08	1.567499434695918e-07	6.976486055521036e-09
348	-1.329908240134488	1.3299084070245035	-1.3299082645505647	1.3299084137566262	-1.3299082466153478	1.3299046763794211	1.6689001558489736e-07	1.4920606150603533e-07	-3.5702359266753803e-06	1.3230844420064614e-08	1.5365917116483274e-07	6.74998457128595e-09
349	-1.3299082403932825	1.329908404001999	-1.3299082648094012	1.329908410734141	-1.3299082468247103	1.3299099208306484	1.6360871657461473e-07	1.45924739847203e-07	1.674005938090417e-06	1.2972049878712255e-08	1.5063666669590248e-07	6.5406220439712115e-09
350	-1.3299082406456797	1.3299084010462492	-1.3299082650618383	1.3299084077784125	-1.3299082470296235	1.3299048184639184	1.6040056949329085e-07	1.427165741141323e-07	-3.4285657051214002e-06	1.2719652664472392e-08	1.4768091682881845e-07	6.335708846449961e-09
351	-1.3299082408918332	1.3299083981557382	-1.3299082653080299	1.3299084048879202	-1.329908247217069	1.3299098533122584	1.5726390500958587e-07	1.395798903125467e-07	1.6060951895102704e-06	1.2473499122478415e-08	1.4479040588710745e-07	6.148263453908953e-09
352	-1.3299082411319012	1.329908395329018	-1.3299082655481382	1.3299084020612197	-1.3299082474024688	1.3299049565408354	1.5419711685282778e-07	1.3651308150564034e-07	-3.2908616334204055e-06	1.223343115697162e-08	1.4196368569585616e-07	5.9628635362685145e-09
353	-1.3299082413660341	1.3299083925646529	-1.3299082657823105	1.3299083992968732	-1.3299082475702677	1.3299097878460575	1.5119861873635898e-07	1.335145627390233e-07	1.5402757898019814e-06	1.1999298221709864e-08	1.3919932051464912e-07	5.795064650371273e-09
354	-1.3299082415943926	1.329908389861245	-1.3299082660107078	1.3299083965934837	-1.3299082477380622	1.3299045704281702	1.4826685235114212e-07	1.3058277592570278e-07	-3.6773098919251623e-06	1.177093977844379e-08	1.3649591257269833e-07	5.6272702053661305e-09
355	-1.3299082418171049	1.3299083872174302	-1.3299082662334567	1.3299083939496876	-1.3299082479066608	1.3299094286915507	1.454003253353875e-07	1.2771623092433515e-07	1.1807848898648388e-06	1.1548227485391749e-08	1.3385209784999574e-07	5.458671514801949e-09
356	-1.3299082420343278	1.329908384631879	-1.3299082664507176	1.3299083913641563	-1.329908248092801	1.3299039425104318	1.4259755132250973e-07	1.2491343870379978e-07	-4.305582369301675e-06	1.1331004579062665e-08	1.3126654674344707e-07	5.272531300448691e-09
357	-1.329908242246196	1.3299083821032864	-1.3299082666626212	1.3299083888355816	-1.3299082482752542	1.329909062088186	1.398570903532459e-07	1.2217296041505676e-07	8.138129317103449e-07	1.1119136278381347e-08	1.2873795407486455e-07	5.090078136760212e-09
358	-1.3299082424528392	1.3299083796303741	-1.3299082668693019	1.3299083863626873	-1.329908248520301	1.3299026618309608	1.3717753488684536e-07	1.19493385408731e-07	-5.5866893402534146e-06	1.0912493131343126e-08	1.2626504175550224e-07	4.845031265077182e-09
359	-1.3299082426543898	1.3299083772119102	-1.3299082670708888	1.3299083839442414	-1.3299082487556089	1.329908642270274	1.3455752045921088e-07	1.168733525513943e-07	3.9351466507575594e-07	1.071094257731886e-08	1.2384657788189202e-07	4.609723491810769e-09
360	-1.3299082428509754	1.3299083748466645	-1.3299082672675098	1.3299083815790127	-1.3299082492865437	1.3298997836639104	1.319956890455387e-07	1.1431150293006453e-07	-8.465622633346825e-06	1.0514356940660718e-08	1.21481332104878e-07	4.078788640171638e-09
361	-1.3299082430427231	1.329908372533459	-1.329908267459293	1.3299083792658246	-1.3299082496836616	1.329908856058659	1.2949073591173033e-07	1.1180653158859855e-07	6.063749973250765e-07	1.0322609211854683e-08	1.1916812669987564e-07	3.6816707460474163e-09
362	-1.3299082432297598	1.3299083702711298	-1.3299082676463634	1.3299083770035127	-1.3299082497917805	1.3299040786933174	1.270413700904527e-07	1.0935714933602014e-07	-4.17109846306829e-06	1.0135572603431342e-08	1.1690579748702135e-07	3.5735518988389003e-09
363	-1.32990824341219	1.329908368058533	-1.329908267828828	1.3299083747909333	-1.3299082498913983	1.32990903338398	1.246463430248923e-07	1.0696210517302518e-07	7.834925817018501e-07	9.95314231033717e-09	1.1469320071455513e-07	3.4739340293299392e-09
364	-1.3299082435901342	1.3299083658945705	-1.3299082680068055	1.3299083726269874	-1.3299082499487398	1.3299053858306404	1.2230443635630195e-07	1.0462018185108946e-07	-2.8641180993549398e-06	9.775198206440905e-09	1.1252923814986104e-07	3.4165925644202844e-09
365	-1.3299082437637109	1.3299083637781581	-1.3299082681804162	1.3299083705105916	-1.3299082500032844	1.329909163710268	1.2001444726905675e-07	1.0233017544436507e-07	9.137069836295808e-07	9.60162149787891e-09	1.1041282577117784e-07	3.362047973354265e-09
366	-1.3299082439330157	1.3299083617082277	-1.3299082683497538	1.3299083684406765	-1.329908250044373	1.3299060617504288	1.1777521202738228e-07	1.0009092266116681e-07	-2.1882939442718907e-06	9.432316705471067e-09	1.0834289532191121e-07	3.320959285346703e-09
367	-1.329908244098173	1.329908359683754	-1.3299082685149446	1.3299083664162197	-1.3299082500827852	1.3299092679748767	1.1558558088431425e-07	9.790127508679802e-08	1.0178920915038248e-06	9.267159262194014e-09	1.0631842162212024e-07	3.282547123006907e-09


==> Data/DataExp3/Experiment4_p_is_10ndof110621.txt <==
iter	J_Kac	J_Kac_star	J_Kac_reg	J_Kac_erg_star	J_steep	J_steep_star	Gap_Kac	Gap_Kac_reg	Gap_steep	EnergyDifKac	EnergyDifKacDual	EnergyDifSteep
0	5132.935971198795	2.355962456118399	11.946711389187563	2.3559624561183954	5132.935971198795	2.355962456118399	5135.291933654914	14.302673845305957	5135.291933654914	5134.0902908173175	1.20164283759618	5134.0902908173175
1	2.9395442408863444	1.1945871131233652	1.9544431182632012	1.1945871131233632	5132.508992241107	46200.59535007077	4.1341313540097095	3.1490302313865643	51333.104342311875	4.093863859408563	0.040267494601146314	5133.663311859629
2	-1.0862195922945974	1.1653448960249446	-1.0862195925849156	1.165344896024943	5122.159236963817	46107.94265516397	0.07912530373034721	0.07912530344002744	51230.10189212779	0.06810002622762146	0.01102527750272575	5123.3135565823395
3	-1.1273676105161259	1.1591957414621676	-1.1273676106749004	1.159195741462166	5106.811865063798	45969.94787617217	0.031828130946041755	0.03182813078726565	51076.75974123597	0.026952008006092987	0.004876122939948768	5107.96618468232
4	1.1695069734183101	1.1569371979686125	1.1695069733755403	1.1569371979686116	5067.502752899815	45616.411267425254	2.326444171386923	2.3264441713441517	50683.91402032507	2.323826591940529	0.0026175794463936253	5068.657072518337
5	-1.1106480287460176	1.1558204320645242	-1.1106480287759788	1.1558204320645227	5012.255491652018	45119.39297087154	0.04517240331850658	0.04517240328854388	50131.64846252355	0.043671589776201225	0.001500813542305357	5013.40981127054
6	-1.1305028119780496	1.1552109327039866	-1.1305028120011325	1.1552109327039848	4916.606492553423	44258.82840616026	0.024708120725936977	0.024708120702852332	49175.434898713684	0.02381680654416929	0.0008913141817676884	4917.760812171945
7	-1.1492671106003807	1.1548629247845477	-1.1492671106209096	1.1548629247845463	4778.8173878116395	43018.9795000612	0.005595814184166992	0.0055958141636367476	47797.79688787284	0.005052507921838201	0.000543306262328791	4779.971707430162
8	-1.1531994674894586	1.1546581855566649	-1.1531994675068529	1.154658185556663	4734.230750915765	42617.762127263224	0.0014587180672063216	0.001458718049810237	47351.99287817899	0.0011201510327603081	0.00033856703444601344	4735.3850705342875
9	-1.1536165572097508	1.1545347537799788	-1.1536165572262929	1.154534753779977	4671.660638510873	42054.710105025995	0.0009181965702280692	0.0009181965536841918	46726.37074353687	0.0007030613124681118	0.00021513525775995745	4672.814958129395
10	-1.1540606550292933	1.1544587126251287	-1.1540606550461958	1.154458712625127	4444.621850470082	40011.641257613606	0.00039805759583533273	0.00039805757893107696	44456.26310808369	0.00025896349292553467	0.00013909410290979807	4445.776170088604
11	-1.1541533141250602	1.154411008555744	-1.1541533141411233	1.154411008555743	4350.706369141592	39166.48491780666	0.00025769443068379694	0.00025769441461975795	43517.19128694825	0.00016630439715870082	9.139003352509611e-05	4351.8606887601145
12	-1.1542473062595224	1.154380516293131	-1.1542473062749368	1.1543805162931484	4202.544940210831	37833.14570833463	0.00013321003360866612	0.00013321001821164913	42035.69064854546	7.231226269643898e-05	6.0897770912227145e-05	4203.699259829353
13	-1.1542775542845487	1.1543607170446362	-1.1542775543008883	1.1543607170447152	3960.7031195517397	35656.7344203518	8.316276008746293e-05	8.316274382691446e-05	39617.43753990354	4.2064237670169646e-05	4.109852241729328e-05	3961.857439170262
14	-1.1542942945853494	1.1543476857832773	-1.1542942946032537	1.1543476857834363	3665.031807899646	32995.871627066954	5.339119792791003e-05	5.339118018254929e-05	36660.9034349666	2.5323936869492414e-05	2.8067261058417614e-05	3666.186127518168
15	-1.1543049194395638	1.1543390068490875	-1.1543049194552375	1.1543390068494366	3367.5482425196	30318.67269542755	3.40874095237087e-05	3.408739419907825e-05	33686.22093794715	1.4699082655056372e-05	1.9388326868652328e-05	3368.702562138122
16	-1.1543093271906122	1.1543331560911545	-1.1543093272078127	1.1543331560917698	3306.857878864081	29772.483885282276	2.3828900542310905e-05	2.382888395713323e-05	33079.34176414636	1.0291331606682164e-05	1.3537568935628741e-05	3308.0121984826033
17	-1.1543134235783645	1.154329147753086	-1.1543134235969832	1.1543291477538586	3121.7312332159504	28106.418919903565	1.5724174721398754e-05	1.572415687545181e-05	31228.150153119514	6.194943854342938e-06	9.529230867055816e-06	3122.8855528344725
18	-1.1543158277378593	1.1543263827013817	-1.1543158277563694	1.1543263827022492	2989.6727059179657	26917.939984841836	1.0554963522313443e-05	1.0554945879759359e-05	29907.6126907598	3.79078435952529e-06	6.764179162788153e-06	2990.827025536488
19	-1.154317172758583	1.154324467378127	-1.1543171727753492	1.1543244673791608	2783.8954436117115	25066.018497012414	7.29461954396271e-06	7.294603811658362e-06	27849.913940624127	2.4457636358388157e-06	4.848855908123895e-06	2785.0497632302336
20	-1.154318003246066	1.1543231255877222	-1.1543180032617024	1.1543231255889692	2431.9625880440153	21898.742165872074	5.122341656171869e-06	5.122327266793292e-06	24330.70475391609	1.6152761528331894e-06	3.50706550333868e-06	2433.1169076625374
21	-1.154318543458883	1.1543221747260497	-1.1543185434755356	1.1543221747275914	1938.2579651800247	17455.55435603736	3.6312671667371177e-06	3.631252055713574e-06	19393.812321217385	1.075063335909121e-06	2.5562038308279966e-06	1939.412284798547
22	-1.1543189020413078	1.1543214951207044	-1.154318902059338	1.1543214951226748	1017.0687248438315	9165.133377392509	2.5930793965400767e-06	2.5930633367199363e-06	10182.20210223634	7.164809110449255e-07	1.8765984854951512e-06	1018.2230444623538
23	-1.15431913998715	1.154321005783669	-1.1543191400059205	1.1543210057863726	982.235197795654	8851.633780344684	1.8657965190627124e-06	1.8657804521371446e-06	9833.868978140337	4.785350689040513e-07	1.387261450158661e-06	983.3895174141762
24	-1.1543192963555216	1.1543206507660841	-1.1543192963746374	1.154320650769257	936.4937398610317	8439.963527647396	1.3544105625928893e-06	1.354394619568211e-06	9376.457267508427	3.221666973196591e-07	1.0322438652732302e-06	937.6480594795539
25	-1.1543193995274978	1.1543203913071751	-1.1543193995470564	1.154320391312612	845.8775941713412	7624.423784681513	9.917796772729304e-07	9.917655556801463e-07	8470.301378852855	2.1899472102404616e-07	7.727849562488842e-07	847.0319137898634
26	-1.154319468462293	1.154320200345779	-1.1543194684824085	1.1543202003519926	446.8129511298498	4032.8715299229148	7.318834860381429e-07	7.318695840474732e-07	4479.684481052765	1.5005992581862415e-07	5.818235602195188e-07	447.967270748372
27	-1.154319515083945	1.154320058816199	-1.154319515104609	1.1543200588227769	437.91250958868824	3952.7675822990404	5.437322541101963e-07	5.437181678225045e-07	4390.680091887729	1.034382739462103e-07	4.40293980163986e-07	439.06682920721045
28	-1.1543195469106744	1.154319953215968	-1.1543195469317622	1.1543199532232196	376.36216616922394	3398.814740491909	4.063052936320588e-07	4.062914573665921e-07	3775.176906661133	7.161154447210549e-08	3.346937491599533e-07	377.51648578774615
29	-1.1543195687804704	1.154319873939783	-1.1543195688018777	1.1543198739471086	362.02945634605345	3269.820279910551	3.051593127079144e-07	3.0514523086111467e-07	3631.8497362566045	4.9741748497922345e-08	2.5541756420999207e-07	363.18377596457566
30	-1.154319583867826	1.1543198141029167	-1.1543195838894713	1.1543198141106286	157.65645108851896	1430.4619555421887	2.302350907701367e-07	2.3022115724913306e-07	1588.1184066307076	3.465439291083783e-08	1.9558069785929888e-07	158.81077070704117
31	-1.154319594294841	1.154319768723779	-1.1543195943166604	1.1543197687317672	148.5635972654891	1348.6256662896867	1.7442893796015824e-07	1.7441510680171746e-07	1497.1892635551758	2.4227377881658185e-08	1.5020156007850005e-07	149.71791688401132
32	-1.1543196015025563	1.1543197341632334	-1.1543196015244905	1.1543197341715343	123.53030975171717	1123.324315845757	1.326606771101524e-07	1.326470437934546e-07	1246.854625597474	1.7019662568174e-08	1.1564101454197839e-07	124.68462937023939
33	-1.154319606481971	1.1543197077419367	-1.1543196065039911	1.1543197077505278	85.36951627253869	779.8732970868865	1.0125996574572582e-07	1.0124653671006456e-07	865.2428133594252	1.2040247909794743e-08	8.921971783593108e-08	86.52383589106091
34	-1.154319609919277	1.1543196874735107	-1.1543196099413637	1.1543196874822792	77.72503764867243	711.07219798681	7.755423370170433e-08	7.754091546630093e-08	788.7972356354825	8.602941914404028e-09	6.89512917873003e-08	78.87935726719465


==> Data/DataExp3/Experiment4_p_is_10ndof1360.txt <==
iter	J_Kac	J_Kac_star	J_Kac_reg	J_Kac_erg_star	J_steep	J_steep_star	Gap_Kac	Gap_Kac_reg	Gap_steep	EnergyDifKac	EnergyDifKacDual	EnergyDifSteep
0	1.9976055219491864	2.352108304431952	1.9976055092141645	2.3521083044319475	1.9976055219491864	2.352108304431952	4.349713826381138	4.349713813646112	4.349713826381138	3.149686140780105	1.2000276856010337	3.149686140780105
1	-0.7057029094738917	1.1905785931838775	-0.7057029170328712	1.1905785931838764	1.977425566726896	25.646537278931582	0.4848756837099858	0.48487567615100513	27.62396284565848	0.4463777093570266	0.03849797435295921	3.1295061855578146
2	-1.0940519331006926	1.1627412294015564	-1.0940519335755001	1.1627412294015553	1.9327766123376586	25.646827160188536	0.06868929630086384	0.06868929582605521	27.579603772526195	0.05802868573022568	0.010660610570638163	3.084857231168577
3	-1.1399710810941377	1.1568087196178094	-1.1399710812462696	1.156808719617808	1.8557674781543574	25.490829946488	0.016837638523671705	0.01683763837153851	27.346597424642358	0.012109537736780585	0.004728100786891121	3.007848096985276
4	-1.1435993740160575	1.1546000381952173	-1.1435993743158117	1.154600038195216	1.4764041062767173	23.649818027357128	0.011000664179159791	0.011000663879404238	25.126222133633846	0.008481244814860789	0.0025194193642990026	2.6284847251076355
5	-1.1499518357244338	1.1535441786304574	-1.1499518359259246	1.1535441786304559	-0.032613938392308986	11.877752355199206	0.0035923429060236156	0.0035923427045312373	11.845138416806897	0.0021287831064844553	0.0014635597995391603	1.1194666804386093
6	-1.1509810327170094	1.1529912660854444	-1.15098103289073	1.1529912660854436	-1.1075893037655973	0.6844559660550298	0.002010233368435088	0.0020102331947136065	-0.4231333377105675	0.0010995861139089236	0.0009106472545261646	0.044491315065321
7	-1.1513578302482272	1.1526714425940663	-1.1513578304224248	1.1526714425940654	-1.1169873708233842	0.75657378070874	0.0013136123458390436	0.0013136121716406102	-0.36041359011464413	0.0007227885826910363	0.0005908237631480073	0.035093248007534106
8	-1.151696889287037	1.152473042172127	-1.1516968894503625	1.1524730421721254	-1.1460045643028742	1.2729918867443661	0.0007761528850900312	0.0007761527217629016	0.1269873224414919	0.0003837295438813282	0.00039242334120870304	0.00607605452804405
9	-1.1518828757967903	1.152346306977018	-1.1518828759642943	1.152346306977016	-1.1509799806062997	1.1038415219808912	0.00046343118022762475	0.0004634310127216157	-0.04713845862540844	0.0001977430341280062	0.00026568814609961855	0.0011006382246185886
10	-1.1519745565040422	1.1522646402482846	-1.1519745566425932	1.1522646402482832	-1.1515204275793587	1.1489679368023276	0.00029008374424233097	0.0002900836056900502	-0.0025524907770311245	0.00010606232687604411	0.00018402141736628685	0.0005601912515595941
11	-1.1520211186149278	1.152211109401766	-1.1520211187399865	1.152211109401764	-1.1519645151630942	1.1622275216077038	0.00018999078683812343	0.0001899906617774949	0.010263006444609646	5.9500215990437866e-05	0.00013049057084768556	0.00011610366782410786
12	-1.1520458246471468	1.1521751862463048	-1.1520458247648642	1.152175186246303	-1.151990838088188	1.1599696819405385	0.0001293615991579955	0.00012936148143882775	0.007978843852350481	3.4794183771502674e-05	9.456741538649283e-05	8.978074273024994e-05
13	-1.1520596896048942	1.1521504405383125	-1.1520596897249626	1.1521504405412892	-1.152043132150419	1.1484397521267422	9.07509334182599e-05	9.075081632659021e-05	-0.003603380023676772	2.0929226024035685e-05	6.982170739422422e-05	3.748668049929904e-05
14	-1.1520678333723895	1.1521329430425484	-1.1520678334973011	1.1521329430538552	-1.1520658413532852	1.156066398786702	6.510967015893598e-05	6.510955655403272e-05	0.004000557433416763	1.2785458528785654e-05	5.232421163015033e-05	1.4777477633121094e-05
15	-1.1520727398739932	1.1521202778713815	-1.1520727400024966	1.1521202778879982	-1.1520735934205582	1.1501289277997064	4.753799738832498e-05	4.753788550160287e-05	-0.0019446656208517155	7.878956925111424e-06	3.965904046321356e-05	7.025410360128603e-06
16	-1.1520757292717887	1.1521109348097343	-1.152075729403287	1.152110934826438	-1.152077364003838	1.154167992808288	3.5205537945559584e-05	3.520542315094133e-05	0.00209062880444999	4.889559129583887e-06	3.0315978815975697e-05	3.254827080301226e-06
17	-1.1520775613633105	1.1521039411665028	-1.1520775614974692	1.1521039411833838	-1.1520790387182147	1.1510459968239812	2.6379803192311257e-05	2.6379685914568185e-05	-0.0010330418942334774	3.0574676077588236e-06	2.3322335584552434e-05	1.5801127035697249e-06
18	-1.1520786906176534	1.1520986480752433	-1.1520786907541722	1.152098648099756	-1.1520798449976242	1.1529669119080033	1.9957457589869776e-05	1.995734558368767e-05	0.0008870669103790974	1.9282132648346106e-06	1.8029244325035165e-05	7.738332941098491e-07
19	-1.1520793916399703	1.1520946084092831	-1.152079391778495	1.1520946084468247	-1.1520802263575285	1.1514908933325192	1.5216769312820233e-05	1.5216668329598448e-05	-0.0005893330250092976	1.2271909479721899e-06	1.3989578364848043e-05	3.9247338978753987e-07
20	-1.1520798305009865	1.152091505594388	-1.152079830641161	1.152091505634071	-1.1520804200888894	1.1525847552413018	1.167509340160855e-05	1.167499290999352e-05	0.0005043351524123274	7.883299317779091e-07	1.088676346983064e-05	1.9874202883407577e-07
21	-1.1520801077443745	1.152089110564353	-1.1520801078859053	1.1520891106047986	-1.1520805166075707	1.1517446194344871	9.00281997839869e-06	9.002718893258432e-06	-0.0003358971730835769	5.11086543752981e-07	8.49173343464571e-06	1.0222334756448959e-07
22	-1.1520802845051825	1.152087254712849	-1.1520802846478275	1.1520872547557264	-1.1520805656441875	1.152305217997504	6.970207666379125e-06	6.970107898851552e-06	0.00022465235331647904	3.3432573576241964e-07	6.635881930616705e-06	5.3186730797349924e-08
23	-1.1520803982121224	1.1520858122558362	-1.1520803983556827	1.152085812301164	-1.152080590778253	1.1518891572468044	5.4140437137917274e-06	5.413945481258509e-06	-0.00019143353144857045	2.2061879589863054e-07	5.193424917893097e-06	2.8052665301814272e-08
24	-1.1520804719795117	1.1520846883546398	-1.1520804721238236	1.152084688400374	-1.152080603725488	1.152208534865769	4.2163751281520945e-06	4.216276550339515e-06	0.00012793114028086805	1.468514065905424e-07	4.069523721561552e-06	1.510543023997002e-08
25	-1.1520805202230993	1.1520838109155958	-1.1520805203680278	1.152083810963258	-1.1520806103835872	1.1519715416563778	3.290692496493719e-06	3.2905952302986208e-06	-0.00010906872720939376	9.860781902126803e-08	3.192084677472451e-06	8.447331056871121e-09
26	-1.1520805520184325	1.152083124778953	-1.1520805521638675	1.1520831248269436	-1.1520806139161262	1.152135276702371	2.5727605204028947e-06	2.5726630761280234e-06	5.466278624477461e-05	6.68124857661212e-08	2.5059480346367735e-06	4.914792128829504e-09
27	-1.1520805731297958	1.1520825875137346	-1.1520805732756463	1.152082587562126	-1.1520806158261567	1.1520102445163662	2.014383938764297e-06	2.014286479612437e-06	-7.037130979048456e-05	4.570112244195457e-08	1.9686828163223424e-06	3.0047615506845204e-09
28	-1.1520805872496258	1.1520821663487535	-1.1520805873958166	1.1520821663972955	-1.1520806168289341	1.152105314332176	1.5790991276798394e-06	1.579001478901887e-06	2.4697503241855046e-05	3.1581292470050926e-08	1.5475178352097885e-06	2.001984134025747e-09
29	-1.152080596761244	1.1520818358853693	-1.1520805969077148	1.1520818359340261	-1.1520806173410794	1.1520425413578912	1.239124125307356e-06	1.2390263113282174e-06	-3.8075983188168294e-05	2.2069674310287724e-08	1.2170544509970682e-06	1.4898389188999772e-09
30	-1.1520806032141653	1.1520815763845507	-1.152080603360866	1.1520815764332981	-1.1520806175927953	1.1520939786611657	9.731703853876894e-07	9.730724321865836e-07	1.3361068370354445e-05	1.5616753001879147e-08	9.575536323858103e-07	1.2381229375080238e-09
31	-1.1520806076228078	1.152081372470499	-1.1520806077696968	1.1520813725193173	-1.1520806177114904	1.1520634138635806	7.648476911814583e-07	7.647496205187565e-07	-1.7203847909819103e-05	1.1208110439753227e-08	7.536395807417051e-07	1.1194278837223237e-09
32	-1.1520806106557133	1.152081212143506	-1.152080610802757	1.1520812121923802	-1.1520806177706409	1.152089236456201	6.014877926840967e-07	6.013896232115457e-07	8.618685560124462e-06	8.175204957439064e-09	5.933125877266576e-07	1.0602774214163446e-09
33	-1.1520806127564474	1.152081086023913	-1.1520806129036183	1.152081086072831	-1.1520806178009333	1.152071491666175	4.732674656615643e-07	4.731692127002418e-07	-9.126134758341564e-06	6.074470926265008e-09	4.671929947352993e-07	1.0299849861894472e-09
34	-1.1520806142212066	1.1520809867703383	-1.152080614368482	1.1520809868192918	-1.1520806178178296	1.1520851896417008	3.725491317663199e-07	3.7245080974912526e-07	4.571823871257763e-06	4.609711723446708e-09	3.6793942004287317e-07	1.0130887240222819e-09
35	-1.1520806152491492	1.152080908630353	-1.152080615396511	1.152080908679334	-1.1520806178268552	1.1520757767557146	2.933812037753114e-07	2.932828229162965e-07	-4.841071140626596e-06	3.581769103533361e-09	2.8979943467177804e-07	1.0040630549212892e-09
36	-1.1520806159750523	1.1520808470922816	-1.152080616122485	1.152080847141285	-1.1520806178317866	1.1520830429761124	2.3111722935453827e-07	2.3101879986775486e-07	2.4251443258016536e-06	2.855865988138362e-09	2.282613633663999e-07	9.991316662905092e-10
37	-1.1520806164907123	1.1520807986147406	-1.1520806166382034	1.1520807986637618	-1.15208061783454	1.1520774950591737	1.8212402830286578e-07	1.8202555840396428e-07	-3.12277536629324e-06	2.3402060289612336e-09	1.7978382227390455e-07	9.963783131894388e-10
38	-1.1520806168591071	1.1520807604160195	-1.1520806170066464	1.1520807604650551	-1.152080617836117	1.1520817134731494	1.435569123575675e-07	1.4345840870788606e-07	1.0956370324333164e-06	1.9718111587962994e-09	1.415851011987712e-07	9.948013524052612e-10
39	-1.1520806171237084	1.1520807303098113	-1.1520806172712876	1.1520807303588578	-1.1520806178369878	1.1520789285221198	1.1318610293464815e-07	1.1308757019712345e-07	-1.6893148679919534e-06	1.7072099289805465e-09	1.114788930056676e-07	9.939304934647453e-10
40	-1.1520806173147125	1.152080706576876	-1.152080617462325	1.1520807066259326	-1.152080617837424	1.1520812105365552	8.926216343851934e-08	8.916360760835573e-08	5.926991311078211e-07	1.516205827556405e-09	8.774595761096293e-08	9.934941758160676e-10


==> Data/DataExp3/Experiment4_p_is_20.txt <==
J_Kac	J_Kac_star	J_Kac_reg	J_Kac_erg_star	J_steep	J_steep_star	Gap_Kac	Gap_Kac_reg	Gap_steep	EnergyDifKac	EnergyDifKacDual	EnergyDifSteep
18098984883.10795	2.64841893456438	447.3469866121417	2.648418934564377	18098984883.10795	2.64841893456438	18098984885.756367	449.9954055467061	18098984885.756367	18098984884.36124	1.3951270610217008	18098984884.36124
58129.613496733036	1.3107142993369614	230.0406419665041	1.3107142993369603	18097575698.299416	343853938292.3833	58130.924211032376	231.35135626584105	361951513990.68274	58130.86678860658	0.05742242579428214	18097575699.552708
2.988707234558843	1.2709132226058177	1.7420026713713632	1.2709132226058162	18087710699.88388	343666503322.82684	4.259620457164661	3.0129158939771794	361754214022.7107	4.241999108101522	0.017621349063138503	18087710701.137173
5871.216677994224	1.2618821061840773	411.34892899303	1.2618821061840757	18035560124.863216	342675642397.77875	5872.478560100408	412.61081109921406	360711202522.64197	5872.469969867766	0.008590232641398021	18035560126.11651
142401.18302307607	1.2582926449341303	482.46065202363854	1.2582926449341285	17932379639.855354	340715213182.92865	142402.441315721	483.71894466857265	358647592822.784	142402.43631494962	0.005000771391451053	17932379641.108646
9.42695039371088	1.2563746646167548	9.426950393055641	1.2563746646167533	17540365064.094933	333266936244.13696	10.683325058327636	10.683325057672395	350807301308.2319	10.68024226725356	0.003082791074075608	17540365065.348225
5.173230250119778	1.2552582277838296	5.173230249475502	1.255258227783828	16339850281.76205	310457155380.4629	6.428488477903608	6.42848847725933	326797005662.2249	6.4265221236624575	0.0019663542411503254	16339850283.015343
5.766759588012851	1.254585956873943	5.766759587453452	1.2545859568739408	15315371051.629057	290992050008.1177	7.0213455448867945	7.021345544327392	306307421059.7467	7.02005146155553	0.0012940833312637956	15315371052.882349
0.11945304223800772	1.2541651100784708	0.11945304168941744	1.2541651100784694	8818139584.643946	167544652136.3394	1.3736181523164785	1.373618151767887	176362791720.98334	1.372744915780687	0.0008732365357915217	8818139585.897238
-1.1369633370051493	1.2538979842710432	-1.1369633375131543	1.2538979842710416	8659191594.701122	164524640327.41415	0.11693464726589387	0.11693464675788734	173183831922.11526	0.11632853653752995	0.0006061107283639178	8659191595.954414
-1.1481870688701294	1.2537215305319829	-1.1481870694394853	1.2537215305319807	8477141562.722204	161065689719.79947	0.10553446166185343	0.10553446109249531	169542831282.52167	0.10510480467254979	0.0004296569893036395	8477141563.975496
-1.2505242092317663	1.2536036617496167	-1.2505242098361593	1.25360366175263	6149100022.173296	116832900449.1713	0.0030794525178503562	0.0030794519164707435	122982000471.34459	0.0027676643109129095	0.0003117882069374467	6149100023.426588
-1.249292121814152	1.2535240970418773	-1.249292122394575	1.2535240970566437	5841662301.224393	110991583751.11044	0.0042319752277253375	0.004231974662068705	116833246052.33484	0.00399975172852729	0.00023222349919804763	5841662302.477685
-1.2502616199676886	1.2534679907177388	-1.2502616205451458	1.2534679907402382	5341467145.216307	101487875786.90186	0.003206370750050258	0.0032063701950924006	106829342932.11816	0.003030253574990649	0.0001761171750596091	5341467146.469599
-1.2519540211384264	1.2534275396934884	-1.2519540217293905	1.2534275397228274	431512959.287514	8198746252.850699	0.0014735185550620589	0.001473517993436868	8630259212.138214	0.0013378524042528817	0.0001356661508091772	431512960.5408058
-1.2527615395562002	1.2533980456191625	-1.2527615401575045	1.2533980456601828	409192676.8144848	7774660885.848866	0.0006365060629622832	0.0006365055026782418	8183853562.663351	0.000530333986479059	0.00010617207648322413	409192678.0677766
-1.2530581790232653	1.2533763398312152	-1.2530581796436986	1.2533763398828197	31657616.859520912	601494745.9807384	0.00031816080794988544	0.00031816023912112357	633152362.8402593	0.0002336945194139073	8.446628853597815e-05	31657618.112812787
-1.2531396768902336	1.2533602008123772	-1.2531396775367423	1.2533602008677205	23901695.055987585	454132231.6316444	0.0002205239221435562	0.0002205233309782173	478033926.687632	0.00015219665244559089	6.832726969796532e-05	23901696.30927946
-1.2531667284328114	1.253347978903785	-1.2531667291081758	1.2533479789657949	23688674.769231677	450084846.181023	0.0001812504709735041	0.0001812498576190258	473773520.9502547	0.00012514510986783023	5.610536110567388e-05	23688676.022523552
-1.2531849129661137	1.253338557583468	-1.2531849136564615	1.2533385576658	23477217.319558427	446067154.6349883	0.00015364461735423163	0.0001536440093385938	469544371.95454675	0.00010696057656556235	4.668404078866928e-05	23477218.5728503
-1.2532050710008027	1.253331128283765	-1.2532050716930898	1.2533311283831248	12173707.278088812	231300463.67338413	0.00012605728296222196	0.00012605669003495912	243474170.95147294	8.680254187654057e-05	3.925474108568139e-05	12173708.531380685
-1.2532259883781856	1.2533251351835752	-1.2532259890686763	1.2533251352880992	11864930.750061702	225433709.63638392	9.914680538969378e-05	9.914621942286317e-05	237298640.3864456	6.58851644936842e-05	3.326164089600958e-05	11864932.003353575
-1.2532443750565936	1.25332021722811	-1.2532443757466325	1.253320217344114	11753371.771770982	223314089.04721993	7.584217151634931e-05	7.584159748152963e-05	235067460.81899092	4.749848608565088e-05	2.834368543069843e-05	11753373.025062855
-1.2532587031240654	1.2533161330461495	-1.2532587038151863	1.2533161331740166	8233340.016062778	156433485.62619135	5.7429922084129004e-05	5.742935883024103e-05	164666825.6422541	3.317041861383707e-05	2.4259503470291932e-05	8233341.269354652
-1.2532690330985456	1.2533127111839348	-1.253269033790598	1.253312711333846	7524084.217184822	142957625.43453604	4.367808538918716e-05	4.3677543247966355e-05	150481709.65172085	2.2840444133587212e-05	2.0837641255599948e-05	7524085.470476695
-1.2532761177901277	1.2533098251238366	-1.2532761184829362	1.2533098252912354	7072986.051407785	134386760.2757779	3.370733370888779e-05	3.370680829917205e-05	141459746.3271857	1.575575255152728e-05	1.7951581157360508e-05	7072987.304699658
-1.2532808505642088	1.253307379310321	-1.2532808512583267	1.2533073794868481	6745166.3348032795	128158185.6540473	2.652874611230871e-05	2.6528228521449648e-05	134903351.98885056	1.1022978470442979e-05	1.550576764186573e-05	6745167.588095153
-1.2532840006997865	1.253305299712025	-1.2532840013952067	1.2533052998965934	5868643.98534055	111504260.99668725	2.1299012238573667e-05	2.1298501386768365e-05	117372904.9820278	7.872842892719945e-06	1.3426169345853722e-05	5868645.238632423
-1.2532861266962458	1.253303527146462	-1.2532861273931861	1.2533035273345354	1160468.3177648133	22048923.127112396	1.7400450216253915e-05	1.7399941349305337e-05	23209391.44487721	5.746846433396513e-06	1.1653603782857402e-05	1160469.5710566868
-1.2532875953040377	1.253302012948118	-1.2532875960024918	1.2533020131428791	1139537.3138195446	21651234.051181234	1.4417644080388925e-05	1.4417140387301686e-05	22790771.36500078	4.278238641575172e-06	1.0139405438813753e-05	1139538.5671114181
-1.2532886355882193	1.253300716411219	-1.2532886362880942	1.253300716614176	772470.3278162155	14676961.295787124	1.208082299974933e-05	1.208032608190912e-05	15449431.62360334	3.2379544598892807e-06	8.84286853986005e-06	772471.581108089
-1.2532893892217742	1.2532996032824846	-1.2532893899230895	1.2532996034886656	750855.5676185688	14266280.850526476	1.0214060710334039e-05	1.021356557617814e-05	15017136.418145046	2.484320904994064e-06	7.729739805339975e-06	750856.8209104423
-1.2532899454857327	1.2532986447758585	-1.2532899461883689	1.2532986449837455	744354.0900299666	14142752.77589528	8.699290125813164e-06	8.698795376682611e-06	14887106.865925247	1.9280569465429664e-06	6.771233179270197e-06	744355.34332184
-1.2532903625653578	1.2532978168207514	-1.253290363269195	1.2532978170296538	462247.26123381604	8782723.001862135	7.454255393612996e-06	7.453760458853154e-06	9244970.26309595	1.510977321483864e-06	5.943278072129132e-06	462248.5145256896
-1.2532906796552208	1.2532970993922814	-1.2532906803602581	1.2532970996038626	447827.49492633936	8508747.44065811	6.419737060614494e-06	6.419243604449676e-06	8956574.935584448	1.1938874584505044e-06	5.22584960216399e-06	447828.7482182129
-1.253290923732042	1.2532964758917635	-1.253290924438262	1.2532964761071637	352801.07102257304	6703245.372954427	5.552159721533556e-06	5.551668901704332e-06	7056046.443977	9.498106372518578e-07	4.602349084281698e-06	352802.3243144466
-1.2532911135686005	1.2532959325510569	-1.2532911142759569	1.2532959327675872	306454.08954922046	5822652.717661388	4.818982456411547e-06	4.818491630365074e-06	6129106.807210608	7.599740787789244e-07	4.0590083776326225e-06	306455.342841094
-1.2532912624326198	1.2532954579107214	-1.2532912631410806	1.2532954581284161	22588.748228079487	429211.1152897234	4.195478101598482e-06	4.194987335504052e-06	451799.86351780285	6.111100594452523e-07	3.58436804215323e-06	22590.001519953028
-1.253291379927468	1.2532950423824485	-1.2532913806370516	1.253295042601344	22187.929852524732	421595.5667834359	3.6624549804020745e-06	3.6619642924673457e-06	443783.4966359606	4.936152111501002e-07	3.1688397692519743e-06	22189.183144398274
-1.2532914731714886	1.2532946778964886	-1.253291473882163	1.2532946781178702	21970.182948312067	417458.37593582843	3.204725000038877e-06	3.204235707210401e-06	439428.5588841405	4.003711906452878e-07	2.8043538093935894e-06	21971.43624018561
-1.2532915475335862	1.2532943576254871	-1.2532915482452855	1.253294357847649	20060.13368132676	381167.44269494276	2.8100919009510505e-06	2.80960236342942e-06	401227.5763762695	3.2600909305458003e-07	2.4840828078964705e-06	20061.3869732003
-1.2532916071073443	1.253294075761315	-1.2532916078199896	1.253294075983848	12569.757203605554	238850.3027164959	2.4686539705776056e-06	2.4681638584045373e-06	251420.05992010146	2.664353349057791e-07	2.2022186356718265e-06	12571.010495479097
-1.2532916550370246	1.2532938273477252	-1.2532916557505338	1.2532938275714212	12437.103214973726	236329.87706383195	2.1723107006543785e-06	2.1718208873533484e-06	248766.98027880568	2.1850565468106709e-07	1.9538050459733114e-06	12438.356506847269
-1.2532916937518541	1.2532936081374753	-1.253291694466153	1.2532936083630508	10275.256580277655	195254.7928980957	1.914385621137882e-06	1.9138968978538173e-06	205530.04947837337	1.7979082511665467e-07	1.7345947960212271e-06	10276.509872151199
-1.2532917251388154	1.2532934144767456	-1.2532917258538427	1.2532934147028363	5347.455812587544	101626.5856606862	1.6893379302107547e-06	1.688848993541825e-06	106974.04147327376	1.4840386386438809e-07	1.5409340663463666e-06	5348.709104461086
-1.253291750672455	1.2532932432088864	-1.253291751388151	1.2532932434356256	5017.1481069460315	95350.74020088451	1.4925364313356226e-06	1.4920474746826784e-06	100367.88830783054	1.2287022421730853e-07	1.369666207118314e-06	5018.401398819574
-1.2532917715106997	1.2532930916032667	-1.2532917722270067	1.2532930918304948	2486.1940797543098	47262.62441666341	1.3200925670364683e-06	1.3196034880369467e-06	49748.81849641772	1.0203197953195797e-07	1.2180605875045103e-06	2487.4473716278526
-1.2532917885681356	1.2532929572888465	-1.2532917892849986	1.2532929575163485	2068.3931722771526	39324.40921704346	1.1687207108757036e-06	1.1682313498795338e-06	41392.80238932061	8.497454362377255e-08	1.083746167251931e-06	2069.6464641506955
-1.2532918025703876	1.2532928382017616	-1.2532918032877547	1.2532928384294935	1710.003549363981	32515.008023984094	1.0356313739912082e-06	1.0351417387699513e-06	34225.01157334808	7.097229159924723e-08	9.64659082391961e-07	1711.2568412375235
-1.253291814095682	1.253292732541687	-1.253291814813502	1.2532927327696795	687.1627782596108	13081.04099247386	9.18446005027107e-07	9.179561775152223e-07	13768.203770733471	5.9446997324741346e-08	8.589990077023657e-07	688.4160701331535
-1.2532918236066666	1.2532926387349295	-1.2532918243248987	1.2532926389634664	637.9145688643794	12145.325551381226	8.151282628876544e-07	8.146385677143542e-07	12783.240120245606	4.9936012658235995e-08	7.651922502294184e-07	639.1678607379221
-1.2532918314749757	1.253292555403329	-1.2532918321935784	1.2532925556326209	228.21171404633802	4360.978095242637	7.239283532634033e-07	7.234390424493142e-07	4589.189809288975	4.2067703542869594e-08	6.818606497205337e-07	229.4650059198807
-1.2532918379999602	1.2532924813372444	-1.253291838718896	1.2532924815667283	191.75453470629895	3668.2932965486307	6.433372841119223e-07	6.42847832299509e-07	3860.0478312549294	3.554271899020023e-08	6.07794565121722e-07	193.00782657984163
-1.2532918434236122	1.2532924154730967	-1.2532918441428489	1.2532924157027432	183.58005982812125	3512.9786787703756	5.720494844485557e-07	5.715598943023537e-07	3696.558738598497	3.0119067018219425e-08	5.419304174303363e-07	184.83335170166393
-1.2532918479422444	1.2532923568757046	-1.253291848661749	1.253292357105505	65.09301268252328	1261.7340456625598	5.089334602637052e-07	5.084437559865762e-07	1326.827058345083	2.5600434883088496e-08	4.833330253806167e-07	66.34630455606596
-1.2532918517154619	1.253292304721164	-1.2532918524352084	1.253292304951109	49.09165159443764	957.7106577917115	4.530057020613043e-07	4.5251590075068293e-07	1006.8023093861491	2.182721736687654e-08	4.3117848469442777e-07	50.34494346798032
-1.2532918548732859	1.2532922582827202	-1.253291855593249	1.2532922585127924	48.598514873611364	948.3411673165909	4.03409434301949e-07	4.029195432853072e-07	996.9396821902023	1.8669393364589837e-08	3.8474004093735914e-07	49.85180674715404
-1.2532918575219654	1.253292216918732	-1.2532918582421233	1.25329221714909	32.35583543737007	639.7339725513895	3.5939676656937536e-07	3.589069665910216e-07	672.0898079887595	1.6020713866637948e-08	3.433760527027374e-07	33.60912731091275
-1.253291859748446	1.2532921800622743	-1.253291860468779	1.2532921802927675	31.501275008579505	623.4976053837978	3.2031382835029376e-07	3.1982398840391113e-07	654.9988803923773	1.3794233311159587e-08	3.065195950391342e-07	32.754566882122184
-1.2532918616239943	1.253292147211401	-1.2532918623444844	1.2532921474419745	29.475865292948548	585.0155148779862	2.855874066121089e-07	2.850974900603376e-07	614.4913801709348	1.1918684927891832e-08	2.736687216842171e-07	30.729157166491227
-1.2532918632073038	1.2532921179219394	-1.2532918639279347	1.2532921181525847	16.479659728747464	338.09323174009893	2.5471463560577945e-07	2.54224649998136e-07	354.57289146884636	1.0335375444370243e-08	2.443792601614092e-07	17.732951602290143
-1.2532918645466755	1.2532920918005017	-1.2532918652674314	1.2532920920312198	4.407049720151295	108.72492245245903	2.2725382620158996e-07	2.2676378841346434e-07	113.13197217261032	8.996003719730084e-09	2.1825782248185988e-07	5.660341593693974
-1.2532918656820076	1.2532920684983024	-1.2532918664028754	1.2532920687290858	2.8431787388705905	79.01322761851027	2.028162948697343e-07	2.0232621045224164e-07	81.85640635738086	7.8606716691354e-09	1.949556232005989e-07	4.0964706124132695
-1.253291866646317	1.2532920477059244	-1.2532918673672866	1.2532920479367597	-0.7945413413941947	9.908868831473937	1.8105960730707693e-07	1.8056947315159277e-07	9.114327490079742	6.896362148012258e-09	1.7416324515906467e-07	0.4587505321484845
-1.2532918674669535	1.2532920291487277	-1.2532918681880145	1.2532920293796552	-0.8450485403439106	8.94966072347749	1.6168177419118024e-07	1.611916407018299e-07	8.104612183133579	6.075725700327439e-09	1.556060484908528e-07	0.4082433331987686
-1.2532918681666634	1.253292012582951	-1.253291868887804	1.2532920128140221	-0.8880084404025732	8.133840024357148	1.4441628759520597e-07	1.4392621805470185e-07	7.245831583954575	5.376015854707816e-09	1.3904027174049816e-07	0.36528343314010603
-1.2532918687643473	1.2532919977918369	-1.253291869485562	1.2532919980229946	-0.929053832366192	7.354459605120118	1.2902748958154575e-07	1.285374326975841e-07	6.425405772753926	4.778331952337567e-09	1.2424915762920818e-07	0.32423804117648725
-1.2532918692757957	1.2532919845826938	-1.2532918699970754	1.2532919848138977	-1.199783383777478	2.217905146370188	1.1530689802974337e-07	1.148168222719903e-07	1.01812176259271	4.2668835131820515e-09	1.1104001451656131e-07	0.05350848976520117
-1.2532918697141964	1.2532919727840977	-1.2532918704355351	1.253291973015333	-1.2001489838846378	2.210999378280899	1.0306990128050586e-07	1.0257979776717718e-07	1.0108503943962615	3.828482864065563e-09	9.92414184164403e-08	0.05314288965804148
-1.2532918700906057	1.2532919622435807	-1.2532918708119973	1.2532919624748413	-1.227789628254484	1.6890870416690917	9.21529750286254e-08	9.166284398176572e-08	0.4612974134146077	3.452073515930465e-09	8.870090151269494e-08	0.025502245288195224


==> Data/DataExp3/Experiment4_p_is_20ndof11764.txt <==
J_Kac	J_Kac_star	J_Kac_reg	J_Kac_erg_star	J_steep	J_steep_star	Gap_Kac	Gap_Kac_reg	Gap_steep	EnergyDifKac	EnergyDifKacDual	EnergyDifSteep
18098984883.10795	2.64841893456438	447.3469866121417	2.648418934564377	18098984883.10795	2.64841893456438	18098984885.756367	449.9954055467061	18098984885.756367	18098984884.36124	1.3951270610217008	18098984884.36124
58129.613496733036	1.3107142993369614	230.0406419665041	1.3107142993369603	18097575698.299416	343853938292.3833	58130.924211032376	231.35135626584105	361951513990.68274	58130.86678860658	0.05742242579428214	18097575699.552708
2.988707234558843	1.2709132226058177	1.7420026713713632	1.2709132226058162	18087710699.88388	343666503322.82684	4.259620457164661	3.0129158939771794	361754214022.7107	4.241999108101522	0.017621349063138503	18087710701.137173
5871.216677994224	1.2618821061840773	411.34892899303	1.2618821061840757	18035560124.863216	342675642397.77875	5872.478560100408	412.61081109921406	360711202522.64197	5872.469969867766	0.008590232641398021	18035560126.11651
142401.18302307607	1.2582926449341303	482.46065202363854	1.2582926449341285	17932379639.855354	340715213182.92865	142402.441315721	483.71894466857265	358647592822.784	142402.43631494962	0.005000771391451053	17932379641.108646
9.42695039371088	1.2563746646167548	9.426950393055641	1.2563746646167533	17540365064.094933	333266936244.13696	10.683325058327636	10.683325057672395	350807301308.2319	10.68024226725356	0.003082791074075608	17540365065.348225
5.173230250119778	1.2552582277838296	5.173230249475502	1.255258227783828	16339850281.76205	310457155380.4629	6.428488477903608	6.42848847725933	326797005662.2249	6.4265221236624575	0.0019663542411503254	16339850283.015343
5.766759588012851	1.254585956873943	5.766759587453452	1.2545859568739408	15315371051.629057	290992050008.1177	7.0213455448867945	7.021345544327392	306307421059.7467	7.02005146155553	0.0012940833312637956	15315371052.882349
0.11945304223800772	1.2541651100784708	0.11945304168941744	1.2541651100784694	8818139584.643946	167544652136.3394	1.3736181523164785	1.373618151767887	176362791720.98334	1.372744915780687	0.0008732365357915217	8818139585.897238
-1.1369633370051493	1.2538979842710432	-1.1369633375131543	1.2538979842710416	8659191594.701122	164524640327.41415	0.11693464726589387	0.11693464675788734	173183831922.11526	0.11632853653752995	0.0006061107283639178	8659191595.954414
-1.1481870688701294	1.2537215305319829	-1.1481870694394853	1.2537215305319807	8477141562.722204	161065689719.79947	0.10553446166185343	0.10553446109249531	169542831282.52167	0.10510480467254979	0.0004296569893036395	8477141563.975496
-1.2505242092317663	1.2536036617496167	-1.2505242098361593	1.25360366175263	6149100022.173296	116832900449.1713	0.0030794525178503562	0.0030794519164707435	122982000471.34459	0.0027676643109129095	0.0003117882069374467	6149100023.426588
-1.249292121814152	1.2535240970418773	-1.249292122394575	1.2535240970566437	5841662301.224393	110991583751.11044	0.0042319752277253375	0.004231974662068705	116833246052.33484	0.00399975172852729	0.00023222349919804763	5841662302.477685
-1.2502616199676886	1.2534679907177388	-1.2502616205451458	1.2534679907402382	5341467145.216307	101487875786.90186	0.003206370750050258	0.0032063701950924006	106829342932.11816	0.003030253574990649	0.0001761171750596091	5341467146.469599
-1.2519540211384264	1.2534275396934884	-1.2519540217293905	1.2534275397228274	431512959.287514	8198746252.850699	0.0014735185550620589	0.001473517993436868	8630259212.138214	0.0013378524042528817	0.0001356661508091772	431512960.5408058
-1.2527615395562002	1.2533980456191625	-1.2527615401575045	1.2533980456601828	409192676.8144848	7774660885.848866	0.0006365060629622832	0.0006365055026782418	8183853562.663351	0.000530333986479059	0.00010617207648322413	409192678.0677766
-1.2530581790232653	1.2533763398312152	-1.2530581796436986	1.2533763398828197	31657616.859520912	601494745.9807384	0.00031816080794988544	0.00031816023912112357	633152362.8402593	0.0002336945194139073	8.446628853597815e-05	31657618.112812787
-1.2531396768902336	1.2533602008123772	-1.2531396775367423	1.2533602008677205	23901695.055987585	454132231.6316444	0.0002205239221435562	0.0002205233309782173	478033926.687632	0.00015219665244559089	6.832726969796532e-05	23901696.30927946
-1.2531667284328114	1.253347978903785	-1.2531667291081758	1.2533479789657949	23688674.769231677	450084846.181023	0.0001812504709735041	0.0001812498576190258	473773520.9502547	0.00012514510986783023	5.610536110567388e-05	23688676.022523552
-1.2531849129661137	1.253338557583468	-1.2531849136564615	1.2533385576658	23477217.319558427	446067154.6349883	0.00015364461735423163	0.0001536440093385938	469544371.95454675	0.00010696057656556235	4.668404078866928e-05	23477218.5728503
-1.2532050710008027	1.253331128283765	-1.2532050716930898	1.2533311283831248	12173707.278088812	231300463.67338413	0.00012605728296222196	0.00012605669003495912	243474170.95147294	8.680254187654057e-05	3.925474108568139e-05	12173708.531380685
-1.2532259883781856	1.2533251351835752	-1.2532259890686763	1.2533251352880992	11864930.750061702	225433709.63638392	9.914680538969378e-05	9.914621942286317e-05	237298640.3864456	6.58851644936842e-05	3.326164089600958e-05	11864932.003353575
-1.2532443750565936	1.25332021722811	-1.2532443757466325	1.253320217344114	11753371.771770982	223314089.04721993	7.584217151634931e-05	7.584159748152963e-05	235067460.81899092	4.749848608565088e-05	2.834368543069843e-05	11753373.025062855
-1.2532587031240654	1.2533161330461495	-1.2532587038151863	1.2533161331740166	8233340.016062778	156433485.62619135	5.7429922084129004e-05	5.742935883024103e-05	164666825.6422541	3.317041861383707e-05	2.4259503470291932e-05	8233341.269354652
-1.2532690330985456	1.2533127111839348	-1.253269033790598	1.253312711333846	7524084.217184822	142957625.43453604	4.367808538918716e-05	4.3677543247966355e-05	150481709.65172085	2.2840444133587212e-05	2.0837641255599948e-05	7524085.470476695
-1.2532761177901277	1.2533098251238366	-1.2532761184829362	1.2533098252912354	7072986.051407785	134386760.2757779	3.370733370888779e-05	3.370680829917205e-05	141459746.3271857	1.575575255152728e-05	1.7951581157360508e-05	7072987.304699658
-1.2532808505642088	1.253307379310321	-1.2532808512583267	1.2533073794868481	6745166.3348032795	128158185.6540473	2.652874611230871e-05	2.6528228521449648e-05	134903351.98885056	1.1022978470442979e-05	1.550576764186573e-05	6745167.588095153
-1.2532840006997865	1.253305299712025	-1.2532840013952067	1.2533052998965934	5868643.98534055	111504260.99668725	2.1299012238573667e-05	2.1298501386768365e-05	117372904.9820278	7.872842892719945e-06	1.3426169345853722e-05	5868645.238632423
-1.2532861266962458	1.253303527146462	-1.2532861273931861	1.2533035273345354	1160468.3177648133	22048923.127112396	1.7400450216253915e-05	1.7399941349305337e-05	23209391.44487721	5.746846433396513e-06	1.1653603782857402e-05	1160469.5710566868
-1.2532875953040377	1.253302012948118	-1.2532875960024918	1.2533020131428791	1139537.3138195446	21651234.051181234	1.4417644080388925e-05	1.4417140387301686e-05	22790771.36500078	4.278238641575172e-06	1.0139405438813753e-05	1139538.5671114181
-1.2532886355882193	1.253300716411219	-1.2532886362880942	1.253300716614176	772470.3278162155	14676961.295787124	1.208082299974933e-05	1.208032608190912e-05	15449431.62360334	3.2379544598892807e-06	8.84286853986005e-06	772471.581108089
-1.2532893892217742	1.2532996032824846	-1.2532893899230895	1.2532996034886656	750855.5676185688	14266280.850526476	1.0214060710334039e-05	1.021356557617814e-05	15017136.418145046	2.484320904994064e-06	7.729739805339975e-06	750856.8209104423
-1.2532899454857327	1.2532986447758585	-1.2532899461883689	1.2532986449837455	744354.0900299666	14142752.77589528	8.699290125813164e-06	8.698795376682611e-06	14887106.865925247	1.9280569465429664e-06	6.771233179270197e-06	744355.34332184
-1.2532903625653578	1.2532978168207514	-1.253290363269195	1.2532978170296538	462247.26123381604	8782723.001862135	7.454255393612996e-06	7.453760458853154e-06	9244970.26309595	1.510977321483864e-06	5.943278072129132e-06	462248.5145256896
-1.2532906796552208	1.2532970993922814	-1.2532906803602581	1.2532970996038626	447827.49492633936	8508747.44065811	6.419737060614494e-06	6.419243604449676e-06	8956574.935584448	1.1938874584505044e-06	5.22584960216399e-06	447828.7482182129
-1.253290923732042	1.2532964758917635	-1.253290924438262	1.2532964761071637	352801.07102257304	6703245.372954427	5.552159721533556e-06	5.551668901704332e-06	7056046.443977	9.498106372518578e-07	4.602349084281698e-06	352802.3243144466
-1.2532911135686005	1.2532959325510569	-1.2532911142759569	1.2532959327675872	306454.08954922046	5822652.717661388	4.818982456411547e-06	4.818491630365074e-06	6129106.807210608	7.599740787789244e-07	4.0590083776326225e-06	306455.342841094
-1.2532912624326198	1.2532954579107214	-1.2532912631410806	1.2532954581284161	22588.748228079487	429211.1152897234	4.195478101598482e-06	4.194987335504052e-06	451799.86351780285	6.111100594452523e-07	3.58436804215323e-06	22590.001519953028
-1.253291379927468	1.2532950423824485	-1.2532913806370516	1.253295042601344	22187.929852524732	421595.5667834359	3.6624549804020745e-06	3.6619642924673457e-06	443783.4966359606	4.936152111501002e-07	3.1688397692519743e-06	22189.183144398274
-1.2532914731714886	1.2532946778964886	-1.253291473882163	1.2532946781178702	21970.182948312067	417458.37593582843	3.204725000038877e-06	3.204235707210401e-06	439428.5588841405	4.003711906452878e-07	2.8043538093935894e-06	21971.43624018561
-1.2532915475335862	1.2532943576254871	-1.2532915482452855	1.253294357847649	20060.13368132676	381167.44269494276	2.8100919009510505e-06	2.80960236342942e-06	401227.5763762695	3.2600909305458003e-07	2.4840828078964705e-06	20061.3869732003
-1.2532916071073443	1.253294075761315	-1.2532916078199896	1.253294075983848	12569.757203605554	238850.3027164959	2.4686539705776056e-06	2.4681638584045373e-06	251420.05992010146	2.664353349057791e-07	2.2022186356718265e-06	12571.010495479097
-1.2532916550370246	1.2532938273477252	-1.2532916557505338	1.2532938275714212	12437.103214973726	236329.87706383195	2.1723107006543785e-06	2.1718208873533484e-06	248766.98027880568	2.1850565468106709e-07	1.9538050459733114e-06	12438.356506847269
-1.2532916937518541	1.2532936081374753	-1.253291694466153	1.2532936083630508	10275.256580277655	195254.7928980957	1.914385621137882e-06	1.9138968978538173e-06	205530.04947837337	1.7979082511665467e-07	1.7345947960212271e-06	10276.509872151199
-1.2532917251388154	1.2532934144767456	-1.2532917258538427	1.2532934147028363	5347.455812587544	101626.5856606862	1.6893379302107547e-06	1.688848993541825e-06	106974.04147327376	1.4840386386438809e-07	1.5409340663463666e-06	5348.709104461086
-1.253291750672455	1.2532932432088864	-1.253291751388151	1.2532932434356256	5017.1481069460315	95350.74020088451	1.4925364313356226e-06	1.4920474746826784e-06	100367.88830783054	1.2287022421730853e-07	1.369666207118314e-06	5018.401398819574
-1.2532917715106997	1.2532930916032667	-1.2532917722270067	1.2532930918304948	2486.1940797543098	47262.62441666341	1.3200925670364683e-06	1.3196034880369467e-06	49748.81849641772	1.0203197953195797e-07	1.2180605875045103e-06	2487.4473716278526
-1.2532917885681356	1.2532929572888465	-1.2532917892849986	1.2532929575163485	2068.3931722771526	39324.40921704346	1.1687207108757036e-06	1.1682313498795338e-06	41392.80238932061	8.497454362377255e-08	1.083746167251931e-06	2069.6464641506955
-1.2532918025703876	1.2532928382017616	-1.2532918032877547	1.2532928384294935	1710.003549363981	32515.008023984094	1.0356313739912082e-06	1.0351417387699513e-06	34225.01157334808	7.097229159924723e-08	9.64659082391961e-07	1711.2568412375235
-1.253291814095682	1.253292732541687	-1.253291814813502	1.2532927327696795	687.1627782596108	13081.04099247386	9.18446005027107e-07	9.179561775152223e-07	13768.203770733471	5.9446997324741346e-08	8.589990077023657e-07	688.4160701331535
-1.2532918236066666	1.2532926387349295	-1.2532918243248987	1.2532926389634664	637.9145688643794	12145.325551381226	8.151282628876544e-07	8.146385677143542e-07	12783.240120245606	4.9936012658235995e-08	7.651922502294184e-07	639.1678607379221
-1.2532918314749757	1.253292555403329	-1.2532918321935784	1.2532925556326209	228.21171404633802	4360.978095242637	7.239283532634033e-07	7.234390424493142e-07	4589.189809288975	4.2067703542869594e-08	6.818606497205337e-07	229.4650059198807
-1.2532918379999602	1.2532924813372444	-1.253291838718896	1.2532924815667283	191.75453470629895	3668.2932965486307	6.433372841119223e-07	6.42847832299509e-07	3860.0478312549294	3.554271899020023e-08	6.07794565121722e-07	193.00782657984163
-1.2532918434236122	1.2532924154730967	-1.2532918441428489	1.2532924157027432	183.58005982812125	3512.9786787703756	5.720494844485557e-07	5.715598943023537e-07	3696.558738598497	3.0119067018219425e-08	5.419304174303363e-07	184.83335170166393
-1.2532918479422444	1.2532923568757046	-1.253291848661749	1.253292357105505	65.09301268252328	1261.7340456625598	5.089334602637052e-07	5.084437559865762e-07	1326.827058345083	2.5600434883088496e-08	4.833330253806167e-07	66.34630455606596
-1.2532918517154619	1.253292304721164	-1.2532918524352084	1.253292304951109	49.09165159443764	957.7106577917115	4.530057020613043e-07	4.5251590075068293e-07	1006.8023093861491	2.182721736687654e-08	4.3117848469442777e-07	50.34494346798032
-1.2532918548732859	1.2532922582827202	-1.253291855593249	1.2532922585127924	48.598514873611364	948.3411673165909	4.03409434301949e-07	4.029195432853072e-07	996.9396821902023	1.8669393364589837e-08	3.8474004093735914e-07	49.85180674715404
-1.2532918575219654	1.253292216918732	-1.2532918582421233	1.25329221714909	32.35583543737007	639.7339725513895	3.5939676656937536e-07	3.589069665910216e-07	672.0898079887595	1.6020713866637948e-08	3.433760527027374e-07	33.60912731091275
-1.253291859748446	1.2532921800622743	-1.253291860468779	1.2532921802927675	31.501275008579505	623.4976053837978	3.2031382835029376e-07	3.1982398840391113e-07	654.9988803923773	1.3794233311159587e-08	3.065195950391342e-07	32.754566882122184
-1.2532918616239943	1.253292147211401	-1.2532918623444844	1.2532921474419745	29.475865292948548	585.0155148779862	2.855874066121089e-07	2.850974900603376e-07	614.4913801709348	1.1918684927891832e-08	2.736687216842171e-07	30.729157166491227
-1.2532918632073038	1.2532921179219394	-1.2532918639279347	1.2532921181525847	16.479659728747464	338.09323174009893	2.5471463560577945e-07	2.54224649998136e-07	354.57289146884636	1.0335375444370243e-08	2.443792601614092e-07	17.732951602290143
-1.2532918645466755	1.2532920918005017	-1.2532918652674314	1.2532920920312198	4.407049720151295	108.72492245245903	2.2725382620158996e-07	2.2676378841346434e-07	113.13197217261032	8.996003719730084e-09	2.1825782248185988e-07	5.660341593693974
-1.2532918656820076	1.2532920684983024	-1.2532918664028754	1.2532920687290858	2.8431787388705905	79.01322761851027	2.028162948697343e-07	2.0232621045224164e-07	81.85640635738086	7.8606716691354e-09	1.949556232005989e-07	4.0964706124132695
-1.253291866646317	1.2532920477059244	-1.2532918673672866	1.2532920479367597	-0.7945413413941947	9.908868831473937	1.8105960730707693e-07	1.8056947315159277e-07	9.114327490079742	6.896362148012258e-09	1.7416324515906467e-07	0.4587505321484845
-1.2532918674669535	1.2532920291487277	-1.2532918681880145	1.2532920293796552	-0.8450485403439106	8.94966072347749	1.6168177419118024e-07	1.611916407018299e-07	8.104612183133579	6.075725700327439e-09	1.556060484908528e-07	0.4082433331987686
-1.2532918681666634	1.253292012582951	-1.253291868887804	1.2532920128140221	-0.8880084404025732	8.133840024357148	1.4441628759520597e-07	1.4392621805470185e-07	7.245831583954575	5.376015854707816e-09	1.3904027174049816e-07	0.36528343314010603
-1.2532918687643473	1.2532919977918369	-1.253291869485562	1.2532919980229946	-0.929053832366192	7.354459605120118	1.2902748958154575e-07	1.285374326975841e-07	6.425405772753926	4.778331952337567e-09	1.2424915762920818e-07	0.32423804117648725
-1.2532918692757957	1.2532919845826938	-1.2532918699970754	1.2532919848138977	-1.199783383777478	2.217905146370188	1.1530689802974337e-07	1.148168222719903e-07	1.01812176259271	4.2668835131820515e-09	1.1104001451656131e-07	0.05350848976520117
-1.2532918697141964	1.2532919727840977	-1.2532918704355351	1.253291973015333	-1.2001489838846378	2.210999378280899	1.0306990128050586e-07	1.0257979776717718e-07	1.0108503943962615	3.828482864065563e-09	9.92414184164403e-08	0.05314288965804148
-1.2532918700906057	1.2532919622435807	-1.2532918708119973	1.2532919624748413	-1.227789628254484	1.6890870416690917	9.21529750286254e-08	9.166284398176572e-08	0.4612974134146077	3.452073515930465e-09	8.870090151269494e-08	0.025502245288195224


==> Data/DataExp3/Experiment4_p_is_20ndof1227.txt <==
iter	J_Kac	J_Kac_star	J_Kac_reg	J_Kac_erg_star	J_steep	J_steep_star	Gap_Kac	Gap_Kac_reg	Gap_steep	EnergyDifKac	EnergyDifKacDual	EnergyDifSteep
0	295386.62940660416	2.652571906824207	440.92568631748577	2.6525719068242033	295386.62940660416	2.652571906824207	295389.28197851096	443.57825822431	295389.28197851096	295387.88063797326	1.401340537708985	295387.88063797326
1	106.34526012389706	1.3075936601838416	57.07791572717455	1.3075936601838394	295375.07703427813	5612146.960171198	107.6528537840809	58.38550938735839	5907522.037205475	107.59649149301228	0.056362291068619674	295376.32826564723
2	0.05699638986949092	1.2687562419477305	0.0569963832207938	1.2687562419477292	295318.6459957276	5611075.357557475	1.3257526318172215	1.325752625168523	5906394.003553202	1.3082277589847129	0.017524872832508587	295319.8972270967
3	-1.1300202435436635	1.2596962102415044	-1.1300202464988238	1.2596962102415026	294697.5573604839	5599275.821297482	0.12967596669784087	0.12967596374267876	5893973.378657966	0.12121112557155844	0.00846484112628243	294698.808591853
4	2.0879521739596885	1.2561425802979738	2.087952171571618	1.256142580297972	282358.97190027725	5364844.478821703	3.3440947542576622	3.34409475186959	5647203.45072198	3.3391835430749106	0.00491121118275184	282360.22313164634
5	-0.7872491549688432	1.2543262659846568	-0.7872491571777345	1.2543262659846548	279737.38410506013	5315034.346592146	0.4670771110158136	0.4670771088069203	5594771.730697206	0.46398221414637875	0.003094896869434871	279738.63533642923
6	-1.2114723303767183	1.253306381205809	-1.211472332237254	1.2533063812058072	187839.23051547873	3568970.614511805	0.04183405082909064	0.04183404896855314	3756809.8450272838	0.039759038738503616	0.002075012090587025	187840.48174684786
7	-1.228507691789058	1.2526882297143676	-1.2285076935692993	1.2526882297143656	37821.902896811036	718641.1587446465	0.024180537925309498	0.02418053614506621	756463.0616414575	0.02272367732616387	0.0014568605991456263	37823.154128180155
8	-1.243241709943187	1.2522853529634352	-1.243241711816386	1.2522853529634328	2341.5027706795295	44513.22411973847	0.009043643020248293	0.0090436411470467	46854.726890418	0.00798965917203498	0.0010539838482133135	2342.754002048645
9	-1.248127657222605	1.2520169994698962	-1.248127659296569	1.2520169994698944	2314.7979455668883	44005.836055228756	0.0038893422472912054	0.0038893401733253175	46320.634000795646	0.003103711892616934	0.0007856303546742716	2316.0491769360037
10	-1.249364364431284	1.2518361072106738	-1.2493643666916463	1.2518361072106727	1418.0505522570677	26967.729702230445	0.002471742779389885	0.002471740519026433	28385.780254487512	0.0018670046839379673	0.0006047380954519177	1419.301783626183
11	-1.2498243180903477	1.2517103305855621	-1.2498243204619597	1.251710330585561	320.2195848068329	6109.103851690558	0.001886012495214473	0.001886010123601345	6429.323436497391	0.0014070510248742618	0.0004789614703402112	321.47081617594813
12	-1.2502253590021102	1.25161862051827	-1.2502253614148355	1.2516186205492577	164.03569323196146	3141.5695147386086	0.001393261516159816	0.0013932591344221201	3305.60520797057	0.0010060101131117438	0.00038725140304807226	165.2869246010767
13	-1.250564009554816	1.2515490291121456	-1.2505640119813424	1.251549029171713	17.01773101381933	348.16002261197934	0.0009850195573295473	0.0009850171903706961	365.1777536257987	0.0006673595604058669	0.0003176599969236804	18.26896238293455
14	-1.2508040149464947	1.2514947192791854	-1.2508040173919832	1.2514947193946808	12.385599629131638	260.1632489123672	0.0006907043326906948	0.0006907020026976074	272.54884854149884	0.0004273541687271898	0.00026335016396350497	13.636830998246861
15	-1.2509591367877293	1.2514515125297903	-1.2509591392574178	1.2514515127387744	-0.8397280149062435	8.97948889442293	0.0004923757420609576	0.0004923734813566671	8.139760879516686	0.0002722323274926275	0.0002201434145683301	0.41150335420897843
16	-1.2510550264790115	1.251416647531399	-1.2510550289665463	1.251416647844425	-1.2171025842664482	1.7696292094798078	0.0003616210523875729	0.00036161887787877767	0.5525266252133596	0.0001763426362104692	0.00018527841617710372	0.034128784848773686
17	-1.2511137142880402	1.251388207886099	-1.251113716786611	1.2513882083318337	-1.2425094167722435	1.3906604549401709	0.00027449359805875595	0.00027449154522263264	0.1481510381679274	0.00011765482718173459	0.00015683877087702136	0.008721952342978456
18	-1.251150188540461	1.2513648205266559	-1.2511501910455434	1.2513648209904105	-1.2458820399595385	1.2961831387588614	0.00021463198619486867	0.0002146299448670952	0.050301098799322874	8.118057476091955e-05	0.00013345141143394912	0.005349329155683424
19	-1.2511735460213833	1.2513454679923615	-1.2511735485301967	1.2513454684550953	-1.2471584817896761	1.2727055385353105	0.00017192197097815054	0.0001719199248986225	0.0255470567456344	5.7823093838615947e-05	0.0001140988771395346	0.004072887325545782
20	-1.2511890319733745	1.2513293684653368	-1.2511890344841492	1.251329368986716	-1.2493159601097763	1.2490964197517451	0.0001403364919623229	0.0001403345025667857	-0.00021954035803117833	4.2337141847426096e-05	9.79993501148968e-05	0.001915409005445623
21	-1.2511996470485343	1.2513159037786759	-1.2511996495597602	1.2513159043376447	-1.2501260897934177	1.259982949438668	0.0001162567301415951	0.00011625477788457239	0.009856859645250404	3.1722066687667194e-05	8.45346634539279e-05	0.0011052793218042645
22	-1.251207142264088	1.251304578378401	-1.2512071447752358	1.2513045789729074	-1.2507391798814784	1.24327121161278	9.743611431289878e-05	9.743419767160866e-05	-0.007467968268698444	2.422685113390166e-05	7.320926317899712e-05	0.0004921892337435008
23	-1.2512125735136013	1.2512949950818573	-1.251212576027353	1.2512949957216097	-1.2509486876304319	1.252683637622724	8.2421568255997e-05	8.241969425681894e-05	0.0017349499922920675	1.8795601620658076e-05	6.362596663533893e-05	0.0002826814847900483
24	-1.25121659967703	1.251286837320943	-1.2512166021948414	1.2512868379627726	-1.2511242331746755	1.250228363107142	7.023764391300702e-05	7.023576793119268e-05	-0.0008958700675334441	1.4769438192008266e-05	5.546820572099875e-05	0.00010713594054645448
25	-1.2512196439336942	1.2512798540701704	-1.2512196464557743	1.251279854733369	-1.251165030900123	1.25182197983329	6.0210136476168685e-05	6.020827759467551e-05	0.0006569489331669232	1.1725181527699746e-05	4.848495494846894e-05	6.633821509893778e-05
26	-1.2512219847987462	1.2512738463676711	-1.2512219873249277	1.2512738470602833	-1.2512033791855677	1.250124882611934	5.1861568924893575e-05	5.185973535559718e-05	-0.0010784965736336805	9.384316475680166e-06	4.247725244921341e-05	2.7989929654248513e-05
27	-1.251223809790577	1.2512686556125674	-1.2512238123206092	1.2512686563118853	-1.251214670048008	1.251162453576328	4.484582199038023e-05	4.4843991276133366e-05	-5.22164716800777e-05	7.55932464491238e-06	3.728649734546785e-05	1.6699067213910013e-05
28	-1.2512252484700446	1.2512641542030198	-1.2512252510036792	1.251264154909707	-1.2512233648316244	1.2516174305628465	3.890573297526956e-05	3.890390602778737e-05	0.00039406573122202637	6.1206451773543336e-06	3.2785087797915224e-05	8.00428359748473e-06
29	-1.2512263926504683	1.2512602384120506	-1.2512263951874822	1.251260239120972	-1.2512261357494856	1.2514213126855422	3.3845761582274037e-05	3.384393348970782e-05	0.00019517693605664022	4.976464753614351e-06	2.8869296828659685e-05	5.233365736323492e-06
30	-1.251227309008958	1.251256823001245	-1.2512273115491528	1.251256823710874	-1.2512281379216392	1.2509632382671492	2.9513992287011348e-05	2.9512161721312324e-05	-0.00026489965449005837	4.060106263858998e-06	2.545388602315235e-05	3.2311935826978555e-06
31	-1.2512280470122272	1.2512538372421138	-1.2512280495554235	1.2512538379672251	-1.2512291734556305	1.2513821099376672	2.5790229886579752e-05	2.5788411801563882e-05	0.00015293648203673627	3.3221029946961522e-06	2.24681268918836e-05	2.195659591475163e-06
32	-1.2512286440303004	1.251251221950751	-1.2512286465763311	1.2512512226763906	-1.2512299202055983	1.2509594629986869	2.257792045057272e-05	2.2576100059401583e-05	-0.00027045720691143416	2.7250849214954798e-06	1.985283552907724e-05	1.448909623613659e-06
33	-1.2512291287242654	1.2512489271939387	-1.2512291312729678	1.2512489279211407	-1.2512303624118395	1.2513362375579653	1.9798469673260044e-05	1.9796648172976106e-05	0.00010587514612581117	2.2403909565316127e-06	1.755807871672843e-05	1.0067033824334715e-06
34	-1.2512295233763708	1.2512469106307351	-1.251229525927588	1.2512469113594122	-1.251230700041379	1.2510071967562133	1.738725436428723e-05	1.7385431824168407e-05	-0.00022350328516562712	1.8457388510917383e-06	1.5541515513195492e-05	6.690738429959708e-07
35	-1.2512298454787951	1.2512451361408632	-1.2512298480323734	1.251245136870201	-1.2512309096090972	1.251285050625815	1.5290662068068173e-05	1.5288837827531765e-05	5.414101671785687e-05	1.5236364268034208e-06	1.3767025641264752e-05	4.595061247059107e-07
36	-1.2512301089045443	1.2512435727735238	-1.2512301114603332	1.2512435735035192	-1.2512310936879747	1.2510530009168865	1.3463868979490812e-05	1.3462043185974437e-05	-0.00017809277108815635	1.2602106775894129e-06	1.2203658301901399e-05	2.754272472316188e-07
37	-1.2512303247332692	1.251242193903382	-1.251230327291122	1.2512421946341823	-1.251231192481256	1.2512736400122588	1.1869170112754901e-05	1.1867343060245616e-05	4.24475310027983e-05	1.044381952697293e-06	1.0824788160057608e-05	1.7663396589817637e-07
38	-1.251230501861827	1.2512409765484167	-1.2512305044215999	1.2512409772808342	-1.2512312475984269	1.251125356614031	1.0474686589656557e-05	1.0472859234278431e-05	-0.00010589098439584	8.672533948761441e-07	9.607433194780413e-06	1.2151679507077517e-07
39	-1.2512306474657675	1.2512399008119688	-1.2512306500273216	1.251239901544979	-1.2512312860828276	1.251256049366103	9.253346201276713e-06	9.251517657515862e-06	2.4763283275275327e-05	7.216494544159957e-07	8.531696746860717e-06	8.303239429352516e-08
40	-1.2512307673510004	1.2512389494228229	-1.2512307699142011	1.2512389501563934	-1.2512313146692566	1.251149010516084	8.182071822515624e-06	8.180242192290521e-06	-8.230415317256323e-05	6.01764221563883e-07	7.580307600951741e-06	5.444596529180501e-08
41	-1.2512308662263005	1.2512381073574508	-1.2512308687910207	1.251238108091547	-1.2512313338951842	1.2512504384739278	7.241131150248492e-06	7.239300526151737e-06	1.910457874365612e-05	5.028889213942733e-07	6.738242228854219e-06	3.522003777511884e-08
42	-1.2512309479170147	1.2512373615200962	-1.2512309504831325	1.2512373622572204	-1.2512313443241816	1.251183372179688	6.413603081512065e-06	6.411774087888844e-06	-4.797214449370202e-05	4.2119820720110113e-07	5.992404874310964e-06	2.4791040331706427e-08
43	-1.2512310155406545	1.2512367004804976	-1.2512310181080553	1.2512367012220105	-1.2512313513288709	1.251248952009036	5.684939843098036e-06	5.683113955212704e-06	1.7600680165097415e-05	3.5357456740214843e-07	5.331365275695887e-06	1.7786351058646233e-08
44	-1.2512310716221982	1.2512361142323902	-1.2512310741907746	1.2512361149749331	-1.2512313557517096	1.2511988443128377	5.042610192074193e-06	5.0407841585276e-06	-3.2511438871951626e-05	2.974930237709117e-07	4.745117168303281e-06	1.3363512296749036e-08
45	-1.2512311182242755	1.2512355940097721	-1.2512311207939262	1.251235594752841	-1.2512313589784259	1.251243245978829	4.475785496671492e-06	4.4739589148967696e-06	1.1887000403110193e-05	2.508909464626896e-07	4.224894550208802e-06	1.0136796069204479e-08
46	-1.2512311570332637	1.2512351321267994	-1.2512311596038959	1.2512351328703468	-1.251231361659245	1.2512014463446488	3.975093535668606e-06	3.9732664509628535e-06	-2.9915314596173914e-05	2.1208195821742493e-07	3.7630115774511808e-06	7.455976946957321e-09
47	-1.251231189423794	1.2512347218337065	-1.2512311919953207	1.2512347225776888	-1.2512313635324273	1.251242289637821	3.5324099125766395e-06	3.5305823680165105e-06	1.092610539377148e-05	1.79691427959483e-07	3.3527184846171565e-06	5.582794670999647e-09
48	-1.2512312165182968	1.2512343571954985	-1.2512312190906387	1.2512343579398748	-1.251231364715698	1.2512111529434977	3.1406772016406848e-06	3.138849236083985e-06	-2.021177220035142e-05	1.5259692509594913e-07	2.9880802765447356e-06	4.399523856335463e-09
49	-1.2512312392344849	1.2512340329879634	-1.251231241807568	1.2512340337326957	-1.2512313655772436	1.2512387365187285	2.7937534785582585e-06	2.791925127754169e-06	7.370941484952098e-06	1.298807370542221e-07	2.6638727415040364e-06	3.537978354728466e-09
50	-1.2512312583236513	1.2512337446079693	-1.2512312608974072	1.2512337453530222	-1.2512313663132164	1.2512127988813324	2.486284317981813e-06	2.48445561501498e-06	-1.8567431883997898e-05	1.1079157058446754e-07	2.3754927473973453e-06	2.8020055165001168e-09
51	-1.251231274401739	1.2512334879957747	-1.2512312769761074	1.251233488741115	-1.2512313668164272	1.2512381350880093	2.2135940356271533e-06	2.2117650075870188e-06	6.768271582080487e-06	9.471348283440761e-08	2.1188805527927457e-06	2.2987947101427153e-09
52	-1.2512312879745193	1.2512332595677527	-1.2512312905494434	1.2512332603133522	-1.2512313671451496	1.2512188393001795	1.9715932333408404e-06	1.9697639088711583e-06	-1.2527844970078306e-05	8.114070260134554e-08	1.8904525307394948e-06	1.9700723274951315e-09
53	-1.2512312994580206	1.251233056157952	-1.2512313020334496	1.2512330569037844	-1.2512313673801871	1.2512378307971035	1.7566999315210552e-06	1.7548703348246875e-06	6.463416916346887e-06	6.965720134033404e-08	1.6870427301807212e-06	1.735034782512912e-09
54	-1.2512313091951275	1.2512328749672186	-1.2512313117710143	1.2512328757132625	-1.2512313675464308	1.25122290355142	1.5657720910944306e-06	1.563942248150596e-06	-8.463995010865588e-06	5.992009444177882e-08	1.5058519966526518e-06	1.5687910970285657e-09
55	-1.2512313174689804	1.2512327135189478	-1.2512313200452831	1.2512327142654165	-1.2512313676700406	1.2512371588878723	1.3960499674059434e-06	1.394220133343893e-06	5.791217831729867e-06	5.16462415056651e-08	1.3444037259002783e-06	1.445181307957455e-09
56	-1.251231324513934	1.2512325696206994	-1.2512313270906146	1.2512325703673397	-1.2512313677645073	1.2512251208463268	1.2451067654684067e-06	1.2432767251269183e-06	-6.246918180519145e-06	4.460128799621543e-08	1.2005054774721913e-06	1.3507146512381496e-09
57	-1.251231330524384	1.2512324413294065	-1.2512313331014076	1.2512324420766967	-1.2512313678361824	1.2512368106049456	1.1108050224084565e-06	1.1089752891546567e-06	5.442768763241901e-06	3.859083785862083e-08	1.0722141845498356e-06	1.2790395409467692e-09
58	-1.2512313356620237	1.2512323269235464	-1.251231338239359	1.2512323276709716	-1.2512313678915243	1.2512266278820243	9.91261522642617e-07	9.894316126413116e-07	-4.740009500014963e-06	3.3453198211574886e-08	9.57808324431042e-07	1.2236975877044642e-09
59	-1.2512313400613688	1.2512322248746455	-1.2512313426389874	1.2512322256221995	-1.2512313679342517	1.2512364830383063	8.848132766470229e-07	8.829832121026726e-07	5.115104054542741e-06	2.9053853101146387e-08	8.557594235458765e-07	1.1809702105125552e-09
60	-1.2512313438350342	1.2512321338270815	-1.2512313464129101	1.2512321345748436	-1.2512313679679319	1.2512278700850146	7.899920473342092e-07	7.881619334959566e-07	-3.497882917313788e-06	2.5280187720966296e-08	7.64711859613243e-07	1.1472900407483166e-09
61	-1.2512313470772611	1.2512320525772223	-1.2512313496553702	1.251232053325081	-1.251231367993794	1.2512351424628374	7.054999611177948e-07	7.036697107221102e-07	3.774469043316131e-06	2.2037960789589306e-08	6.834620003282055e-07	1.1214278394788835e-09
62	-1.2512313498671477	1.2512319800555898	-1.2512313524454703	1.251231980803536	-1.2512313680134575	1.2512280805991056	6.301884420967241e-07	6.283580655797039e-07	-3.287414351849094e-06	1.9248074245581392e-08	6.109403678511427e-07	1.1017644574451424e-09
63	-1.2512313522712788	1.2512319153118712	-1.2512313548497949	1.251231916059894	-1.2512313680286478	1.2512342318229124	5.630405923717774e-07	5.61210099059295e-07	2.863794264618136e-06	1.6843943129174477e-08	5.461966492426029e-07	1.086574163977616e-09
64	-1.2512313543457962	1.2512318575011168	-1.2512313569244882	1.2512318582492101	-1.2512313680404101	1.2512288737005257	5.031553205192552e-07	5.0132472195763e-07	-2.49433988441794e-06	1.4769425682459314e-08	4.883858948367958e-07	1.0748117951209224e-09
65	-1.2512313561381698	1.2512318058717957	-1.2512313587170227	1.2512318066199513	-1.2512313680495613	1.2512340594999973	4.4973362589573185e-07	4.479029285242575e-07	2.691450436076437e-06	1.2977052099572006e-08	4.3675657379615984e-07	1.065660670818147e-09
66	-1.2512313576886205	1.2512317597551885	-1.2512313602676193	1.2512317605034124	-1.251231368056704	1.25122952735632	4.020665680393165e-07	4.0023579317427505e-07	-1.8407003838927238e-06	1.1426601442821038e-08	3.9063996659649547e-07	1.0585179399669187e-09
67	-1.251231359031292	1.2512317185561572	-1.2512313616104247	1.2512317193046265	-1.2512313680622817	1.2512337793931614	3.5952486521217963e-07	3.5769420181352984e-07	2.4113308796369637e-06	1.0083929913307088e-08	3.4944093529887255e-07	1.0529401794912019e-09
68	-1.2512313601952374	1.2512316817449674	-1.2512313627744918	1.2512316824935066	-1.2512313680666691	1.2512301249605335	3.215497299535741e-07	3.197190148185314e-07	-1.2431061355844264e-06	8.91998452878795e-09	3.1262974542478617e-07	1.0485528001424882e-09
69	-1.2512313612052242	1.251231648849245	-1.2512313637845902	1.251231649597825	-1.251231368070188	1.2512333155892092	2.8764402082437357e-07	2.8581323485710186e-07	1.9475190211615256e-06	7.90999776789647e-09	2.797340230564771e-07	1.0450338372436363e-09
70	-1.2512313620824078	1.2512316194484239	-1.2512313646618758	1.2512316201970413	-1.2512313680727416	1.2512303640588176	2.5736601605430565e-07	2.555351654720539e-07	-1.0040139239997359e-06	7.032814108853813e-09	2.5033320194545183e-07	1.0424803242869984e-09
71	-1.2512313628449017	1.2512315931677074	-1.2512313654244624	1.2512315939163576	-1.2512313680747518	1.2512329410069363	2.3032280571655406e-07	2.2849189518225899e-07	1.5729321845014965e-06	6.270320263013218e-09	2.2405248545354084e-07	1.0404701544786121e-09
72	-1.2512313635082173	1.251231569673015	-1.2512313660878631	1.2512315704216959	-1.251231368076245	1.2512305571658804	2.0616479767809892e-07	2.0433383274287564e-07	-8.109103646347648e-07	5.607004638363833e-09	2.005577930397351e-07	1.0389769045104913e-09
73	-1.2512313640856754	1.251231548666461	-1.2512313666653985	1.2512315494151678	-1.2512313680773959	1.2512326384781811	1.8458078554495216e-07	1.8274976931742515e-07	1.2704007852359922e-06	5.029546557011599e-09	1.7955123898794056e-07	1.0378260473231649e-09
74	-1.2512313645887247	1.2512315298823629	-1.2512313671685198	1.2512315306310944	-1.2512313680782647	1.25123071312976	1.6529363811024211e-07	1.6346257458721425e-07	-6.549485047635528e-07	4.526497177081978e-09	1.6076714093316014e-07	1.0369571867840932e-09
75	-1.2512313650272382	1.251231513083733	-1.2512313676070979	1.2512315138324865	-1.251231368078923	1.251232394140268	1.480564948419527e-07	1.462253886863607e-07	1.026061344999718e-06	4.087983729306188e-09	1.4396851111264652e-07	1.0362988245304905e-09
76	-1.2512313654097145	1.251231498059106	-1.2512313679896339	1.2512314988078799	-1.2512313680794351	1.2512308390956555	1.3264939147106247e-07	1.308182460135754e-07	-5.289837796684793e-07	3.7055074564307233e-09	1.2894388401463175e-07	1.0357867896715334e-09
77	-1.251231365743494	1.2512314846197743	-1.251231368323469	1.2512314853685658	-1.2512313680798117	1.2512321967987112	1.1887628037499098e-07	1.1704509672583185e-07	8.287188995037553e-07	3.371728007905972e-09	1.1550455236708501e-07	1.0354102020215805e-09
78	-1.2512313660349312	1.2512314725972875	-1.251231368614957	1.2512314733461134	-1.2512313680801141	1.2512309408338813	1.065623562723772e-07	1.0473115641396191e-07	-4.2724623283696417e-07	3.0802906891835846e-09	1.0348206558319362e-07	1.0351077772696726e-09
79	-1.2512313662895072	1.2512314618412994	-1.2512313688695793	1.251231462590142	-1.2512313680803255	1.251231927754853	9.555179225628763e-08	9.372056264389528e-08	5.596745273894754e-07	2.825714773280197e-09	9.272607748300743e-08	1.034896390805784e-09


==> Data/DataExp3/Experiment4_p_is_20ndof129614.txt <==
iter	J_Kac	J_Kac_star	J_Kac_reg	J_Kac_erg_star	J_steep	J_steep_star	Gap_Kac	Gap_Kac_reg	Gap_steep	EnergyDifKac	EnergyDifKacDual	EnergyDifSteep
0	6.001088406765991e+16	2.6643278916969355	454.1334360884214	2.6643278916969324	6.001088406765991e+16	2.6643278916969355	6.001088406765991e+16	456.7977639801183	6.001088406765991e+16	6.001088406765991e+16	1.4107098300686856	6.001088406765991e+16
1	277375158.1384465	1.3127956460590717	394.7526577522033	1.3127956460590702	5.999918948079656e+16	1.1399846001351308e+18	277375159.45124215	396.0654533982623	1.1999837896159273e+18	277375159.3920646	0.05917758443082177	5.999918948079656e+16
2	21.596871905354483	1.2718591239228245	3.762583183072457	1.2718591239228227	5.9792662886358504e+16	1.1360605948408028e+18	22.868731029277306	5.034442306995279	1.1958532577271613e+18	22.85048996698273	0.01824106229457456	5.9792662886358504e+16
3	45919.85116294333	1.2624957889253896	740.5858999863019	1.2624957889253883	5.829951818958037e+16	1.107690845601991e+18	45921.113658732254	741.8483957752273	1.1659903637915715e+18	45921.10478100496	0.008877727297139648	5.829951818958037e+16
4	49449.237963441294	1.2587632856235045	449.50047868710124	1.2587632856235034	5.6322451884080776e+16	1.0701265857975631e+18	49450.49672672692	450.75924197272474	1.1264490376816439e+18	49450.49158150292	0.005145223995254522	5.6322451884080776e+16
5	1544.956223661421	1.2567758458627656	88.47324254939385	1.2567758458627643	5.5558775154711384e+16	1.055616727939521e+18	1546.212999507284	89.73001839525661	1.1111755030942324e+18	1546.2098417230493	0.003157784234515626	5.5558775154711384e+16
6	738183.9100723299	1.2556232999702168	190.00632124712885	1.2556232999702146	5.473435573579661e+16	1.0399527589801486e+18	738185.1656956299	191.26194454709906	1.0946871147159452e+18	738185.1636903916	0.002005238341966864	5.473435573579661e+16
7	5168.6816873564885	1.2549223780679424	94.9814516167549	1.2549223780679408	5.316519809602121e+16	1.0101387638244195e+18	5169.936609734556	96.23637399482284	1.0633039619204407e+18	5169.9353054181165	0.0013043164396924212	5.316519809602121e+16
8	367.5609068842191	1.2544852341542982	48.360749646267024	1.2544852341542967	5.153849614329954e+16	9.79231426722703e+17	368.8153921183734	49.61523488042132	1.0307699228660026e+18	368.8145249458473	0.0008671725260482877	5.153849614329954e+16
9	68.8391137775651	1.2542067593495732	29.395369897194467	1.2542067593495718	5.03623934934948e+16	9.568854763764227e+17	70.09332053691467	30.64957665654404	1.0072478698699174e+18	70.09273183919335	0.0005886977213231948	5.03623934934948e+16
10	20.16193390134061	1.2540254964181679	11.327646022078326	1.2540254964181687	4.584090861261921e+16	8.709772636397824e+17	21.41595939775878	12.581671518496496	9.168181722524017e+17	21.41555196296886	0.00040743478991789317	4.584090861261921e+16
11	7.542951015537798	1.2539050384538326	4.916986386913936	1.253905038453846	4.44403928411382e+16	8.443674639816466e+17	8.79685605399163	6.170891425367782	8.888078568227848e+17	8.796569077166048	0.00028697682558265214	4.44403928411382e+16
12	13.402684036204146	1.2538236365126385	2.9165070642673676	1.2538236365127553	4.196512458737544e+16	7.973373671601446e+17	14.656507672716785	4.170330700780123	8.393024917475201e+17	14.656302097832397	0.00020557488438854854	4.196512458737544e+16
13	9.005026932587347	1.2537675438894065	1.1024279679077833	1.2537675438898923	4.021729303792701e+16	7.641285677206104e+17	10.258794476476753	2.356195511797676	8.043458607585375e+17	10.258644994215597	0.00014948226115651941	4.021729303792701e+16
14	1.5972342456208524	1.253728292686628	0.615869602432661	1.2537282926888287	3.89628926011133e+16	7.40294959421148e+17	2.8509625383074804	1.8695978951214896	7.792578520222614e+17	2.8508523072491023	0.00011023105837804081	3.89628926011133e+16
15	-1.1889064094825055	1.2537003545144532	-1.1889064096404587	1.2537003545186844	3.7868575049548456e+16	7.195029259414162e+17	0.06479394503194769	0.06479394487822576	7.573715009909646e+17	0.06471165214574448	8.229288620320574e-05	3.7868575049548456e+16
16	-1.231920394997091	1.2536802311154427	-1.2319203951519637	1.2536802311219648	3.588876258859975e+16	6.81886489183385e+17	0.02175983611835175	0.021759835970001085	7.177752517719848e+17	0.02169766663115902	6.216948719273141e-05	3.588876258859975e+16
17	-1.2366668763934068	1.253665546504136	-1.2366668765417415	1.25366554651353	3.3104284347013544e+16	6.289814025932216e+17	0.016998670110729197	0.01699866997178856	6.620856869402351e+17	0.01695118523484318	4.748487588601691e-05	3.3104284347013544e+16
18	-1.2483561038599158	1.253654699046673	-1.2483561040063824	1.2536546990577406	3.3062740257417296e+16	6.281920648909052e+17	0.005298595186757238	0.0052985950513582125	6.612548051483226e+17	0.005261957768334158	3.663741842307999e-05	3.3062740257417296e+16
19	-1.2511990727839102	1.253646586381906	-1.2511990729296991	1.2536465863950272	3.0254019155257564e+16	5.748263639498895e+17	0.0024475135979957763	0.0024475134653281216	6.05080383105147e+17	0.0024189888443397756	2.8524753656000712e-05	3.0254019155257564e+16
20	-1.2527465706917758	1.2536404474570009	-1.2527465708385173	1.2536404474721679	2.965718082604855e+16	5.6348643569491245e+17	0.0008938767652251212	0.0008938766336505921	5.93143616520961e+17	0.0008714909364742063	2.2385828750914882e-05	2.965718082604855e+16
21	-1.25319486739172	1.2536357815459276	-1.253194867538521	1.253635781562889	2.893043012932399e+16	5.4967817245715245e+17	0.0004409141542076611	0.00044091402436796656	5.786086025864764e+17	0.0004231942365300334	1.7719917677627706e-05	2.893043012932399e+16
22	-1.2533708882823362	1.2536322053160667	-1.2533708884275678	1.2536322053347226	2.3072241321765076e+16	4.3837258511354566e+17	0.000261317033730446	0.00026131690715480715	4.614448264353107e+17	0.0002471733459137315	1.414368781671449e-05	2.3072241321765076e+16
23	-1.2534743716359997	1.2536294367701024	-1.253474371781749	1.2536294367906833	2.2497588555954964e+16	4.2745418256316e+17	0.0001550651341026832	0.00015506500893436304	4.4995177111911494e+17	0.00014368999225022883	1.1375141852454362e-05	2.2497588555954964e+16
24	-1.2535437587825924	1.2536272725671218	-1.2535437589298444	1.2536272725891795	2.1463269634702936e+16	4.0780212305936205e+17	8.351378452942093e-05	8.351365933512156e-05	4.2926539269406496e+17	7.430284565757006e-05	9.210938871850871e-06	2.1463269634702936e+16
25	-1.2535757187551517	1.2536255696853869	-1.2535757189040906	1.253625569708803	2.0791113638782908e+16	3.950311591368801e+17	4.98509302351291e-05	4.9850804712425756e-05	4.1582227277566304e+17	4.234287309823337e-05	7.508057136895729e-06	2.0791113638782908e+16
26	-1.253590641080783	1.2536242236801534	-1.253590641231398	1.2536242237048576	1.3468157468908584e+16	2.5589499190926922e+17	3.35825993702521e-05	3.358247345963683e-05	2.693631493781778e+17	2.7420547466849854e-05	6.162051903402244e-06	1.3468157468908586e+16
27	-1.2536003265461284	1.2536231496699244	-1.2536003266978548	1.2536231496960435	1.3161336015019802e+16	2.5006538428538163e+17	2.2823123795978617e-05	2.282299818867628e-05	2.6322672030040144e+17	1.7735082121550505e-05	5.088041674428112e-06	1.3161336015019804e+16
28	-1.2536060021402204	1.2536222866785538	-1.2536060022938544	1.2536222867061344	1.2859965383456158e+16	2.4433934228567325e+17	1.6284538333355414e-05	1.6284412279965466e-05	2.571993076691294e+17	1.2059488029514398e-05	4.225050303841016e-06	1.285996538345616e+16
29	-1.253609672524409	1.2536215893454112	-1.2536096726802457	1.2536215893749825	9327948604073900.0	1.7723102347740304e+17	1.1916821002211364e-05	1.1916694736768818e-05	1.8655897208147693e+17	8.389103840933387e-06	3.5277171612779767e-06	9327948604073902.0
30	-1.2536123258173708	1.2536210231226979	-1.2536123259769103	1.2536210231542313	8858523823760262.0	1.6831195265143818e+17	8.697305327043381e-06	8.697177320993177e-06	1.7717047647519843e+17	5.7358108791483176e-06	2.9614944478950633e-06	8858523823760263.0
31	-1.2536141377806551	1.2536205616606118	-1.253614137943746	1.253620561693678	7154938583673690.0	1.3594383308980062e+17	6.423879956640732e-06	6.423749931983025e-06	1.4309877167347432e+17	3.923847594844432e-06	2.5000323617963005e-06	7154938583673691.0
32	-1.253615332721156	1.2536201836739762	-1.2536153328868374	1.2536201837093481	7008210680477148.0	1.3315600292906725e+17	4.850952820101284e-06	4.850822510782393e-06	1.401642136095444e+17	2.7289070938518734e-06	2.122045726249411e-06	7008210680477149.0
33	-1.2536161157479897	1.2536198718415552	-1.253616115915373	1.2536198718810851	6877709248237735.0	1.3067647571651669e+17	3.756093565510099e-06	3.7559657122265833e-06	1.3755418496475442e+17	1.9458802602567715e-06	1.8102133052533276e-06	6877709248237736.0
34	-1.2536166355005665	1.2536196126067891	-1.2536166356690825	1.253619612650391	6589391028770477.0	1.2519842954664176e+17	2.9771062226569e-06	2.976981308355775e-06	1.3178782057541224e+17	1.426127683501477e-06	1.5509785391554232e-06	6589391028770478.0
35	-1.253616989507281	1.253619395599241	-1.2536169896767468	1.25361939564573	5133992826474400.0	9.754586370301352e+16	2.4060919598944963e-06	2.405968983154594e-06	1.0267985652948792e+17	1.0721209688924205e-06	1.3339709910020758e-06	5133992826474401.0
36	-1.2536172379054884	1.2536192129015142	-1.253617238075849	1.253619212949964	4961837574748852.0	9.427491392022949e+16	1.9749960258330646e-06	1.9748741149072657e-06	9.923675149497834e+16	8.237227615559561e-07	1.1512732642771084e-06	4961837574748853.0
37	-1.2536174185266522	1.2536190583440792	-1.2536174186978866	1.2536190583935547	3626735125010125.5	6.890796737519354e+16	1.6398174269571797e-06	1.6396956681319352e-06	7.253470250020366e+16	6.431015977526044e-07	9.967158292045752e-07	3626735125010127.0
38	-1.2536175550745847	1.2536189270230422	-1.2536175552466318	1.2536189270741283	3421831779604337.0	6.501480381248439e+16	1.3719484575069885e-06	1.3718274964880095e-06	6.843663559208873e+16	5.065536652359981e-07	8.653947922709904e-07	3421831779604338.5
39	-1.2536176612151921	1.253618814981777	-1.2536176613880112	1.2536188150342538	3391214982619577.5	6.443308466977335e+16	1.153766584938154e-06	1.1536462425354443e-06	6.782429965239293e+16	4.0041305782168024e-07	7.533535271164737e-07	3391214982619579.0
40	-1.2536177447142605	1.2536187190062695	-1.253617744887785	1.2536187190598524	2972276028620940.0	5.647324454379813e+16	9.742920090705098e-07	9.74172067458312e-07	5.944552057241907e+16	3.169139894954043e-07	6.573780195751056e-07	2972276028620941.5
41	-1.2536178105704243	1.2536186364871198	-1.2536178107446283	1.2536186365416557	2847396135199048.0	5.410052656878227e+16	8.259166954793784e-07	8.257970274261339e-07	5.694792270398132e+16	2.5105782563983325e-07	5.748588698395452e-07	2847396135199049.5
42	-1.2536178625199563	1.2536185652999554	-1.2536178626947898	1.2536185653554417	2761605446450685.0	5.247050348256265e+16	7.02779999084413e-07	7.026606518856227e-07	5.5232108929013336e+16	1.9910829363034566e-07	5.036717054540674e-07	2761605446450686.5
43	-1.253617903496988	1.2536185037037073	-1.2536179036723942	1.25361850376004	2522793419785328.0	4.793307497592166e+16	6.002067192145688e-07	6.000876457967763e-07	5.045586839570699e+16	1.5813126186259296e-07	4.4207545735197584e-07	2522793419785329.5
44	-1.2536179358225092	1.2536184502607135	-1.2536179359984123	1.2536184503176084	1568167771364153.8	2.979518765591954e+16	5.144382042576723e-07	5.143191961209936e-07	3.1363355427283692e+16	1.2580574071385797e-07	3.886324635438143e-07	1568167771364155.0
45	-1.2536179613267162	1.2536184037766416	-1.2536179615030716	1.2536184038337013	1521695596307520.2	2.8912216329843404e+16	4.424499253641301e-07	4.4233062967968806e-07	3.0433911926150924e+16	1.0030153374529505e-07	3.4214839161883503e-07	1521695596307521.5
46	-1.2536179814591055	1.2536183632545774	-1.2536179816358637	1.253618363312047	1480146013841466.5	2.812277426298806e+16	3.817954719043115e-07	3.8167618332529685e-07	2.960292027682953e+16	8.016914443409462e-08	3.016263274702169e-07	1480146013841467.8
47	-1.253617997366952	1.2536183278585686	-1.2536179975440724	1.2536183279164315	988619773542085.1	1.8783775697299336e+16	3.3049161674014726e-07	3.303723590253327e-07	1.977239547084142e+16	6.426129806058611e-08	2.6623031867956115e-07	988619773542086.4
48	-1.2536180099558343	1.2536182968829779	-1.2536180101332912	1.253618296941381	966023742026246.1	1.835445109849871e+16	2.8692714360012417e-07	2.868080897222569e-07	1.932047484052496e+16	5.1672415679604455e-08	2.352547279205197e-07	966023742026247.4
49	-1.2536180199372682	1.2536182697299516	-1.2536180201150406	1.253618269788822	921930715608429.0	1.7516683596560596e+16	2.4979268342661953e-07	2.4967378142726204e-07	1.8438614312169024e+16	4.1690981777975367e-08	2.0810170164864417e-07	921930715608430.2
50	-1.2536180278684292	1.2536182458900866	-1.2536180280464888	1.2536182459494656	903303540189577.1	1.7162767263602528e+16	2.1802165739437385e-07	2.1790297677348747e-07	1.8066070803792104e+16	3.3759820716738886e-08	1.8426183667763496e-07	903303540189578.4
51	-1.2536180341846868	1.2536182249280274	-1.2536180343630154	1.2536182249877275	626343327319372.2	1.1900523219067968e+16	1.907433406778125e-07	1.9062471201536368e-07	1.252686654638734e+16	2.7443563199724963e-08	1.6329977747808755e-07	626343327319373.5
52	-1.2536180392266585	1.2536182064699863	-1.253618039405238	1.25361820652989	552504192362950.25	1.049757965489552e+16	1.6724332785322815e-07	1.6712465189527848e-07	1.105008384725847e+16	2.240159147071097e-08	1.4484173638251718e-07	552504192362951.5
53	-1.2536180432611992	1.2536181901948718	-1.2536180434400122	1.25361819025512	426347321439798.94	8100599107356363.0	1.469336725623549e-07	1.468151078487523e-07	8526946428796162.0	1.8367050769185767e-08	1.2856662179316913e-07	426347321439800.2
54	-1.2536180464977376	1.253618175826201	-1.2536180466767657	1.2536181758866043	314946983488835.3	5983992686287987.0	1.2932846349400506e-07	1.2920983860631452e-07	6298939669776822.0	1.513051239854235e-08	1.1419795109546271e-07	314946983488836.56
55	-1.2536180491011393	1.2536181631249521	-1.2536180492803606	1.25361816318559	311869794779516.0	5925526100810867.0	1.1402381283609486e-07	1.1390522947074544e-07	6237395895590383.0	1.252711068211454e-08	1.0149670215398032e-07	311869794779517.25
56	-1.2536180512012356	1.2536181518847376	-1.2536180513806292	1.2536181519454834	208993739488461.44	3970881050280848.5	1.0068350198011444e-07	1.0056485422182959e-07	4179874789769310.0	1.0427014363045828e-08	9.025648761706861e-08	208993739488462.7
57	-1.253618052900282	1.2536181419267156	-1.2536180530798333	1.2536181419876458	204314672765756.62	3881978782549408.0	8.902643355845896e-08	8.89078124455267e-08	4086293455315164.5	8.72796790396535e-09	8.029846565449361e-08	204314672765757.88


==> Data/DataExp3/Experiment4_p_is_5.txt <==
J_Kac	J_Kac_star	J_Kac_reg	J_Kac_erg_star	J_steep	J_steep_star	Gap_Kac	Gap_Kac_reg	Gap_steep	EnergyDifKac	EnergyDifKacDual	EnergyDifSteep
-0.744985504761399	1.7713111554213066	-0.7449855047754333	1.7713111554213046	-0.744985504761399	1.7713111554213066	1.0263256506599077	1.0263256506458713	1.0263256506599077	0.21454907941902535	0.8117765712408822	0.21454907941902535
-0.820419657767225	0.9751212743033513	-0.8204196577716559	0.9751212743033503	-0.7463041424166674	0.4438869076951403	0.15470161653612624	0.15470161653169434	-0.30241723472152715	0.13911492641319934	0.015586690122926905	0.21323044176375694
-0.9531605191332777	0.9626811080377512	-0.9531605191332777	0.9626811080377501	-0.8166708437514616	0.5875742174831979	0.009520588904473493	0.009520588904472382	-0.22909662626826366	0.00637406504714666	0.003146523857326833	0.14286374042896277
-0.9585997823742692	0.960585298184285	-0.958599782375117	0.9605852981842838	-0.9390128966784016	1.0823021448021481	0.0019855158100157144	0.001985515809166838	0.14328924812374655	0.0009348018061551278	0.0010507140038605867	0.020521687502022767
-0.9592684539610001	0.9599703571396295	-0.9592684539612879	0.959970357139628	-0.9417301948160277	1.068063643211836	0.0007019031786293928	0.0007019031783400687	0.1263334483958083	0.0002661302194242321	0.0004357729592051607	0.017804389364396656
-0.9594408902210704	0.9597300781587106	-0.9594408902211843	0.9597300781587088	-0.9542968637818386	0.9932442798797728	0.0002891879376402118	0.00028918793752452654	0.03894741609793417	9.369395935399094e-05	0.00019549397828622084	0.005237720398585721
-0.959497519176144	0.9596263742830884	-0.9594975191762153	0.9596263742830873	-0.9588800037961143	0.9577308719187185	0.00012885510694438107	0.00012885510687199453	-0.001149131877395737	3.706500428035664e-05	9.179010266402443e-05	0.0006545803843100995
-0.9595199803115693	0.959578485581782	-0.959519980311577	0.9595784855817807	-0.9594122885456117	0.9614110667221052	5.850527021278307e-05	5.850527020367924e-05	0.001998778176493521	1.4603868855100899e-05	4.390140135768217e-05	0.0001222956348126969
-0.9595289594737324	0.9595561754171849	-0.9595289594743814	0.959556175417184	-0.9595118302769687	0.9587234989845927	2.721594345245215e-05	2.7215942802527593e-05	-0.0007883312923759878	5.624706691964576e-06	2.1591236760487575e-05	2.275390345563011e-05
-0.9595320571825823	0.9595454197311206	-0.9595320571827768	0.9595454197311195	-0.9595314642902859	0.9601667485268442	1.3362548538342622e-05	1.3362548342721325e-05	0.0006352842365583422	2.526997842089429e-06	1.0835550696253193e-05	3.119890138458814e-06
-0.9595334748676148	0.9595400760018786	-0.959533474867685	0.959540076001877	-0.9595339235008895	0.9592909171081025	6.6011342638727655e-06	6.6011341919303135e-06	-0.00024300639278695968	1.1093128096106852e-06	5.49182145426208e-06	6.606795348584882e-07
-0.9595340907290139	0.9595373929265283	-0.9595340907290882	0.9595373929265267	-0.9595344267021988	0.9596694140178543	3.3021975144320592e-06	3.3021974384928043e-06	0.00013498731565553257	4.934514105103815e-07	2.8087461039216777e-06	1.5747822557088398e-07
-0.9595343671053613	0.9595360374310792	-0.9595343671054641	0.9595360374310782	-0.9595345416725436	0.959460691911293	1.6703257178507513e-06	1.6703256140448985e-06	-7.38497612505773e-05	2.1707506303592083e-07	1.4532506548148305e-06	4.250788077087009e-08
-0.9595344902498945	0.9595353467484015	-0.9595344902502422	0.9595353467484002	-0.9595345719916166	0.9595752622003811	8.564985070069753e-07	8.564981580638786e-07	4.069020876451557e-05	9.393052990969153e-08	7.625679770972837e-07	1.2188807740898255e-08
-0.9595345432238238	0.9595349898118369	-0.9595345432239424	0.9595349898118877	-0.9595345802883289	0.9595122405637814	4.465880131254707e-07	4.465879452908439e-07	-2.2339724547570938e-05	4.095660055547512e-08	4.056314125699956e-07	3.892095423729813e-09
-0.959534565608009	0.9595348020625007	-0.9595345656081318	0.959534802062559	-0.9595345826493953	0.9595468699355026	2.3645449176434852e-07	2.364544272603908e-07	1.228728610735974e-05	1.857241538338883e-08	2.178820763809597e-07	1.5310290812919902e-09
-0.9595345753679662	0.959534701959061	-0.9595345753680845	0.9595347019591189	-0.9595345833340634	0.9595278314570338	1.2659109482893172e-07	1.2659103443279918e-07	-6.751877029587128e-06	8.812458207607676e-09	1.1777863662132404e-07	8.46360981299199e-10
-0.9595345797667807	0.9595346480871106	-0.9595345797668987	0.9595346480871679	-0.959534583536095	0.959538295526746	6.832032994896764e-08	6.832026921976819e-08	3.7119906509675005e-06	4.413643672762646e-09	6.3906686276205e-08	6.443293676383632e-10


==> Data/DataExp3/Experiment4_p_is_50ndof1184.txt <==
iter	J_Kac	J_Kac_star	J_Kac_reg	J_Kac_erg_star	J_steep	J_steep_star	Gap_Kac	Gap_Kac_reg	Gap_steep	EnergyDifKac	EnergyDifKacDual	EnergyDifSteep
0	9.792283327666186e+18	2.8311256422270046	3156.0964407900715	2.831125642227002	9.792283327666186e+18	2.8311256422270046	9.792283327666186e+18	3158.9275664322986	9.792283327666186e+18	9.792283327666186e+18	1.5204791304906642	9.792283327666186e+18
1	262027205780.94916	1.3794106681943528	2103.0768507293765	1.3794106681943514	9.79161503350151e+18	4.797891366415747e+20	262027205782.32858	2104.456261397571	4.895807516750762e+20	262027205782.2598	0.06876415645801237	9.79161503350151e+18
2	767884.3485341558	1.3337100114570983	1334.992457924763	1.3337100114570968	9.789384155874535e+18	4.796798236378542e+20	767885.6822441672	1336.32616793622	4.8946920779372875e+20	767885.6591806675	0.02306349972075794	9.789384155874535e+18
3	69970.53452027724	1.3224835495930265	741.6173763664297	1.322483549593025	9.778281308974709e+18	4.7913578413976276e+20	69971.85700382684	742.9398599160227	4.8891406544873744e+20	69971.84516678897	0.011837037856686106	9.778281308974709e+18
4	103935073.78800535	1.3179137287618092	1868.804486705477	1.3179137287618075	9.276725541839368e+18	4.545595515501307e+20	103935075.10591908	1870.122400434239	4.6383627709197006e+20	103935075.09865187	0.007267217025468842	9.276725541839368e+18
5	299065790.23871267	1.3155298354810872	1957.4679913936204	1.3155298354810856	8.485782037685166e+18	4.158033198465736e+20	299065791.5542425	1958.7835212291016	4.242891018842587e+20	299065791.5493592	0.004883323744746759	8.485782037685166e+18
6	481715.6047731129	1.3141126357764525	1363.8563362261905	1.3141126357764503	2.7197790330060713e+18	1.3326917261729794e+20	481716.9188857487	1365.1704488619669	1.35988951650304e+20	481716.91541962465	0.0034661240401121507	2.7197790330060713e+18
7	7679.897355752063	1.3132047636575386	575.4616663281836	1.3132047636575375	1.7656883225495657e+18	8.651872780492859e+19	7681.21056051572	576.7748710918411	8.828441612747815e+19	7681.208002263799	0.0025582519211981847	1.7656883225495657e+18
8	239.51946079022048	1.3125987952481797	169.23884250678205	1.3125987952481781	1223248.6104432603	59939221.62227412	240.83205958546867	170.55144130203024	61162470.23271738	240.83010730195682	0.0019522835118392923	1223249.9210897721
9	104.58065825840865	1.3121876256997256	63.382806812664185	1.3121876256997238	1223137.529184425	59933784.20860601	105.89284588410837	64.6949944383639	61156921.737790436	105.89130477014498	0.0015411139633851878	1223138.8398309369
10	8.705114151043226	1.311902607053269	8.705114138463289	1.311902607147261	1222838.665052396	59919140.87149866	10.017016758096496	10.01701674561055	61141979.53655106	10.015760662779567	0.0012560953169287181	1222839.9756989079
11	3.5733103357600613	1.3116981832348549	3.573310322888743	1.3116981835861312	1222049.9689220574	59880495.94187419	4.885008518994916	4.8850085064748745	61102545.91079625	4.8839568474964015	0.0010516714985144837	1222051.2795685693
12	0.15522251364950274	1.3115444004286703	0.15522250046573546	1.311544400835637	1219903.7446684595	59775331.464901246	1.466766914078173	1.4667669013013724	60995235.20956971	1.465869025385843	0.0008978886923298735	1219905.0553149714
13	-1.002286790120928	1.311424960583196	-1.0022868035291583	1.3114249611695867	1218309.660241015	59697221.54356031	0.309138170462268	0.3091381576404284	60915531.20380133	0.30835972161541236	0.0007784488468556283	1218310.9708875269
14	-1.2513255195809954	1.311330650181258	-1.2513255331378532	1.3113306513704481	1216872.488226387	59626800.28005213	0.06000513060026269	0.06000511823259491	60843672.76827852	0.05932099215534503	0.0006841384449176591	1216873.7988728988
15	-1.2976359310526757	1.3112552759266334	-1.297635944687523	1.3112552775580104	1209300.373082225	59255767.25485071	0.013619344873957662	0.013619332870487444	60465067.627932936	0.013010580683664674	0.0006087641902929875	1209301.6837287368
16	-1.306504378913688	1.31119409970163	-1.3065043926199367	1.3111941015978423	1205964.829755156	59092325.78337386	0.004689720787941942	0.00468970897790566	60298290.61312902	0.0041421328226523	0.000547587965289642	1205966.140401668
17	-1.308571377542228	1.311143511286289	-1.308571391308318	1.3111435134173874	1201420.5505571922	58869656.357606284	0.002572133744060956	0.002572122109069541	60071076.90816347	0.002075134194112316	0.0004969995499486402	1201421.861203704
18	-1.309297650105818	1.3111009281002526	-1.3092976639297105	1.311100930490529	1133424.554294952	55537854.504355624	0.0018032779944345823	0.0018032665608185283	56671279.058650576	0.001348861630522391	0.0004544163639121912	1133425.8649414638
19	-1.3096801768561421	1.3110645175269537	-1.3096801907356637	1.3110645200672795	986615.4333040304	48344208.240853	0.0013843406708116124	0.0013843293316158078	49330823.67415702	0.0009663348801982607	0.00041800579061335164	986616.7439505422
20	-1.3099234025714108	1.3110329389810624	-1.3099234165075369	1.3110329416984356	983083.2461324742	48171131.08617439	0.0011095364096516125	0.0011095251908987969	49154214.33230686	0.0007231091649295696	0.00038642724472204293	983084.5567789859
21	-1.3100876735169678	1.311005195752009	-1.3100876875109113	1.3110051985121418	970000.440596219	47530073.67974457	0.0009175222350412682	0.0009175110012304977	48500074.12034079	0.0005588382193726371	0.00035868401566863106	970001.7512427308
22	-1.310201853173574	1.3109805439489632	-1.3102018672212812	1.3109805467247522	963803.9912905496	47226447.691927	0.0007786907753892791	0.0007786795034709915	48190251.68321755	0.00044465856276643123	0.0003340322126228479	963805.3019370614
23	-1.3102837337056608	1.3109584255012	-1.3102837478026348	1.3109584283671563	392723.0318609343	19243482.221413493	0.0006746917955391396	0.0006746805645214682	19636205.253274426	0.00036277803067963355	0.00031191376485950606	392724.342507446
24	-1.3103446977861386	1.3109384171151297	-1.3103447119276779	1.3109384201637209	388093.3179785403	19016626.245001066	0.0005937193289911047	0.0005937082360429891	19404719.562979605	0.00030181395020179025	0.00029190537878931444	388094.62862505205
25	-1.3103918151845455	1.310920192996358	-1.3103918293657832	1.3109201962266948	338974.76331802533	16609817.053512651	0.0005283778118125859	0.0005283668609115111	16948791.816830676	0.00025469655179488626	0.00027368126001769966	338976.07396453706
26	-1.3104293732183492	1.3109034982612047	-1.310429387434793	1.3109035015535646	96614.98288658352	4734187.590947787	0.00047412504285548884	0.0004741141187716291	4830802.573834371	0.0002171385179912111	0.00025698652486427775	96616.29353309525
27	-1.3104599868788604	1.310888130643202	-1.3104600011270349	1.3108881340361094	96288.50735502872	4718190.2984082615	0.0004281437643416375	0.00042813290907450785	4814478.80576329	0.00018652485747994163	0.00024161890686169585	96289.81800154045
28	-1.3104853152846263	1.3108739274706065	-1.3104853295615317	1.3108739310027573	95838.20072029287	4696125.282694878	0.0003886121859801861	0.0003886014412255445	4791963.483415171	0.00016119645171408514	0.00022741573426610096	95839.5113668046
29	-1.3105064777902116	1.310860755980587	-1.31050649209279	1.3108607595410895	83976.0488746823	4114879.869452111	0.0003542781903753678	0.0003542674482994723	4198855.918326793	0.0001400339461288258	0.00021424424424654198	83977.35952119403
30	-1.310524280862527	1.310848506217688	-1.3105242951878724	1.310848509883491	82245.5389114932	4030084.8948538345	0.0003242253551609675	0.0003242146956186076	4112330.4337653276	0.00012223087381335596	0.00020199448134761155	82246.84955800493
31	-1.3105393366518554	1.3108370864627519	-1.3105393509972985	1.3108370901466462	47924.940605685595	2348375.6637142696	0.0002977498108964749	0.00029773914934771994	2396300.604319955	0.00010717508448498947	0.00019057472641148543	47926.25125219733
32	-1.310552126831237	1.3108264188036025	-1.3105521411943737	1.3108264224979411	23437.59371970981	1148495.7982817923	0.0002742919723655035	0.0002742813035674363	1171933.3920015022	9.438490510338404e-05	0.00017990706726211947	23438.904366221548
33	-1.3105630383257942	1.3108164367486403	-1.3105630527044867	1.310816440519842	8522.979747024912	417680.0053900465	0.00025339842284610725	0.0002533878153552216	426202.9851370714	8.34734105461532e-05	0.00016992501229995405	8524.290393536648
34	-1.3105723856826579	1.3108070829017449	-1.3105724000753565	1.3108070867911155	8443.525165624125	413786.74609014916	0.00023469721908697672	0.00023468671575899158	422230.27125577326	7.412605368251057e-05	0.00016057116540446614	8444.835812135861
35	-1.3105804263240732	1.3107983070555904	-1.3105804407298332	1.310798310946563	8435.411023446122	413389.1579435288	0.0002178807315171838	0.00021787021672992068	421824.5689669749	6.608541226715836e-05	0.00015179531925002543	8436.721669957858
36	-1.3105873722058745	1.31079006485892	-1.3105873866236903	1.3107900687548197	7647.355244313677	374774.4857504627	0.00020269265304539985	0.0002026821311293947	382421.84099477634	5.9139530465879275e-05	0.00014355312257952058	7648.665890825413
37	-1.3105933977246476	1.3107823171013127	-1.3105934121535239	1.31078232101165	4212.056922596818	206445.15040534665	0.00018891937666509762	0.00018890885812616887	210657.20732794347	5.311401169283414e-05	0.00013580536497226348	4213.367569108555
38	-1.3105986475587008	1.3107750286882704	-1.3105986619976877	1.3107750326068546	4203.652508952056	206033.33889907371	0.00017638112956963603	0.00017637060916686487	210236.99140802576	4.786417763957829e-05	0.00012851695193005774	4204.963155463793
39	-1.3106032408857273	1.310768167946335	-1.3106032553339435	1.3107681718714759	2477.134377343013	121434.2539703896	0.00016492706060766693	0.0001649165375323669	123911.38834773262	4.327085061306413e-05	0.0001216562099946028	2478.4450238547493
40	-1.3106072772129136	1.3107617061717405	-1.3106072916695581	1.310761710119374	2472.5654140373244	121210.377694311	0.000154428958826891	0.00015441844981589625	123682.94310834832	3.9234523426801005e-05	0.00011519443540009	2473.8760605490606
41	-1.3106108391904476	1.3107556171990769	-1.3106108536548067	1.310755621182762	2404.030786751899	117852.22264100525	0.00014477800862922052	0.0001447675279553362	120256.25342775715	3.567254589276203e-05	0.00010910546273645849	2405.3414332636353
42	-1.3106139954862173	1.3107498770223425	-1.3106140099576769	1.3107498810338947	1388.307786128595	68082.09295336583	0.00013588153612520415	0.00013587107621781946	69470.40073949443	3.2516250123126866e-05	0.00010336528600207728	1389.6184326403313
43	-1.310616803417753	1.310744463475375	-1.310616817895759	1.310744467486167	1379.6442374973456	67657.6010370262	0.0001276600576221032	0.00012764959040811874	69037.24527452354	2.9708318587395866e-05	9.795173903470733e-05	1380.954884009082
44	-1.3106193108618285	1.310739356092295	-1.3106193253458915	1.3107393601022939	1065.8237649630078	52280.52736800828	0.00012004523046660331	0.00012003475640232075	53346.35113297129	2.7200874511912332e-05	9.284435595469098e-05	1067.1344114747442
45	-1.3106215578974927	1.310734535929825	-1.3106215723871781	1.3107345399390167	1010.7338720006292	49581.15902047459	0.00011297803233234482	0.00011296755183853868	50591.89289247522	2.4953838847707743e-05	8.802419348463708e-05	1012.0445185123655
46	-1.3106235782200069	1.3107299853800547	-1.31062359271493	1.310729989388444	925.1490137406863	45387.561768881074	0.0001064071600478389	0.00010639667351419746	46312.71078262176	2.2933516333534243e-05	8.347364371430466e-05	926.4596602524226
47	-1.310625400251651	1.3107256880435272	-1.3106254147514682	1.3107256920511305	915.8847501911043	44933.623008760806	0.00010028779187609693	0.00010027729966233245	45849.50775895191	2.1111484689306792e-05	7.917630718679014e-05	917.1953967028406
48	-1.3106270480676543	1.3107216286219183	-1.3106270625720606	1.3107216326323392	913.6058958814	44821.962884734014	9.458055426403433e-05	9.457006027857595e-05	45735.56878061542	1.946366868610383e-05	7.51168855779305e-05	914.9165423931363
49	-1.3106285421567698	1.310717792835759	-1.3106285566654938	1.3107177968507358	799.9050832570915	39250.709634447994	8.925067898912786e-05	8.924018524192334e-05	40050.61471770509	1.7969579570564775e-05	7.128109941856309e-05	801.2157297688278
50	-1.3106299000446846	1.3107141673206213	-1.3106299145574771	1.3107141713349206	258.17582321037054	12706.594080758621	8.426727593668915e-05	8.425677744350324e-05	12964.769903968992	1.6611691655787908e-05	6.765558428090124e-05	259.4864697221069
51	-1.310631136800641	1.310710739572848	-1.3106311513172753	1.310710743605549	92.66269083393925	4596.7946926271225	7.960277220697698e-05	7.959228827369991e-05	4689.457383461062	1.537493569947479e-05	6.422783650750219e-05	93.97333734567559
52	-1.3106322654515923	1.3107074979245157	-1.3106322799718626	1.310707501964309	90.99149151604401	4514.9146856651205	7.523247292340329e-05	7.522199244647254e-05	4605.906177181165	1.4246284748109517e-05	6.0986188175293776e-05	92.30213802778034
53	-1.310633297317869	1.3107044313955398	-1.3106333118415894	1.3107044354360844	90.71173116007463	4501.208756109986	7.113407767089797e-05	7.112359449501504e-05	4591.920487270061	1.3214418471463318e-05	5.791965919943465e-05	92.02237767181097
54	-1.310634242273289	1.3107015297084184	-1.310634256800282	1.310701533748528	89.6094432599971	4447.203477146669	6.728743512929292e-05	6.727694824593122e-05	4536.812920406666	1.22694630513287e-05	5.501797207796422e-05	90.92008977173343
55	-1.310635108989383	1.3106987832465782	-1.310635123519486	1.310698787292726	85.98686993539313	4269.719505170409	6.36742571951121e-05	6.366377324007466e-05	4355.706375105802	1.1402746957323018e-05	5.227151023778909e-05	87.29751644712947
56	-1.3106359051028644	1.3106961830073236	-1.3106359196359252	1.3106961870546388	76.94211527723945	3826.5807851392783	6.0277904459171694e-05	6.0267418713566556e-05	3903.5229004165176	1.0606633475962468e-05	4.9671270983209226e-05	78.25276178897579
57	-1.3106366373686917	1.3106937205301858	-1.3106366519045665	1.310693724579843	72.32652713622917	3600.4658997833067	5.708316149410919e-05	5.7072675276437224e-05	3672.792426919536	9.87436764865457e-06	4.720879384545462e-05	73.63717364796551
58	-1.3106373117779029	1.3106913879011	-1.3106373263164588	1.3106913919576657	42.09284348934257	2119.2149130671573	5.4076123197077663e-05	5.406564120691293e-05	2161.3077565565	9.199958437511313e-06	4.487616475956635e-05	43.40349000107891
59	-1.310637933664659	1.3106891776920144	-1.3106379482057677	1.3106891817529518	20.1034252004766	1042.0388355471373	5.124402735545708e-05	5.12335471840597e-05	1062.1422607476138	8.578071681419885e-06	4.266595567403719e-05	21.41407171221294
60	-1.3106385077895757	1.3106870829361796	-1.3106385223331183	1.3106870870084204	2.947175681670499	202.16087845351458	4.857514660394635e-05	4.856467530212072e-05	205.10805413518509	8.003946764700842e-06	4.057119983924551e-05	4.257822193406839
61	-1.3106390384074529	1.3106850970998771	-1.3106390529533147	1.3106851011718892	2.4008089006478586	175.4611964688039	4.605869242424454e-05	4.604821857445707e-05	177.86200536945177	7.473328887508401e-06	3.858536353673614e-05	3.7114554123841987
62	-1.310639529333205	1.310683214033952	-1.3106395438812783	1.310683218109824	-0.6454891247361286	27.17359940712002	4.368470074700426e-05	4.367422854567593e-05	26.52811028238389	6.982403135458171e-06	3.6702297611546086e-05	0.6651573870002118
63	-1.3106399839959253	1.3106814279926333	-1.3106399985461101	1.3106814320746076	-0.6635331224927219	26.311285489751338	4.144399670802379e-05	4.143352849750315e-05	25.647752367258615	6.527740415096517e-06	3.491625629292727e-05	0.6471133892436185
64	-1.3106404054838918	1.3106797335687919	-1.3106404200360908	1.310679737650595	-0.6883869338624922	25.121792161888063	3.9328084900036586e-05	3.931761450415294e-05	24.43340522802557	6.106252448567773e-06	3.3221832451468813e-05	0.6222595778738482
65	-1.3106407965751978	1.3106781256805322	-1.3106408111293186	1.3106781297621832	-0.7438995900979783	22.467874790578275	3.732910533438272e-05	3.7318632864602463e-05	21.723975200480297	5.715161142560987e-06	3.161394419182173e-05	0.566746921638362
66	-1.3106411597838181	1.3106765995624539	-1.3106411743397726	1.3106766036439732	-0.9113488509231482	14.52415723923177	3.543977863573744e-05	3.542930420064039e-05	13.612808388308622	5.351952522270054e-06	3.0087826113467386e-05	0.3992976608131922
67	-1.3106414973815788	1.310675150736898	-1.3106415119392858	1.3106751548187834	-0.9117989853884914	14.503940616610286	3.3653355319351874e-05	3.3642879497586264e-05	13.592141631221795	5.014354761634365e-06	2.863900055771751e-05	0.39884752634784904
68	-1.3106418114415315	1.3106737749980164	-1.3106418260009116	1.3106737790879157	-0.9284442055020129	13.724474379832515	3.196355648493743e-05	3.19530870040996e-05	12.796030174330502	4.700294808923644e-06	2.7263261676013784e-05	0.3822023062343275
69	-1.3106421038421003	1.3106724683961388	-1.3106421184030808	1.310672472486763	-1.039303081502589	8.60211119665664	3.0364554038486702e-05	3.0354083682349042e-05	7.562808115154051	4.407894240054944e-06	2.5956659798431758e-05	0.2713434302337514
70	-1.310642376214417	1.3106712271969663	-1.3106423907769247	1.310671231287733	-1.126674426546929	4.905894351030279	2.885098254923335e-05	2.8840510808425535e-05	3.7792199244833498	4.135521923354091e-06	2.471546062587926e-05	0.18397208518941133
71	-1.310642630135911	1.3106700478985005	-1.3106426446999284	1.3106700519910321	-1.1293215634670348	4.796377349445766	2.741776258941009e-05	2.7407291103731524e-05	3.6670557859787314	3.881600429300747e-06	2.3536162160109342e-05	0.18132494826930556
72	-1.3106428670167969	1.3106689272087662	-1.310642881582328	1.3106689313033426	-1.1474836907333736	4.0509101492838075	2.606019196926823e-05	2.6049721014720362e-05	2.9034264585504337	3.6447195435052038e-06	2.2415472425763028e-05	0.16316282100296675
73	-1.3106430881444533	1.3106678620226424	-1.310643102711487	1.3106678661198357	-1.1776135176439588	2.8805168806007537	2.4773878189110476e-05	2.476340834856039e-05	1.702903362956795	3.423591887097288e-06	2.135028630201319e-05	0.13303299409238156
74	-1.3106432946975397	1.3106668494194642	-1.3106433092660568	1.3106668535186008	-1.182870815049786	2.7086854609250803	2.3554721924501365e-05	2.35442525440277e-05	1.5258146458752944	3.2170388006846906e-06	2.0337683123816674e-05	0.12777569668655442
75	-1.3106434877380702	1.3106658866398173	-1.310643502308046	1.3106658907391473	-1.1874896823813628	2.5619122730763677	2.2398901747155975e-05	2.2388431101250106e-05	1.374422590695005	3.0239982702351398e-06	1.9374903476920835e-05	0.12315682935497763
76	-1.3106436682499434	1.3106649710848688	-1.3106436828213441	1.31066497518439	-1.1887544107699697	2.5244412755347456	2.130283492540741e-05	2.1292363045821716e-05	1.335686864764776	2.843486397008377e-06	1.8459348528399033e-05	0.12189210096637071
77	-1.3106438371361213	1.3106641003054573	-1.3106438517089138	1.3106641044051675	-1.1939502540073217	2.3703288574785795	2.0263169336010023e-05	2.0252696253608704e-05	1.1763786034712578	2.6746002190769502e-06	1.7588569116933073e-05	0.1166962577290187
78	-1.3106439952242253	1.3106632719907807	-1.310644009798371	1.3106632760906771	-1.196683181476333	2.2959475616034237	1.9276766555442748e-05	1.926629230619703e-05	1.0992643801270907	2.516512115136038e-06	1.676025444030671e-05	0.11396333026000738
79	-1.3106441432749456	1.3106624839597092	-1.3106441578504062	1.3106624880605908	-1.2006007089715671	2.1850056441240198	1.8340684763584747e-05	1.833021018460279e-05	0.9844049351524526	2.368461394786081e-06	1.5972223368798666e-05	0.11004580276477327
80	-1.310644281988411	1.3106617341544526	-1.3106442965651477	1.310661738255868	-1.2150938188657272	1.8681263063371276	1.7452166041653783e-05	1.7441690720376712e-05	0.6530324874714004	2.2297479294053346e-06	1.5222418112248448e-05	0.09555269287061319
81	-1.3106444120095722	1.3106610206279028	-1.3106444265875437	1.310661024730005	-1.2308712543113822	1.58201387960273	1.660861833063798e-05	1.6598142461354826e-05	0.3511426252913479	2.0997267682343335e-06	1.4508891562403647e-05	0.07977525742495817
82	-1.310644533933569	1.3106603415421156	-1.310644548512737	1.3106603456444281	-1.2309359284804962	1.5813941465695345	1.580760854658081e-05	1.5797131691197563e-05	0.3504582180890383	1.977802771335746e-06	1.3829805775245063e-05	0.07971058325584424
83	-1.3106446483094187	1.3106596951579859	-1.3106446628897437	1.3106596992608037	-1.2318387379993934	1.5679460959897231	1.5046848567124016e-05	1.5036371060039855e-05	0.33610735799032976	1.863426921655531e-06	1.3183421645468485e-05	0.07880777373694703
84	-1.3106447556449028	1.3106590798327995	-1.310644770226345	1.310659083936427	-1.2361744563529857	1.500320857540227	1.4324187896708196e-05	1.4313710081870212e-05	0.2641464011872412	1.7560914375991388e-06	1.2568096459109057e-05	0.07447205538335466
85	-1.3106448564097906	1.3106584940110422	-1.310644870992312	1.3106584981148324	-1.2417040860461184	1.4388191090338425	1.363760125161484e-05	1.3627122520398771e-05	0.1971150229877241	1.6553265498320258e-06	1.1982274701782814e-05	0.06894242569022202
86	-1.3106449510389846	1.3106579362201465	-1.3106449656225496	1.3106579403240979	-1.2419613357415809	1.4371027635504043	1.2985181161884185e-05	1.2974701548262857e-05	0.1951414278088235	1.5606973557957815e-06	1.1424483806088404e-05	0.06868517599475954
87	-1.3106450399354301	1.3106574050667406	-1.3106450545200024	1.3106574091708505	-1.2572933585629318	1.420863449735692	1.2365131310421162e-05	1.2354650848145354e-05	0.16357009117276022	1.4718009102576701e-06	1.0893330400163492e-05	0.05335315317340861
88	-1.3106451234728924	1.3106568992312153	-1.3106451380584372	1.310656903335478	-1.2583977443676677	1.4139112087186902	1.1775758322896124e-05	1.1765277040831634e-05	0.15551346435102253	1.388263447976712e-06	1.0387494874919412e-05	0.05224876736867268
89	-1.3106452019983403	1.3106564174633861	-1.3106452165848235	1.3106564215678	-1.2643323219412748	1.3946756274417162	1.121546504578852e-05	1.1204982976575906e-05	0.1303433055004415	1.3097380000548497e-06	9.90572704573367e-06	0.04631418979506563
90	-1.3106452758340812	1.3106559585785311	-1.31064529042147	1.3106559626830918	-1.2672379050108522	1.3719755380932033	1.0682744449930226e-05	1.0672261621769152e-05	0.10473763308235107	1.2359022592001168e-06	9.44684219073011e-06	0.043408606725488186
91	-1.310645345279734	1.3106555214535502	-1.3106453598679964	1.3106555255582735	-1.2672739350731193	1.3718172952826493	1.0176173816267564e-05	1.0165690277119666e-05	0.10454336020953003	1.166456606416233e-06	9.009717209851331e-06	0.04337257666322114
92	-1.3106454106140275	1.3106551050237316	-1.310645425203135	1.3106551091300973	-1.2783940462509358	1.3908570858636065	9.694409704108509e-06	9.683926962322786e-06	0.11246303961267068	1.1011223128853942e-06	8.593287391223114e-06	0.03225246548540461
93	-1.310645472101671	1.310654708282068	-1.310645486691593	1.3106547123896661	-1.280207559692247	1.3681702237192062	9.236180397165228e-06	9.225698073045407e-06	0.08796266402695907	1.0396346694641068e-06	8.196545727701121e-06	0.030438952044093304
94	-1.3106455299773971	1.3106543302678004	-1.3106455445681064	1.3106543343755455	-1.28483703765203	1.3390848056357525	8.800290403288002e-06	8.789807439013586e-06	0.05424776798372255	9.817589432525864e-07	7.818531460035416e-06	0.025809474084310446
95	-1.310645584465065	1.3106539700702453	-1.3106455990565347	1.310653974178135	-1.2892779246685686	1.321038594414204	8.385605180238898e-06	8.375121600234792e-06	0.031760669745635406	9.272712753194412e-07	7.458333904919456e-06	0.021368587067771783
96	-1.3106456357772371	1.3106536268262226	-1.31064565036944	1.3106536309342545	-1.2905965037570037	1.3172739814846208	7.991048985411808e-06	7.980564814547009e-06	0.026677477727617083	8.759591032525549e-07	7.115089882159253e-06	0.020050007979336648
97	-1.310645684110372	1.3106532997162	-1.3106456987032804	1.3106533038248862	-1.2948405558352254	1.3337959072357493	7.615605827959726e-06	7.605121605802623e-06	0.03895535140052386	8.276259684247833e-07	6.787979859534943e-06	0.015805955901115
98	-1.3106457296476113	1.3106529879629252	-1.3106457442412054	1.310652992071779	-1.298093039291765	1.3198368392931188	7.258315313896091e-06	7.247830573708924e-06	0.021743800001353897	7.820887291121181e-07	6.476226584783973e-06	0.012553472444575497
99	-1.3106457725598646	1.310652690826158	-1.3106457871541182	1.3106526949357098	-1.2988300822895174	1.3156323076326446	6.918266293398645e-06	6.907781591625195e-06	0.016802225343127253	7.391764758057917e-07	6.179089817592853e-06	0.01181642944682304
100	-1.3106458130069545	1.3106524076052843	-1.310645827601845	1.310652411715872	-1.2991904366716798	1.314199235526385	6.594598329856538e-06	6.584114027097243e-06	0.015008798854705185	6.987293859062049e-07	5.895868943950333e-06	0.01145607506466062
101	-1.3106458511381536	1.3106521376323559	-1.310645865733661	1.3106521417430683	-1.300818403138901	1.3175283019564994	6.286494202312198e-06	6.276009407280014e-06	0.016709898817598434	6.605981868190725e-07	5.625896015493126e-06	0.009828108597439433
102	-1.3106458870931081	1.3106518802720724	-1.3106459016892098	1.3106518843829864	-1.3014577890910135	1.3129101158532552	5.993178964214252e-06	5.982693776607206e-06	0.011452326762241727	6.246432322498663e-07	5.368535731964386e-06	0.009188722645326886
103	-1.31064592100255	1.3106516349221438	-1.3106459355992284	1.3106516390339185	-1.3038722350613212	1.3288137790299244	5.71391959369727e-06	5.703434690085274e-06	0.024941543968603153	5.907337903288123e-07	5.123185803368457e-06	0.006774276675019175
104	-1.3106459529888157	1.3106514010105121	-1.3106459675860491	1.310651405122834	-1.3048489039586961	1.3161084086773456	5.44802169644143e-06	5.437536784835828e-06	0.011259504718649449	5.587475246926488e-07	4.889274171748781e-06	0.005797607777644265
105	-1.3106459831664659	1.3106511779913999	-1.3106459977642366	1.3106511821038354	-1.3057108935654231	1.3151306685889173	5.194824933996145e-06	5.184339598729437e-06	0.009419775023494115	5.285698745360889e-07	4.666255059460056e-06	0.004935618170917255
106	-1.3106460116428464	1.3106509653462026	-1.310646026241136	1.3106509694587463	-1.3073437678074966	1.3190367041029696	4.9537033561808386e-06	4.943217610353656e-06	0.011692936295472967	5.000934939491941e-07	4.4536098622316445e-06	0.0033027439288437765
107	-1.3106460385185363	1.3106507625822137	-1.3106460531173285	1.3106507666950018	-1.3088341167348636	1.3120294972978395	4.7240636773526745e-06	4.713577673287617e-06	0.003195380562975858	4.732178040534052e-07	4.250845873299269e-06	0.0018123950014767853
108	-1.31064606388787	1.3106505692311643	-1.3106460784871472	1.3106505733441982	-1.3088393202257094	1.3120337246911036	4.50534329421437e-06	4.494857051007273e-06	0.003194404465394207	4.478484703085428e-07	4.057494823905827e-06	0.0018071915106310232
109	-1.3106460878391688	1.310650384847069	-1.3106461024389189	1.310650388960362	-1.3090920493779834	1.315293831207387	4.29700790016696e-06	4.2865214431309084e-06	0.006201781829403563	4.2389717158641815e-07	3.873110728580542e-06	0.0015544623583569894
110	-1.3106461104553624	1.3106502090057806	-1.3106461250555734	1.3106502131191704	-1.3099114388620003	1.3222832944237812	4.098550418163427e-06	4.088063596974223e-06	0.012371855561780887	4.0128097800185003e-07	3.697269440161577e-06	0.0007350728743400481
111	-1.3106461318142935	1.3106500413034734	-1.3106461464149557	1.3106500454169607	-1.310011039871057	1.3188900094000795	3.909489179942938e-06	3.899002005036678e-06	0.008878969529022562	3.7992204693360065e-07	3.529567133009337e-06	0.0006354718652834546
112	-1.310646151989012	1.3106498813561185	-1.3106461665901157	1.3106498854696977	-1.310180923893599	1.3100027295710537	3.7293671064642098e-06	3.718879582059742e-06	-0.00017819432254539969	3.5974732837118495e-07	3.369619778093025e-06	0.0004655878427413107
113	-1.3106461710481065	1.3106497287982302	-1.310646185649642	1.3106497329119018	-1.3103611669193505	1.3210206769177124	3.5577501236172537e-06	3.547262259706585e-06	0.01065950999836196	3.406882338463646e-07	3.217061889770889e-06	0.00028534481698994085
114	-1.3106461890559564	1.3106495832819578	-1.3106462036579118	1.3106495873957171	-1.310440257424715	1.3144208220422067	3.3942260013741787e-06	3.383737805284781e-06	0.003980564617491744	3.2268038396843224e-07	3.0715456174057465e-06	0.00020625431162546448
115	-1.3106462060730593	1.3106494444761945	-1.3106462206754252	1.31064944859004	-1.3105285590171933	1.298262046122235	3.238403135208401e-06	3.2279146147118354e-06	-0.012266512894958392	3.056632811304638e-07	2.932739854077937e-06	0.00011795271914705197
116	-1.3106462221562543	1.3106493120657507	-1.310646236759019	1.310649316179681	-1.310553227520115	1.3040348396597894	3.0899094964897955e-06	3.0794206620221587e-06	-0.006518387860325658	2.89580086132446e-07	2.8003294103573495e-06	9.328421622534222e-05
117	-1.3106462373589498	1.3106491857505582	-1.3106462519621043	1.3106491898645698	-1.3105780020836066	1.3150102651442805	2.9483916084149797e-06	2.9379024655273867e-06	0.004432263060673902	2.743773905855562e-07	2.6740142178294235e-06	6.850965273375031e-05
118	-1.3106462517313537	1.3106490652449396	-1.3106462663348892	1.3106490693590314	-1.3105945395196528	1.3033697863380735	2.81351358588644e-06	2.8030241421284074e-06	-0.007224753181579224	2.600049866519072e-07	2.553508599234533e-06	5.197221668762353e-05
119	-1.3106462653206723	1.3106489502768723	-1.3106462799245782	1.3106489543910411	-1.3106057186645321	1.312725415461171	2.684956200038613e-06	2.674466462959657e-06	0.0021196967966388147	2.464156680925811e-07	2.438540531946032e-06	4.079307180826497e-05
120	-1.3106462781713166	1.310648840587335	-1.3106462927755813	1.31064884470158	-1.310616353618391	1.304991631970996	2.562416018481173e-06	2.551925998739435e-06	-0.005624721647395026	2.3356502376614685e-07	2.328850994715026e-06	3.015811794937484e-05
121	-1.3106462903250289	1.3106487359296783	-1.3106463049296448	1.3106487400439977	-1.3106230353295454	1.3108444220479705	2.4456046494591988e-06	2.4351143528278385e-06	0.00022138671842508728	2.2141131150732463e-07	2.224193337951874e-06	2.3476406795008842e-05
122	-1.3106463018211179	1.3106486360689904	-1.310646316426075	1.3106486401833797	-1.3106339907513431	1.3093283422570827	2.334247872548545e-06	2.3237573045786775e-06	-0.001305648494260403	2.0991522253765993e-07	2.124332650010885e-06	1.2520984997266282e-05
123	-1.3106463126965497	1.3106485407815505	-1.3106463273018387	1.3106485448960101	-1.3106359911489662	1.3094255937982213	2.2280850007216912e-06	2.2175941714053238e-06	-0.0012103973507449073	1.9903979064928023e-07	2.029045210072411e-06	1.052058737416317e-05
124	-1.3106463229861232	1.3106484498542708	-1.3106463375917357	1.3106484539687981	-1.3106393692668008	1.3106423508248803	2.126868147600547e-06	2.1163770624887945e-06	2.9815580795400365e-06	1.887502172337463e-07	1.9381179303668006e-06	7.142469539589413e-06
125	-1.3106463327226046	1.3106483630841879	-1.3106463473285312	1.3106483671987823	-1.3106431493489734	1.3107789856980747	2.0303615833050515e-06	2.019870251057654e-06	0.0001358363491013037	1.7901373583484315e-07	1.8513478474702083e-06	3.362387366978581e-06
126	-1.3106463419368508	1.3106482802779638	-1.3106463565430828	1.310648284392623	-1.310644553786974	1.310701047535921	1.938341112950326e-06	1.927849540228621e-06	5.649374894711734e-05	1.6979948957995816e-07	1.7685416233703677e-06	1.95794936641569e-06
127	-1.3106463506578994	1.3106482012514074	-1.3106463652644278	1.3106482053661295	-1.3106448063436191	1.3105679028693555	1.850593507990439e-06	1.8401017016778098e-06	-7.69034742635899e-05	1.6107844102997149e-07	1.6895150669604675e-06	1.7053927212629105e-06
128	-1.3106463589131292	1.3106481258290648	-1.3106463735199478	1.3106481299438462	-1.3106449897403196	1.310706562842332	1.7669159355637731e-06	1.7564238983247549e-06	6.157310201237998e-05	1.5282321119691744e-07	1.6140927243668557e-06	1.5219960207701888e-06
129	-1.3106463667283141	1.310648053843754	-1.3106463813354128	1.3106480579585948	-1.310645157970417	1.3105724305059199	1.6871154397968269e-06	1.676623182067516e-06	-7.272746449715761e-05	1.4500802625327935e-07	1.5421074135435475e-06	1.3537659233620047e-06
130	-1.31064637412775	1.3106479851362158	-1.3106463887351216	1.310647989251137	-1.3106452977283072	1.310701353875939	1.611008465740582e-06	1.600516015276554e-06	5.6056147631711184e-05	1.3760859030043093e-07	1.4733998754401512e-06	1.214008033212366e-06
131	-1.3106463811343676	1.310647919554781	-1.3106463957420058	1.310647923669871	-1.3106454316380212	1.3105647538764105	1.5384204135049373e-06	1.5279278651192385e-06	-8.06777616106924e-05	1.3060197279202157e-07	1.4078184407129157e-06	1.0800983192282843e-06
132	-1.3106463877697383	1.3106478569548912	-1.3106464023776347	1.3106478610700347	-1.310645548745087	1.3106925465967705	1.4691851528692013e-06	1.4586923999804213e-06	4.6997851683494574e-05	1.239666020946828e-07	1.3452185507745185e-06	9.629912534059315e-07
133	-1.310646394054139	1.3106477971985833	-1.3106464086622853	1.3106478013138254	-1.3106456597681522	1.3105641804204484	1.4031444441897634e-06	1.3926515400886075e-06	-8.14793477037501e-05	1.1768220131713747e-07	1.2854622428726259e-06	8.519681882201979e-07
134	-1.3106464000070042	1.3106477401548233	-1.3106464146153938	1.3106477442705566	-1.3106457547758112	1.3106925283494495	1.3401478191621408e-06	1.329655162862764e-06	4.677357363824797e-05	1.1172933622738412e-07	1.2284184829347566e-06	7.569605291468662e-07
135	-1.3106464056465736	1.310647685698784	-1.310646420255201	1.3106476898145731	-1.3106458387052256	1.310576542560107	1.2800522104505774e-06	1.2695593720746245e-06	-6.929614511852478e-05	1.0608976674930659e-07	1.1739624437012708e-06	6.730311148395174e-07
136	-1.3106464109891918	1.3106476337105357	-1.3106464255980497	1.3106476378263792	-1.3106459095098795	1.3106846093956477	1.2227213439519602e-06	1.2122283294946357e-06	3.869988576821193e-05	1.0074714862362555e-07	1.1219741953283346e-06	6.022264609217842e-07
137	-1.310646416051252	1.3106475840764145	-1.3106464306603327	1.3106475881923083	-1.3106459804814925	1.3105658613357558	1.1680251623680249e-06	1.157531975604087e-06	-8.01191457366901e-05	9.568508829715938e-08	1.0723400740708655e-06	5.312548478908496e-07
138	-1.3106464208480058	1.310647536688085	-1.3106464354573044	1.3106475408040292	-1.3106460440338559	1.3106780967658131	1.1158400792243839e-06	1.1053467248167692e-06	3.20527319572772e-05	9.088833463621881e-08	1.024951744588165e-06	4.6770248451899477e-07
139	-1.3106464253937922	1.3106474914422765	-1.310646440003302	1.3106474955582703	-1.3106461033901133	1.3105682810098078	1.0660484843771911e-06	1.055554968321104e-06	-7.782238030551447e-05	8.63425482222624e-08	9.797059361549287e-07	4.0834622705432366e-07
140	-1.310646429702153	1.310647448240547	-1.3106464443118684	1.3106474523565899	-1.3106461541319212	1.3106769164534224	1.0185383940708448e-06	1.0080447214733113e-06	3.076232150123204e-05	8.203418744301416e-08	9.365042066278306e-07	3.5760441918775143e-07
141	-1.310646433785876	1.3106474069890626	-1.3106464483957894	1.3106474111051527	-1.3106461973872257	1.310581528106025	9.732031864828627e-07	9.62709363339087e-07	-6.466928120074655e-05	7.795046430558727e-08	8.952527221772755e-07	3.14349114738377e-07
142	-1.3106464376570206	1.3106473675983745	-1.3106464522671275	1.3106473717145117	-1.3106462333010296	1.3106712733691652	9.299413539221035e-07	9.194473842288886e-07	2.504006813563997e-05	7.407931978953286e-08	8.558620341325707e-07	2.784353108076232e-07
143	-1.3106464413269738	1.3106473299832009	-1.3106464559372693	1.3106473340993816	-1.3106462701514456	1.3105753050929512	8.88656227049367e-07	8.78162112361025e-07	-7.096505849446544e-05	7.040936655933194e-08	8.18246860490035e-07	2.4158489475567535e-07
144	-1.3106464448065027	1.3106472940622347	-1.3106464594169807	1.3106472981784592	-1.3106463024988584	1.3106638012234295	8.492557319605964e-07	8.387614784943764e-07	1.7498724571129998e-05	6.692983767209171e-08	7.823258942885047e-07	2.092374820072962e-07
145	-1.3106464481057591	1.3106472597579515	-1.310646462716414	1.3106472638742193	-1.3106463376526991	1.310571707357594	8.116521923451359e-07	8.011578052080637e-07	-7.463029510512698e-05	6.363058124847498e-08	7.480216110966609e-07	1.7408364128002063e-07
146	-1.3106464512343465	1.310647226996444	-1.310646465845175	1.3106472311127517	-1.3106463663034145	1.3106647685462212	7.757620974491175e-07	7.652675766411932e-07	1.8402242806692115e-05	6.050199385931876e-08	7.152601035897987e-07	1.4543292592428259e-07
147	-1.310646454201335	1.310647195707245	-1.31064646881233	1.310647199823593	-1.3106463854276527	1.3105938131669028	7.415059100068788e-07	7.310112628555743e-07	-5.257226074983912e-05	5.753500542660106e-08	6.839709045802778e-07	1.2630868773122472e-07
148	-1.3106464570153005	1.3106471658231384	-1.3106464716264588	1.3106471699395246	-1.3106464019969872	1.3106590413054935	7.088078379791085e-07	6.983130658166914e-07	1.2639308506257052e-05	5.4721039921545866e-08	6.540867980575626e-07	1.0973935316016536e-07
149	-1.3106464596843284	1.3106471372800441	-1.3106464742956452	1.3106471413964695	-1.3106464199516057	1.3105921881214344	6.775957157589829e-07	6.67100824358613e-07	-5.423183017128075e-05	5.205201203395404e-08	6.255437037250289e-07	9.17847347015055e-08
150	-1.3106464622160894	1.3106471100168562	-1.310646476827559	1.3106471141333187	-1.3106464350058817	1.3106527137321644	6.478007668064834e-07	6.373057597208742e-07	6.278726282671343e-06	4.952025101090385e-08	5.982805157955795e-07	7.67304586535289e-08
151	-1.3106464646178164	1.3106470839752882	-1.310646479229436	1.3106470880917869	-1.310646454966403	1.3105966344118898	6.193574717539008e-07	6.088623509814539e-07	-4.982055451319134e-05	4.7118523971434456e-08	5.722389477824663e-07	5.676993741765557e-08
152	-1.3106464668963602	1.3106470590997654	-1.3106464815081245	1.3106470632162988	-1.3106464686666346	1.3106467219860403	5.922034052030511e-07	5.817081742964803e-07	2.5331940567419053e-07	4.4839980173350114e-08	5.47363425029701e-07	4.3069705801812574e-08
153	-1.3106464690581832	1.3106470353372675	-1.3106464836700882	1.3106470394538345	-1.3106464887925886	1.3106429933284653	5.662790842908549e-07	5.557837463587845e-07	-3.4954641232598505e-06	4.267815723046908e-08	5.236009270603859e-07	2.2943751787352085e-08
154	-1.3106464711094137	1.3106470126372454	-1.3106464857214564	1.3106470167538478	-1.310646499822331	1.3106465903321805	5.415278316878158e-07	5.310323913931825e-07	9.050984939307227e-08	4.062692671169543e-08	5.009009049761204e-07	1.1914009334645925e-08
155	-1.3106464730558451	1.3106469909514598	-1.310646487668019	1.310646995068094	-1.3106465048643472	1.3106451227242757	5.178956146156821e-07	5.074000748450658e-07	-1.3821400715041676e-06	3.8680495251242064e-08	4.792151193644401e-07	6.871993196710946e-09
156	-1.3106464749029383	1.3106469702339174	-1.3106464895152423	1.3106469743505829	-1.3106465074063005	1.3106467782528801	4.953309791222438e-07	4.848353405417782e-07	2.708465796086301e-07	3.6833402106140056e-08	4.584975770161037e-07	4.330039882205483e-09
157	-1.310646476655892	1.3106469504407354	-1.3106464912683204	1.3106469545574324	-1.310646507981101	1.310644593088663	4.7378484335780513e-07	4.6328911196269473e-07	-1.914892437948623e-06	3.5080448324009694e-08	4.3870439503379544e-07	3.755239452729597e-09
158	-1.3106464783196057	1.3106469315300504	-1.3106464929321568	1.3106469356467771	-1.3106465084197765	1.3106467275752076	4.5321044472856897e-07	4.427146202967691e-07	2.1915543113593117e-07	3.341673471268791e-08	4.1979371001588106e-07	3.316563912392212e-09
159	-1.3106464798987245	1.3106469134619403	-1.3106464945113943	1.3106469175786972	-1.3106465088292814	1.3106445362672619	4.335632157737024e-07	4.2306730296814976e-07	-1.9725620195032434e-06	3.1837615876995073e-08	4.017255998967073e-07	2.9070590379376426e-09
160	-1.310646481397627	1.3106468961982927	-1.3106464960104116	1.3106469003150774	-1.3106465091153172	1.310646727806479	4.148006655935177e-07	4.0430466574647994e-07	2.186911618462517e-07	3.033871331936666e-08	3.8446195227415103e-07	2.6210231762746616e-09
161	-1.3106464828204818	1.310646879702775	-1.31064649743338	1.3106468838195886	-1.3106465092832684	1.3106449497815864	3.968822932520766e-07	3.8638620858399975e-07	-1.5595016820135754e-06	2.891585859643442e-08	3.6796643465564216e-07	2.453071967778442e-09
162	-1.3106464841712213	1.3106468639407025	-1.3106464987842277	1.3106468680575425	-1.3106465094216389	1.3106466776183976	3.797694811957797e-07	3.6927331481528824e-07	1.681967587430222e-07	2.7565119076200517e-08	3.5220436211957917e-07	2.3147015415503347e-09
163	-1.3106464854535747	1.310646848878985	-1.310646500066686	1.3106468529958517	-1.310646509524401	1.310645308414488	3.6342541043232757e-07	3.529291656700906e-07	-1.2011099130848635e-06	2.6282765741569847e-08	3.371426446907577e-07	2.21193929839103e-09
164	-1.310646486671074	1.310646834486057	-1.3106465012842878	1.310646838602952	-1.3106465096015527	1.3106467854488184	3.478149828151089e-07	3.373186641120185e-07	2.75847265696072e-07	2.506526630696726e-08	3.2274971650814166e-07	2.134787679963779e-09
165	-1.310646487827053	1.310646820731791	-1.3106465024403668	1.3106468248487093	-1.3106465096343753	1.3106458167429234	3.329047379985184e-07	3.2240834246799466e-07	-6.928914519921392e-07	2.3909287438783622e-08	3.0899545055973476e-07	2.1019650464637607e-09
166	-1.3106464889246843	1.3106468075874498	-1.3106465035380959	1.3106468117043932	-1.3106465096618531	1.310646762280892	3.18662765508293e-07	3.0816629736918344e-07	2.5261903879858494e-07	2.2811656119614554e-08	2.958511093886784e-07	2.074487248648893e-09
167	-1.3106464899669634	1.3106467950255831	-1.3106465045804683	1.310646799142548	-1.3106465096872146	1.3106457762452806	3.050586196984284e-07	2.9456207961686687e-07	-7.334419340754295e-07	2.1769376967739618e-08	2.832892427306888e-07	2.0491257579635658e-09
168	-1.310646490956731	1.310646783020028	-1.3106465055703291	1.3106467871370169	-1.3106465097102598	1.3106467770385595	2.9206329688058474e-07	2.815666877431511e-07	2.67328299718983e-07	2.0779609366528007e-08	2.7128368751405674e-07	2.0260806365968165e-09
169	-1.3106464918966774	1.3106467715457917	-1.310646506510362	1.3106467756628037	-1.310646509727192	1.310645931578174	2.796491143097768e-07	2.691524416675861e-07	-5.781490179934679e-07	1.983966302354645e-08	2.5980945128623034e-07	2.0091484032036533e-09
170	-1.3106464927893497	1.3106467605790357	-1.3106465074031233	1.3106467646960698	-1.310646509742652	1.3106467202037344	2.677896859815121e-07	2.5729294650389534e-07	2.104610823394637e-07	1.8946990643087247e-08	2.4884269533842485e-07	1.993688325541143e-09
171	-1.3106464936371727	1.3106467500969967	-1.3106465082510295	1.3106467542140525	-1.3106465097576327	1.3106458983914409	2.5645982404398637e-07	2.4596302306001405e-07	-6.113661918938362e-07	1.809916772010922e-08	2.3836065632387715e-07	1.978707642180666e-09
172	-1.3106464944424263	1.3106467400779556	-1.3106465090563653	1.3106467441950314	-1.310646509771215	1.3106467323096105	2.456355292501655e-07	2.3513866609370382e-07	2.2253839548902477e-07	1.72939140785644e-08	2.2834161517160112e-07	1.9651253957420067e-09
173	-1.3106464952072863	1.3106467305011775	-1.310646509821305	1.3106467346182742	-1.3106465097811884	1.3106460282941401	2.3529389125975797e-07	2.2479696926147597e-07	-4.814870482316991e-07	1.6529054125413722e-08	2.1876483713434425e-07	1.955152040267194e-09
174	-1.3106464959338078	1.3106467213468744	-1.3106465105479037	1.3106467254639917	-1.3106465097903521	1.310646684898666	2.2541306665679883e-07	2.1491608803714257e-07	1.7510831384903724e-07	1.5802532615794007e-08	2.0961053404100483e-07	1.945988259421938e-09
175	-1.3106464966239482	1.3106467125961558	-1.3106465112381183	1.3106467167132907	-1.3106465097991542	1.3106460009487895	2.159722076733317e-07	2.0547517243230118e-07	-5.088503647332487e-07	1.511239222651284e-08	2.0085981544681886e-07	1.937186189238105e-09
176	-1.310646497279546	1.310646704230986	-1.3106465118937902	1.310646708348141	-1.3106465098072269	1.3106466948605902	2.0695143998494814e-07	1.9645435078707862e-07	1.850533632996587e-07	1.4456794428241437e-08	1.924946455567067e-07	1.9291135355814504e-09
177	-1.3106464979023564	1.3106466962341488	-1.310646512516671	1.310646700351323	-1.310646509813087	1.3106461093105728	1.9833179232264797e-07	1.8783465183247472e-07	-4.00502514263934e-07	1.3833983958377871e-08	1.844978083642701e-07	1.923253334368269e-09
178	-1.3106464984940498	1.310646688589209	-1.3106465131084335	1.3106466927063996	-1.310646509818543	1.3106466553783016	1.900951591693456e-07	1.79597966054601e-07	1.4555975869079418e-07	1.3242290597403894e-08	1.768528685719417e-07	1.917797476380656e-09
179	-1.3106464990561935	1.3106466812804738	-1.3106465136706447	1.310646685397683	-1.3106465098236892	1.310646086733849	1.822242803317664e-07	1.717270383672087e-07	-4.2308984027350505e-07	1.268014693245334e-08	1.6954413339931307e-07	1.9126511485723086e-09
180	-1.3106464995902871	1.3106466742929654	-1.310646514204804	1.3106466784101913	-1.3106465098285116	1.310646605884674	1.747026783238681e-07	1.642053872874527e-07	9.605616235752734e-08	1.2146053274264546e-08	1.6255662504960355e-07	1.9078287838425467e-09
181	-1.3106465000977465	1.3106466676123738	-1.3106465147123265	1.310646671729617	-1.3106465098339413	1.3106460339337338	1.6751462728059607e-07	1.5701729050299207e-07	-4.759002074639085e-07	1.1638593866436509e-08	1.5587603341415956e-07	1.902399127118315e-09
182	-1.3106465005799155	1.31064666122505	-1.310646515194557	1.310646665342309	-1.310646509838547	1.3106466178924616	1.606451345281812e-07	1.5014775200938857e-07	1.0805391470469772e-07	1.1156424895020223e-08	1.4948870963316097e-07	1.89779347792296e-09
183	-1.3106465010380708	1.3106466551179463	-1.3106465156527731	1.3106466592352208	-1.3106465098412867	1.3106461956912987	1.5407987552507052e-07	1.435824477091785e-07	-3.141499880232601e-07	1.069826960353737e-08	1.4338160592153315e-07	1.89505366954279e-09
184	-1.3106465014734257	1.3106466492786097	-1.310646516088187	1.3106466533958996	-1.3106465098436226	1.3106466239447083	1.4780518409196475e-07	1.3730771253328555e-07	1.141010856908764e-07	1.0262914740266638e-08	1.375422693516981e-07	1.8927177602989786e-09
185	-1.3106465018871245	1.3106466436951532	-1.310646516501941	1.3106466478124585	-1.3106465098454332	1.3106462627990256	1.4180802865304543e-07	1.3131051757042655e-07	-2.470464075532419e-07	9.849215887314244e-09	1.3195881276573118e-07	1.89090720859042e-09
186	-1.31064650228026	1.3106466383562223	-1.3106465168951322	1.3106466424735435	-1.310646509847023	1.3106465995508754	1.3607596227593888e-07	1.2557841122529112e-07	8.970385234619016e-08	9.456080363179353e-09	1.2661988191275952e-07	1.8893173692191567e-09
187	-1.3106465026538596	1.3106466332509623	-1.3106465172687856	1.3106466373682957	-1.3106465098486215	1.3106462490202373	1.3059710268770175e-07	1.2009951011471287e-07	-2.6082838422425425e-07	9.082480767474976e-09	1.2151462192022677e-07	1.8877188701083014e-09
188	-1.3106465030089094	1.3106466283690297	-1.310646517623888	1.3106466324863768	-1.3106465098500244	1.310646568997361	1.2536012028441235e-07	1.148624888536176e-07	5.914733658407556e-08	8.727431000110641e-09	1.166326892843017e-07	1.886315992294385e-09
189	-1.310646503346345	1.3106466237005279	-1.3106465179613742	1.310646627817889	-1.3106465098517068	1.3106462167231052	1.20354182842064e-07	1.0985651477390945e-07	-2.931286016139012e-07	8.389995365121194e-09	1.1196418747694281e-07	1.884633560322868e-09
190	-1.3106465036670367	1.3106466192360098	-1.3106465182821156	1.3106466233533842	-1.3106465098530422	1.310646540361012	1.1556897305808889e-07	1.0507126857461913e-07	3.050796970605063e-08	8.069303669699934e-09	1.0749966938838895e-07	1.883298184068849e-09
191	-1.3106465039718347	1.3106466149664504	-1.3106465185869607	1.310646619083835	-1.3106465098552085	1.3106461604833575	1.1099461572072755e-07	1.0049687437785337e-07	-3.4937185100503143e-07	7.764505705054603e-09	1.0323011001567295e-07	1.8811319169032004e-09
192	-1.3106465042615263	1.310646610883234	-1.3106465188767	1.3106466150006326	-1.3106465098565652	1.3106465462210835	1.0662170768505064e-07	9.612393259139651e-08	3.636451828548104e-08	7.474814101016136e-09	9.91468935840345e-08	1.8797752243671084e-09


==> Data/DataExp3/Experiment4_p_is_50ndof119757.txt <==
iter	J_Kac	J_Kac_star	J_Kac_reg	J_Kac_erg_star	J_steep	J_steep_star	Gap_Kac	Gap_Kac_reg	Gap_steep	EnergyDifKac	EnergyDifKacDual	EnergyDifSteep
0	2.4425135694479124e+54	2.8533021382036385	3348.032758371067	2.8533021382036345	2.4425135694479124e+54	2.8533021382036385	2.4425135694479124e+54	3350.8860605092705	2.4425135694479124e+54	2.4425135694479124e+54	1.539570243373437	2.4425135694479124e+54
1	6.167909269901469e+33	1.3865232506036704	3332.2317549666186	1.3865232506036678	2.441274567548587e+54	1.1962245380988135e+56	6.167909269901469e+33	3333.6182782172223	1.2206372837742994e+56	6.167909269901469e+33	0.07279135577346896	2.441274567548587e+54
2	1053260609052745.0	1.3376346548349267	2005.9999701882575	1.3376346548349254	2.4225221340452128e+54	1.1870358456821503e+56	1053260609052746.4	2007.3376048430925	1.2112610670226024e+56	1053260609052746.4	0.023902760004725243	2.4225221340452128e+54
3	8.881759762298764e+27	1.325902484567777	5187.386088392641	1.3259024845677763	2.2242796843376003e+54	1.089897045325416e+56	8.881759762298764e+27	5188.711990877208	1.112139842168792e+56	8.881759762298764e+27	0.012170589737575455	2.2242796843376003e+54
4	2.405055604504196e+19	1.3210518927220876	5424.385026109962	1.3210518927220862	1.6698919715453206e+54	8.182470660572074e+55	2.405055604504196e+19	5425.706078002684	8.349459857726606e+55	2.405055604504196e+19	0.0073199978918860875	1.6698919715453206e+54
5	7.750788484129624e+22	1.3183907301535807	5594.2249691506195	1.3183907301535787	1.6694901886413057e+54	8.180501924342394e+55	7.750788484129624e+22	5595.543359880773	8.347450943206525e+55	7.750788484129624e+22	0.004658835323379185	1.6694901886413057e+54
6	8.578264781763978e+20	1.3167906496636457	4348.097203815336	1.3167906496636435	1.6694901885967196e+54	8.180501924123954e+55	8.578264781763978e+20	4349.413994465	8.347450942983626e+55	8.578264781763978e+20	0.0030587548334441994	1.6694901885967196e+54
7	1.776308800889445e+20	1.3157930726916445	3486.1718142135323	1.3157930726916425	1.0260493932588115e+54	5.027642026968271e+55	1.776308800889445e+20	3487.487607286224	5.130246966294152e+55	1.776308800889445e+20	0.0020611778614429976	1.0260493932588115e+54
8	5.259782487428901e+18	1.315157585272323	2782.7221657793766	1.315157585272322	9.559600976009162e+53	4.6842044782445266e+55	5.259782487428901e+18	2784.0373233646487	4.7798004880046184e+55	5.259782487428901e+18	0.0014256904421214855	9.559600976009162e+53
9	9.984130476647405e+17	1.3147435292611864	2162.533150019116	1.3147435292611933	7.215447087166586e+53	3.5355690727116333e+55	9.984130476647405e+17	2163.847893548377	3.607723543583299e+55	9.984130476647405e+17	0.0010116344309849534	7.215447087166586e+53
10	1.6690291517184187e+18	1.314467917809938	1713.9601649638926	1.314467917810603	4.204110436449018e+53	2.060014113860023e+55	1.6690291517184187e+18	1715.2746328817032	2.102055218224513e+55	1.6690291517184187e+18	0.000736022979736628	4.204110436449018e+53
11	1.1986214156826994e+16	1.3142799492206323	1283.4633882419869	1.3142799492224875	3.3444455249393047e+53	1.6387783072202488e+55	1.1986214156826996e+16	1284.7776681912094	1.672222762469642e+55	1.1986214156826996e+16	0.0005480543904308188	3.3444455249393047e+53
12	951446583372.2045	1.3141490394263655	1022.1367803091662	1.3141490394297972	3.171640884806107e+53	1.5541040335549723e+55	951446583373.5187	1023.450929348596	1.5858204424030334e+55	951446583373.5182	0.000417144596164043	3.171640884806107e+53
13	266770748771178.56	1.3140557451444126	838.669206636516	1.314055745154318	2.0528654631790135e+53	1.0059040769577204e+55	266770748771179.88	839.9832623816703	1.0264327315895105e+55	266770748771179.88	0.000323850314211116	2.0528654631790135e+53
14	30313348789.383865	1.313987609997461	615.1873140852198	1.3139876100148384	1.4603514484235513e+53	7.155722097275337e+54	30313348790.697853	616.5013016952346	7.301757242117691e+54	30313348790.697598	0.00025571516725952925	1.4603514484235513e+53
15	6907841059.247253	1.3139369358120976	506.3487659377504	1.3139369358378215	9.02137355935965e+52	4.420473044086201e+54	6907841060.561191	507.6627028735882	4.510686779679797e+54	6907841060.560986	0.00020504098189610964	9.02137355935965e+52
16	931304690.9814175	1.3138984134221408	382.4219494588022	1.313898413456124	5.250422885826905e+52	2.5727072140551922e+54	931304692.295316	383.7358478722583	2.625211442913461e+54	931304692.2951494	0.00016651859193927976	5.250422885826905e+52
17	708973804.0840315	1.3138687329145318	292.8487262131233	1.3138687329564327	5.119160710288407e+52	2.508388748041314e+54	708973805.3979002	294.16259494607976	2.559580355144198e+54	708973805.3977634	0.00013683808433029299	5.119160710288407e+52
18	31763132.153276384	1.3138455503855806	231.62850648275403	1.3138455504362287	4.408543350184484e+52	2.160186241590385e+54	31763133.467121933	232.94235203319028	2.20427167509223e+54	31763133.467008278	0.00011365555537912186	4.408543350184484e+52
19	59835330.62070404	1.3138271924923908	178.60300825866062	1.3138271925499068	2.8823458108896796e+52	1.4123494473359666e+54	59835331.934531234	179.91683545121052	1.4411729054448634e+54	59835331.934435934	9.529766218929758e-05	2.8823458108896796e+52
20	1052223.5239461723	1.3138124798048634	124.29925050513457	1.3138124798696302	2.8823458108896796e+52	1.4123494473359666e+54	1052224.8377586522	125.61306298500419	1.4411729054448634e+54	1052224.8376780672	8.05849746619014e-05	2.8823458108896796e+52
21	2563516.4010690125	1.3138006069005628	89.15992732752875	1.3138006069719956	2.8823458108896796e+52	1.4123494473359666e+54	2563517.7148696193	90.47372793450074	1.4411729054448634e+54	2563517.7148009073	6.871207036129867e-05	2.8823458108896796e+52
22	382503.7250302773	1.3137909568152666	74.04002522729355	1.3137909568922432	2.8823458108896796e+52	1.4123494473359666e+54	382505.0388212341	75.3538161841858	1.4411729054448634e+54	382505.0387621721	5.9061985065111955e-05	2.8823458108896796e+52
23	164746.49933959564	1.3137830486868247	52.61886246749026	1.3137830487692839	2.8823458108896796e+52	1.4123494473359666e+54	164747.81312264432	53.93264551625954	1.4411729054448634e+54	164747.81307149047	5.115385662324279e-05	2.8823458108896796e+52
24	301659.37532332016	1.3137765011216707	33.52567807320681	1.313776501208779	2.8823458108896796e+52	1.4123494473359666e+54	301660.68909982126	34.83945457441559	1.4411729054448634e+54	301660.689055215	4.460629146918471e-05	2.8823458108896796e+52
25	5908.422661740609	1.3137710163361027	20.0166378224016	1.3137710164275926	2.8823458108896796e+52	1.4123494473359666e+54	5909.736432756946	21.330408838829193	1.4411729054448634e+54	5909.7363936354395	3.912150590124064e-05	2.8823458108896796e+52
26	183.1617510257433	1.3137664103585032	12.032507592588248	1.3137664104538767	2.8823458108896796e+52	1.4123494473359666e+54	184.47551743610182	13.346274003042124	1.4411729054448634e+54	184.4754829205735	3.451552830169291e-05	2.8823458108896796e+52
27	89.98553851463582	1.3137625255261152	8.948656737478496	1.3137625256248644	2.8823458108896796e+52	1.4123494473359666e+54	91.29930104016194	10.26241926310336	1.4411729054448634e+54	91.29927040946602	3.06306959136915e-05	2.8823458108896796e+52
28	55.581356246096725	1.313759226014509	5.738935398027368	1.313759226117528	2.8823458108896796e+52	1.4123494473359666e+54	56.895115472111236	7.0526946241448965	1.4411729054448634e+54	56.89508814092692	2.7331184307533007e-05	2.8823458108896796e+52
29	158.72213287593718	1.3137564048229884	2.7403717534853542	1.313756404929235	2.8823458108896796e+52	1.4123494473359666e+54	160.03588928076016	4.054128158414589	1.4411729054448634e+54	160.03586477076738	2.4509992786914125e-05	2.8823458108896796e+52
30	26.2481397870887	1.313753980527462	1.4242537972093767	1.3137539806365104	2.8823458108896796e+52	1.4123494473359666e+54	27.561893767616162	2.738007777845887	1.4411729054448634e+54	27.561871681918902	2.2085697260587622e-05	2.8823458108896796e+52
31	5.685399799541382	1.31375188493471	0.22726359008874378	1.3137518850487568	2.8823458108896796e+52	1.4123494473359666e+54	6.999151684476092	1.5410154751375007	1.4411729054448634e+54	6.999131694371584	1.999010450859373e-05	2.8823458108896796e+52
32	2.2831748182086953	1.3137500627692917	-0.08542439503873378	1.31375006289048	2.8823458108896796e+52	1.4123494473359666e+54	3.596924880977987	1.2283256678517462	1.4411729054448634e+54	3.596906713038897	1.8167939090263374e-05	2.8823458108896796e+52
33	-0.20852708223099514	1.3137484703687357	-0.434238143873409	1.3137484704962614	2.8823458108896796e+52	1.4123494473359666e+54	1.1052213881377404	0.8795103266228524	1.4411729054448634e+54	1.1052048125992062	1.6575538534180367e-05	2.8823458108896796e+52
34	-0.8909456871857363	1.313747073368503	-0.9291994067848298	1.3137470735036245	2.8823458108896796e+52	1.4123494473359666e+54	0.42280138618276675	0.3845476667187947	1.4411729054448634e+54	0.4227862076444652	1.5178538301574562e-05	2.8823458108896796e+52
35	-1.0818205694740168	1.3137458441966845	-1.0829996041965482	1.313745844340249	2.8823458108896796e+52	1.4123494473359666e+54	0.23192527472266766	0.23074624014370082	1.4411729054448634e+54	0.23191132535618464	1.3949366483023695e-05	2.8823458108896796e+52
36	-1.2065618891031615	1.3137447586699358	-1.2065618898517492	1.3137447588197693	2.8823458108896796e+52	1.4123494473359666e+54	0.10718286956677425	0.1071828689680201	1.4411729054448634e+54	0.10717000572703994	1.286383973431171e-05	2.8823458108896796e+52
37	-1.270944520511521	1.3137437952350546	-1.270944521263535	1.3137437953929327	2.8823458108896796e+52	1.4123494473359666e+54	0.04279927472353351	0.04279927412939766	1.4411729054448634e+54	0.042787374318680405	1.1900404853104618e-05	2.8823458108896796e+52
38	-1.291149362363033	1.3137429355917878	-1.2911493631186275	1.3137429357579598	2.8823458108896796e+52	1.4123494473359666e+54	0.02259357322875477	0.02259357263933226	1.4411729054448634e+54	0.02258253246716846	1.1040761586311731e-05	2.8823458108896796e+52
39	-1.2998752993258447	1.313742164291933	-1.2998753000847356	1.3137421644654177	2.8823458108896796e+52	1.4123494473359666e+54	0.013866864966088244	0.013866864380682076	1.4411729054448634e+54	0.013856595504356806	1.0269461731438057e-05	2.8823458108896796e+52
40	-1.3052194022603096	1.3137414685096076	-1.305219403022451	1.313741468689828	2.8823458108896796e+52	1.4123494473359666e+54	0.008522066249297966	0.00852206566737701	1.4411729054448634e+54	0.008512492569891839	9.573679406127411e-06	2.8823458108896796e+52
41	-1.3085851527989978	1.3137408377667281	-1.308585153564445	1.3137408379512525	2.8823458108896796e+52	1.4123494473359666e+54	0.005155684967730334	0.005155684386807469	1.4411729054448634e+54	0.005146742031203688	8.942936526645795e-06	2.8823458108896796e+52
42	-1.310695332706547	1.3137402635753281	-1.3106953334755194	1.3137402637665991	2.8823458108896796e+52	1.4123494473359666e+54	0.003044930868781215	0.0030449302910797726	1.4411729054448634e+54	0.0030365621236545515	8.368745126663413e-06	2.8823458108896796e+52
43	-1.3120267540872987	1.313739738966627	-1.3120267548597726	1.313739739163395	2.8823458108896796e+52	1.4123494473359666e+54	0.0017129848793282498	0.0017129843036223225	1.4411729054448634e+54	0.0017051407429027332	7.844136425516623e-06	2.8823458108896796e+52
44	-1.3128124774709007	1.3137392581284533	-1.312812478246724	1.3137392583306695	2.8823458108896796e+52	1.4123494473359666e+54	0.0009267806575525839	0.0009267800839454221	1.4411729054448634e+54	0.0009194173593007893	7.363298251794603e-06	2.8823458108896796e+52
45	-1.313228458887912	1.3137388161717944	-1.3132284596668562	1.3137388163779287	2.8823458108896796e+52	1.4123494473359666e+54	0.0005103572838824899	0.0005103567110724683	1.4411729054448634e+54	0.0005034359422895207	6.921341592969199e-06	2.8823458108896796e+52
46	-1.3134345368704663	1.3137384089197146	-1.3134345376523349	1.3137384091310111	2.8823458108896796e+52	1.4123494473359666e+54	0.00030387204924831046	0.0003038714786762764	1.4411729054448634e+54	0.0002973579597351783	6.5140895131321486e-06	2.8823458108896796e+52
47	-1.3135409342169984	1.3137380327580415	-1.3135409350016638	1.313738032972544	2.8823458108896796e+52	1.4123494473359666e+54	0.00019709854104310587	0.0001970979708803	1.4411729054448634e+54	0.0001909606132031172	6.137927839988677e-06	2.8823458108896796e+52
48	-1.3136037020248452	1.313737684524865	-1.3136037028121765	1.3137376847412037	2.8823458108896796e+52	1.4123494473359666e+54	0.00013398250001972478	0.00013398192902713824	1.4411729054448634e+54	0.0001281928053562531	5.789694663471678e-06	2.8823458108896796e+52
49	-1.313643976148623	1.3137373614463268	-1.3136439769383992	1.313737361664496	2.8823458108896796e+52	1.4123494473359666e+54	9.338529770386295e-05	9.338472609687898e-05	1.4411729054448634e+54	8.7918681578536e-05	5.466616125326951e-06	2.8823458108896796e+52
50	-1.3136693081084152	1.3137370610837087	-1.3136693089004392	1.3137370613042243	2.8823458108896796e+52	1.4123494473359666e+54	6.775297529348911e-05	6.775240378509295e-05	1.4411729054448634e+54	6.2586721786273e-05	5.166253507216112e-06	2.8823458108896796e+52
51	-1.3136843794296311	1.3137367812923322	-1.3136843802237261	1.3137367815144962	2.8823458108896796e+52	1.4123494473359666e+54	5.2401862701056956e-05	5.240129077010991e-05	1.4411729054448634e+54	4.751540057035264e-05	4.8864621307043166e-06	2.8823458108896796e+52
52	-1.3136930855034048	1.3137365201922018	-1.31369308629941	1.313736520416107	2.8823458108896796e+52	1.4123494473359666e+54	4.3434688796972765e-05	4.343411669682773e-05	1.4411729054448634e+54	3.8809326796673815e-05	4.625362000298949e-06	2.8823458108896796e+52
53	-1.3136984143607187	1.3137362761407585	-1.3136984151584954	1.3137362763671905	2.8823458108896796e+52	1.4123494473359666e+54	3.786178003983842e-05	3.786120869508913e-05	1.4411729054448634e+54	3.348046948281613e-05	4.381310557022289e-06	2.8823458108896796e+52
54	-1.3137023574345197	1.313736047695587	-1.3137023582339407	1.3137360479244937	2.8823458108896796e+52	1.4123494473359666e+54	3.369026106736506e-05	3.368969055306259e-05	1.4411729054448634e+54	2.9537395681789036e-05	4.152865385576021e-06	2.8823458108896796e+52
55	-1.3137059922624816	1.3137358335779206	-1.3137059930634403	1.313735833809228	2.8823458108896796e+52	1.4123494473359666e+54	2.984131543892765e-05	2.9840745787712564e-05	1.4411729054448634e+54	2.5902567719837677e-05	3.9387477190899745e-06	2.8823458108896796e+52
56	-1.3137096947469156	1.3137356326459255	-1.3137096955493428	1.3137356328789689	2.8823458108896796e+52	1.4123494473359666e+54	2.593789900995347e-05	2.5937329626080086e-05	1.4411729054448634e+54	2.2200083285905947e-05	3.737815724047522e-06	2.8823458108896796e+52
57	-1.3137134125926921	1.3137354438712734	-1.3137134133965442	1.3137354441050975	2.8823458108896796e+52	1.4123494473359666e+54	2.2031278581247093e-05	2.203070855322231e-05	1.4411729054448634e+54	1.8482237509331867e-05	3.5490410719152266e-06	2.8823458108896796e+52
58	-1.313716928065238	1.3137352663248454	-1.3137169288704522	1.3137352665593243	2.8823458108896796e+52	1.4123494473359666e+54	1.8338259607286744e-05	1.8337688872049895e-05	1.4411729054448634e+54	1.4966764963375567e-05	3.371494643911177e-06	2.8823458108896796e+52
59	-1.3137200446172215	1.3137350991661942	-1.3137200454237425	1.313735099401841	2.8823458108896796e+52	1.4123494473359666e+54	1.5054548972770476e-05	1.5053978098533705e-05	1.4411729054448634e+54	1.185021298000244e-05	3.204335992768037e-06	2.8823458108896796e+52
60	-1.3137226690160908	1.3137349416327666	-1.3137226698238498	1.3137349418691535	2.8823458108896796e+52	1.4123494473359666e+54	1.2272616675801373e-05	1.2272045303740597e-05	1.4411729054448634e+54	9.225814110669361e-06	3.046802565132012e-06	2.8823458108896796e+52
61	-1.3137248037160918	1.3137347930298986	-1.3137248045250354	1.313734793266976	2.8823458108896796e+52	1.4123494473359666e+54	9.989313806801903e-06	9.988741940691881e-06	1.4411729054448634e+54	7.091114109680774e-06	2.898199697121129e-06	2.8823458108896796e+52
62	-1.313726501373537	1.3137346527265392	-1.3137265021836344	1.3137346529643277	2.8823458108896796e+52	1.4123494473359666e+54	8.151353002139317e-06	8.150780693272353e-06	1.4411729054448634e+54	5.39345666439317e-06	2.7578963377461463e-06	2.8823458108896796e+52
63	-1.3137278275900055	1.3137345201484218	-1.3137278284012164	1.3137345203866309	2.8823458108896796e+52	1.4123494473359666e+54	6.69255841634353e-06	6.691985414475354e-06	1.4411729054448634e+54	4.067240195970712e-06	2.6253182203728187e-06	2.8823458108896796e+52
64	-1.3137288445653623	1.3137343947724258	-1.3137288453776392	1.3137343950110607	2.8823458108896796e+52	1.4123494473359666e+54	5.550207063498291e-06	5.549633421475519e-06	1.4411729054448634e+54	3.050264839155048e-06	2.4999422243432434e-06	2.8823458108896796e+52
65	-1.3137296086398258	1.3137342761224895	-1.3137296094531181	1.313734276361882	2.8823458108896796e+52	1.4123494473359666e+54	4.6674826637005395e-06	4.666908763883981e-06	1.4411729054448634e+54	2.286190375677677e-06	2.3812922880228626e-06	2.8823458108896796e+52
66	-1.3137301713392924	1.313734163764595	-1.3137301721535677	1.313734164004504	2.8823458108896796e+52	1.4123494473359666e+54	3.99242530257915e-06	3.991850936246877e-06	1.4411729054448634e+54	1.7234909091001782e-06	2.268934393478972e-06	2.8823458108896796e+52
67	-1.3137305791237626	1.313734057301716	-1.3137305799389758	1.3137340575426106	2.8823458108896796e+52	1.4123494473359666e+54	3.478177953430972e-06	3.477603634838289e-06	1.4411729054448634e+54	1.3157064389091033e-06	2.1624715145218687e-06	2.8823458108896796e+52
68	-1.3137308719630063	1.3137339563707862	-1.3137308727791164	1.313733956612318	2.8823458108896796e+52	1.4123494473359666e+54	3.084407779851972e-06	3.0838332016891457e-06	1.4411729054448634e+54	1.0228671951661994e-06	2.0615405846857726e-06	2.8823458108896796e+52
69	-1.3137310823500936	1.3137338606368743	-1.3137310831670466	1.3137338608791627	2.8823458108896796e+52	1.4123494473359666e+54	2.7782867806358524e-06	2.7777121160976748e-06	1.4411729054448634e+54	8.124801078590593e-07	1.965806672776793e-06	2.8823458108896796e+52
70	-1.3137312350012822	1.3137337697909763	-1.313731235819033	1.3137337700337002	2.8823458108896796e+52	1.4123494473359666e+54	2.5347896941418924e-06	2.5342146672269195e-06	1.4411729054448634e+54	6.59828919280514e-07	1.8749607748613784e-06	2.8823458108896796e+52
71	-1.313731347832061	1.313733683545864	-1.3137313486505597	1.3137336837890787	2.8823458108896796e+52	1.4123494473359666e+54	2.3357138030366542e-06	2.335138518994029e-06	1.4411729054448634e+54	5.469981405603619e-07	1.7887156624762923e-06	2.8823458108896796e+52
72	-1.3137314332777241	1.3137336016341312	-1.3137314340969215	1.3137336018777042	2.8823458108896796e+52	1.4123494473359666e+54	2.1683564070951178e-06	2.167780782658113e-06	1.4411729054448634e+54	4.6155247734880334e-07	1.7068039297463145e-06	2.8823458108896796e+52
73	-1.3137314997272045	1.3137335238061134	-1.3137315005470556	1.3137335240499997	2.8823458108896796e+52	1.4123494473359666e+54	2.0240789089243094e-06	2.0235029440929253e-06	1.4411729054448634e+54	3.9510299698619633e-07	1.628975911938113e-06	2.8823458108896796e+52
74	-1.3137315527431481	1.3137334498291344	-1.3137315535635998	1.3137334500734104	2.8823458108896796e+52	1.4123494473359666e+54	1.8970859863021161e-06	1.8965098105283573e-06	1.4411729054448634e+54	3.4208705335103673e-07	1.5549989329510794e-06	2.8823458108896796e+52
75	-1.3137315960026228	1.3137333794859294	-1.3137315968236365	1.3137333797304673	2.8823458108896796e+52	1.4123494473359666e+54	1.7834833065943911e-06	1.782906830838371e-06	1.4411729054448634e+54	2.988275786819372e-07	1.484655727912454e-06	2.8823458108896796e+52
76	-1.3137316319643386	1.3137333125735078	-1.3137316327858688	1.313733312818345	2.8823458108896796e+52	1.4123494473359666e+54	1.6806091691634606e-06	1.680032476247817e-06	1.4411729054448634e+54	2.628658628545111e-07	1.4177433063089495e-06	2.8823458108896796e+52
77	-1.3137316622999329	1.3137332489026943	-1.3137316631219484	1.3137332491480207	2.8823458108896796e+52	1.4123494473359666e+54	1.586602761394218e-06	1.5860260722533326e-06	1.4411729054448634e+54	2.325302685957098e-07	1.3540724927985082e-06	2.8823458108896796e+52
78	-1.3137316881784253	1.31373318829622	-1.313731689000894	1.3137331885419417	2.8823458108896796e+52	1.4123494473359666e+54	1.500117794650535e-06	1.4995410475560078e-06	1.4411729054448634e+54	2.0665177613565788e-07	1.2934660185148772e-06	2.8823458108896796e+52
79	-1.3137317104501824	1.3137331305878088	-1.3137317112730735	1.3137331308339186	2.8823458108896796e+52	1.4123494473359666e+54	1.4201376263844878e-06	1.4195608450950914e-06	1.4411729054448634e+54	1.843800190304279e-07	1.23575760735406e-06	2.8823458108896796e+52
80	-1.313731729749532	1.313733075621974	-1.3137317305728184	1.3137330758684247	2.8823458108896796e+52	1.4123494473359666e+54	1.345872442160001e-06	1.3452956062476318e-06	1.4411729054448634e+54	1.650806695785434e-07	1.1807917725814576e-06	2.8823458108896796e+52
81	-1.3137317465605383	1.313733023252585	-1.3137317473841896	1.3137330234993567	2.8823458108896796e+52	1.4123494473359666e+54	1.2766920467477405e-06	1.276115167092584e-06	1.4411729054448634e+54	1.4826966321379587e-07	1.1284223835339446e-06	2.8823458108896796e+52
82	-1.3137317612691475	1.3137329733430065	-1.3137317620931412	1.3137329735899317	2.8823458108896796e+52	1.4123494473359666e+54	1.2120738590581936e-06	1.2114967904430785e-06	1.4411729054448634e+54	1.3356105399431328e-07	1.0785128050638804e-06	2.8823458108896796e+52
83	-1.3137317741861054	1.313732925764735	-1.3137317750104165	1.3137329260119022	2.8823458108896796e+52	1.4123494473359666e+54	1.1515786295657193e-06	1.151001485677483e-06	1.4411729054448634e+54	1.206440960466182e-07	1.0309345335191011e-06	2.8823458108896796e+52
84	-1.3137317855679396	1.3137328803976551	-1.3137317863925524	1.3137328806449922	2.8823458108896796e+52	1.4123494473359666e+54	1.0948297155533027e-06	1.094252439770571e-06	1.4411729054448634e+54	1.092622619047745e-07	9.855674536485282e-07	2.8823458108896796e+52
85	-1.313731795628351	1.3137328371285524	-1.3137317964532358	1.3137328373760724	2.8823458108896796e+52	1.4123494473359666e+54	1.0415002014152464e-06	1.0409228365926282e-06	1.4411729054448634e+54	9.920185051193187e-08	9.422983509033145e-07	2.8823458108896796e+52
86	-1.3137318045473407	1.3137327958513236	-1.3137318053724811	1.3137327960989966	2.8823458108896796e+52	1.4123494473359666e+54	9.91303982900149e-07	9.907265154929235e-07	1.4411729054448634e+54	9.028286074297398e-08	9.010211221571751e-07	2.8823458108896796e+52
87	-1.313731812477396	1.313732756465929	-1.3137318133027789	1.313732756713753	2.8823458108896796e+52	1.4123494473359666e+54	9.439885328976771e-07	9.434109740080743e-07	1.4411729054448634e+54	8.235280546387003e-08	8.616357274338071e-07	2.8823458108896796e+52
88	-1.3137318195479706	1.3137327188782841	-1.3137318203735786	1.3137327191262382	2.8823458108896796e+52	1.4123494473359666e+54	8.993303135529374e-07	8.987526596282436e-07	1.4411729054448634e+54	7.528223089359187e-08	8.240480826593455e-07	2.8823458108896796e+52
89	-1.313731825869622	1.3137326829997726	-1.31373182669545	1.313732683247909	2.8823458108896796e+52	1.4123494473359666e+54	8.571301506332674e-07	8.565524589609907e-07	1.4411729054448634e+54	6.896057946903511e-08	7.881695711642323e-07	2.8823458108896796e+52
90	-1.313731831537429	1.313732648746822	-1.3137318323634644	1.3137326489950627	2.8823458108896796e+52	1.4123494473359666e+54	8.172093930447488e-07	8.166315983437755e-07	1.4411729054448634e+54	6.329277257854926e-08	7.539166204661996e-07	2.8823458108896796e+52
91	-1.3137318366325104	1.3137326160403102	-1.3137318374587301	1.31373261628873	2.8823458108896796e+52	1.4123494473359666e+54	7.794077998557469e-07	7.788299998257031e-07	1.4411729054448634e+54	5.8197691110706273e-08	7.212101087450407e-07	2.8823458108896796e+52
92	-1.313731841224913	1.3137325848057255	-1.3137318420513167	1.3137325850542443	2.8823458108896796e+52	1.4123494473359666e+54	7.435808124789389e-07	7.43002927627856e-07	1.4411729054448634e+54	5.3605288430347287e-08	6.899755240485916e-07	2.8823458108896796e+52
93	-1.3137318453743707	1.3137325549723011	-1.3137318462009373	1.3137325552209589	2.8823458108896796e+52	1.4123494473359666e+54	7.095979304150291e-07	7.090200215831288e-07	1.4411729054448634e+54	4.9455830763989184e-08	6.601420996510399e-07	2.8823458108896796e+52
94	-1.3137318491325503	1.31373252647335	-1.3137318499592816	1.3137325267221132	2.8823458108896796e+52	1.4123494473359666e+54	6.773407996707448e-07	6.76762831552935e-07	1.4411729054448634e+54	4.5697651218645774e-08	6.31643148452099e-07	2.8823458108896796e+52
95	-1.3137318525441233	1.3137324992454744	-1.3137318533710025	1.3137324994943018	2.8823458108896796e+52	1.4123494473359666e+54	6.467013511368691e-07	6.461232993082433e-07	1.4411729054448634e+54	4.2286078194564425e-08	6.044152729423047e-07	2.8823458108896796e+52
96	-1.3137318556479114	1.3137324732285975	-1.3137318564749292	1.31373247347755	2.8823458108896796e+52	1.4123494473359666e+54	6.175806861463684e-07	6.170026207730217e-07	1.4411729054448634e+54	3.918229007915386e-08	5.783983960672145e-07	2.8823458108896796e+52
97	-1.3137318584774211	1.3137324483660282	-1.3137318593045728	1.3137324486150719	2.8823458108896796e+52	1.4123494473359666e+54	5.898886070720977e-07	5.893104990661868e-07	1.4411729054448634e+54	3.635278034153089e-08	5.535358267305668e-07	2.8823458108896796e+52
98	-1.3137318610616397	1.3137324246036726	-1.3137318618889184	1.3137324248528206	2.8823458108896796e+52	1.4123494473359666e+54	5.635420328164997e-07	5.629639021620392e-07	1.4411729054448634e+54	3.3768561724656365e-08	5.297734710918434e-07	2.8823458108896796e+52
99	-1.3137318634260224	1.3137324018905099	-1.3137318642534195	1.313732402139752	2.8823458108896796e+52	1.4123494473359666e+54	5.384644874428801e-07	5.378863325855576e-07	1.4411729054448634e+54	3.1404179035021684e-08	5.070603084078584e-07	2.8823458108896796e+52
100	-1.31373186559273	1.313732380177742	-1.3137318664202364	1.3137323804270455	2.8823458108896796e+52	1.4123494473359666e+54	5.145850121568429e-07	5.140068091158412e-07	1.4411729054448634e+54	2.9237471554921513e-08	4.853475406019214e-07	2.8823458108896796e+52
101	-1.3137318675814829	1.3137323594191923	-1.3137318684090942	1.3137323596685502	2.8823458108896796e+52	1.4123494473359666e+54	4.91837709448717e-07	4.912594560035899e-07	1.4411729054448634e+54	2.7248718614814038e-08	4.645889908339029e-07	2.8823458108896796e+52
102	-1.3137318694093965	1.313732339570977	-1.313731870237107	1.3137323398203768	2.8823458108896796e+52	1.4123494473359666e+54	4.701615805569048e-07	4.695832698242697e-07	1.4411729054448634e+54	2.542080501655164e-08	4.447407755403532e-07	2.8823458108896796e+52
103	-1.3137318710916854	1.3137323205914155	-1.313731871919486	1.3137323208408511	2.8823458108896796e+52	1.4123494473359666e+54	4.4949973010410815e-07	4.489213651925894e-07	1.4411729054448634e+54	2.373851604176025e-08	4.257612140623479e-07	2.8823458108896796e+52
104	-1.3137318726418201	1.3137323024407714	-1.3137318734697172	1.3137323026902739	2.8823458108896796e+52	1.4123494473359666e+54	4.297989513180056e-07	4.292205566525098e-07	1.4411729054448634e+54	2.218838135448209e-08	4.076105699635235e-07	2.8823458108896796e+52
105	-1.3137318740719377	1.313732285081454	-1.3137318748999192	1.3137322853310118	2.8823458108896796e+52	1.4123494473359666e+54	4.110095161991012e-07	4.1043109266780675e-07	1.4411729054448634e+54	2.0758263774567354e-08	3.9025125242453385e-07	2.8823458108896796e+52
106	-1.3137318753925489	1.3137322684775585	-1.3137318762206085	1.313732268727153	2.8823458108896796e+52	1.4123494473359666e+54	3.9308500965340443e-07	3.9250654459976886e-07	1.4411729054448634e+54	1.943765259859731e-08	3.736473570548071e-07	2.8823458108896796e+52
107	-1.3137318766134112	1.313732252594935	-1.3137318774415467	1.3137322528445674	2.8823458108896796e+52	1.4123494473359666e+54	3.759815239146036e-07	3.75403020669296e-07	1.4411729054448634e+54	1.8216790298453134e-08	3.5776473361615047e-07	2.8823458108896796e+52
108	-1.3137318777429663	1.313732237401086	-1.3137318785711745	1.3137322376507503	2.8823458108896796e+52	1.4123494473359666e+54	3.5965811973071027e-07	3.5907957585123995e-07	1.4411729054448634e+54	1.7087235182344784e-08	3.425708845483655e-07	2.8823458108896796e+52
109	-1.3137318787891838	1.313732222864932	-1.3137318796174569	1.3137322231146247	2.8823458108896796e+52	1.4123494473359666e+54	3.440757481154577e-07	3.434971678206722e-07	1.4411729054448634e+54	1.6041017625312293e-08	3.280347304901454e-07	2.8823458108896796e+52
110	-1.3137318797588522	1.3137322089571357	-1.313731880587192	1.3137322092068666	2.8823458108896796e+52	1.4123494473359666e+54	3.2919828352184766e-07	3.286196745833081e-07	1.4411729054448634e+54	1.507134927969389e-08	3.1412693424215377e-07	2.8823458108896796e+52
111	-1.3137318806585685	1.3137321956496333	-1.3137318814869692	1.3137321958994037	2.8823458108896796e+52	1.4123494473359666e+54	3.149910647870513e-07	3.1441243453222967e-07	1.4411729054448634e+54	1.4171632978232651e-08	3.0081943180881865e-07	2.8823458108896796e+52
112	-1.313731881493677	1.3137321829156416	-1.3137318823221333	1.3137321831654487	2.8823458108896796e+52	1.4123494473359666e+54	3.0142196472127125e-07	3.008433153706136e-07	1.4411729054448634e+54	1.3336524551377238e-08	2.88085440169894e-07	2.8823458108896796e+52
113	-1.3137318822696273	1.3137321707296818	-1.3137318830981373	1.313732170979516	2.8823458108896796e+52	1.4123494473359666e+54	2.884600545094429e-07	2.8788137873547726e-07	1.4411729054448634e+54	1.2560574136344371e-08	2.7589948037309853e-07	2.8823458108896796e+52
114	-1.3137318829909486	1.3137321590673914	-1.3137318838195151	1.3137321593172595	2.8823458108896796e+52	1.4123494473359666e+54	2.760764428177964e-07	2.754977443952811e-07	1.4411729054448634e+54	1.1839252911372e-08	2.642371899064244e-07	2.8823458108896796e+52
115	-1.3137318836620853	1.3137321479057218	-1.313731884490705	1.31373214815562	2.8823458108896796e+52	1.4123494473359666e+54	2.642436365274392e-07	2.6366491479024035e-07	1.4411729054448634e+54	1.116811620960334e-08	2.5307552031783587e-07	2.8823458108896796e+52
116	-1.3137318842869363	1.3137321372225002	-1.3137318851156046	1.3137321374724265	2.8823458108896796e+52	1.4123494473359666e+54	2.529355638269948e-07	2.5235682188373687e-07	1.4411729054448634e+54	1.0543265149820513e-08	2.4239229867717427e-07	2.8823458108896796e+52
117	-1.31373188486894	1.3137321269967104	-1.313731885697657	1.3137321272466749	2.8823458108896796e+52	1.4123494473359666e+54	2.4212777027798893e-07	2.415490178986346e-07	1.4411729054448634e+54	9.961261371316255e-09	2.3216650890667268e-07	2.8823458108896796e+52
118	-1.31373188541152	1.3137321172081984	-1.313731886240278	1.3137321174581886	2.8823458108896796e+52	1.4123494473359666e+54	2.317966782960923e-07	2.3121791059566021e-07	1.4411729054448634e+54	9.41868139037183e-09	2.2237799690572047e-07	2.8823458108896796e+52
119	-1.3137318859175835	1.3137321078378132	-1.3137318867463823	1.3137321080878208	2.8823458108896796e+52	1.4123494473359666e+54	2.2192022974820702e-07	2.2134143851104682e-07	1.4411729054448634e+54	8.912617976974957e-09	2.1300761177123206e-07	2.8823458108896796e+52
120	-1.3137318863898033	1.313732098867242	-1.313731887218647	1.313732099117277	2.8823458108896796e+52	1.4123494473359666e+54	2.1247743875463243e-07	2.1189862997594844e-07	1.4411729054448634e+54	8.440398158171547e-09	2.0403704059646088e-07	2.8823458108896796e+52
121	-1.3137318868308465	1.3137320902789995	-1.313731887659724	1.3137320905290493	2.8823458108896796e+52	1.4123494473359666e+54	2.0344815299111474e-07	2.0286932533863933e-07	1.4411729054448634e+54	7.999354956211846e-09	1.954487980349029e-07	2.8823458108896796e+52
122	-1.3137318872428727	1.3137320820564784	-1.3137318880717894	1.3137320823065477	2.8823458108896796e+52	1.4123494473359666e+54	1.948136056917349e-07	1.9423475827728964e-07	1.4411729054448634e+54	7.587328765268353e-09	1.8722627692646654e-07	2.8823458108896796e+52
123	-1.3137318876280795	1.3137320741836525	-1.313731888457028	1.3137320744337306	2.8823458108896796e+52	1.4123494473359666e+54	1.8655557298963288e-07	1.8597670270459332e-07	1.4411729054448634e+54	7.202122009886125e-09	1.7935345097974675e-07	2.8823458108896796e+52
124	-1.3137318879883342	1.3137320666453949	-1.3137318888173182	1.3137320668954882	2.8823458108896796e+52	1.4123494473359666e+54	1.7865706070097076e-07	1.7807816998782755e-07	1.4411729054448634e+54	6.841867294937742e-09	1.7181519340603302e-07	2.8823458108896796e+52
125	-1.3137318883255353	1.313732059427205	-1.313731889154549	1.3137320596773137	2.8823458108896796e+52	1.4123494473359666e+54	1.711016697214518e-07	1.7052276457540927e-07	1.4411729054448634e+54	6.504666139051096e-09	1.645970035824007e-07	2.8823458108896796e+52
126	-1.313731888641245	1.313732052515206	-1.313731889470286	1.313732052765337	2.8823458108896796e+52	1.4123494473359666e+54	1.6387396106765095e-07	1.6329505103662711e-07	1.4411729054448634e+54	6.188956458430539e-09	1.5768500460922041e-07	2.8823458108896796e+52
127	-1.3137318889370158	1.3137320458960613	-1.313731889766084	1.3137320461462079	2.8823458108896796e+52	1.4123494473359666e+54	1.5695904553858497e-07	1.5638012396124168e-07	1.4411729054448634e+54	5.893185717198435e-09	1.5106585982138654e-07	2.8823458108896796e+52
128	-1.313731889214258	1.3137320395573708	-1.3137318900433521	1.3137320398075307	2.8823458108896796e+52	1.4123494473359666e+54	1.5034311284800594e-07	1.4976417861412017e-07	1.4411729054448634e+54	5.6159434880243e-09	1.4472716935998164e-07	2.8823458108896796e+52
129	-1.3137318894741898	1.3137320334867535	-1.3137318903033106	1.3137320337369283	2.8823458108896796e+52	1.4123494473359666e+54	1.4401256365204063e-07	1.434336176497908e-07	1.4411729054448634e+54	5.356011634205515e-09	1.386565520178351e-07	2.8823458108896796e+52
130	-1.313731889718007	1.3137320276728703	-1.3137318905471578	1.3137320279230513	2.8823458108896796e+52	1.4123494473359666e+54	1.379548633106964e-07	1.3737589354967383e-07	1.4411729054448634e+54	5.11219444554456e-09	1.3284266886515184e-07	2.8823458108896796e+52
131	-1.3137318899469117	1.3137320221045494	-1.313731890776081	1.31373202235474	2.8823458108896796e+52	1.4123494473359666e+54	1.3215763772223e-07	1.3157865885737863e-07	1.4411729054448634e+54	4.88328977255037e-09	1.2727434794967962e-07	2.8823458108896796e+52
132	-1.3137318901618393	1.3137320167713005	-1.3137318909910292	1.3137320170215019	2.8823458108896796e+52	1.4123494473359666e+54	1.266094611374058e-07	1.260304727246364e-07	1.4411729054448634e+54	4.668362141302396e-09	1.219410989961034e-07	2.8823458108896796e+52
133	-1.313731890363689	1.3137320116629927	-1.3137318911929003	1.3137320119132068	2.8823458108896796e+52	1.4123494473359666e+54	1.2129930371251874e-07	1.2072030641796516e-07	1.4411729054448634e+54	4.466512493195296e-09	1.1683279121932344e-07	2.8823458108896796e+52
134	-1.313731890553364	1.3137320067700515	-1.3137318913826002	1.3137320070202763	2.8823458108896796e+52	1.4123494473359666e+54	1.1621668760675163e-07	1.1563767610134335e-07	1.4411729054448634e+54	4.276837550776236e-09	1.119398500559754e-07	2.8823458108896796e+52
135	-1.3137318907318067	1.3137320020832646	-1.3137318915610605	1.3137320023334973	2.8823458108896796e+52	1.4123494473359666e+54	1.1135145783214284e-07	1.1077243677881654e-07	1.4411729054448634e+54	4.098394734697308e-09	1.0725306309744553e-07	2.8823458108896796e+52
136	-1.3137318908996343	1.3137319975937307	-1.3137318917289038	1.3137319978439697	2.8823458108896796e+52	1.4123494473359666e+54	1.0669409644670225e-07	1.0611506584545793e-07	1.4411729054448634e+54	3.930567205046032e-09	1.0276352924165622e-07	2.8823458108896796e+52
137	-1.3137318910574787	1.3137319932930787	-1.3137318918867669	1.3137319935433256	2.8823458108896796e+52	1.4123494473359666e+54	1.0223559998578935e-07	1.01656558726404e-07	1.4411729054448634e+54	3.7727228008321845e-09	9.846287718495716e-08	2.8823458108896796e+52
138	-1.3137318912060503	1.3137319891732804	-1.3137318920353582	1.3137319894235333	2.8823458108896796e+52	1.4123494473359666e+54	9.796723010602193e-08	9.738817507987108e-08	1.4411729054448634e+54	3.6241512013646116e-09	9.434307890465732e-08	2.8823458108896796e+52


==> Data/DataExp3/Experiment4_p_is_5ndof1128.txt <==
iter	J_Kac	J_Kac_star	J_Kac_reg	J_Kac_erg_star	J_steep	J_steep_star	Gap_Kac	Gap_Kac_reg	Gap_steep	EnergyDifKac	EnergyDifKacDual	EnergyDifSteep
0	-0.7517658614834042	1.7739269551784729	-0.7517658614838029	1.773926955178471	-0.7517658614834042	1.7739269551784729	1.0221610936950687	1.0221610936946681	1.0221610936950687	0.20557744664654787	0.8165836470485208	0.20557744664654787
1	-0.8222194307298004	0.9723630401418409	-0.8222194307368899	0.9723630401418397	-0.7622446891527023	0.4111058455791475	0.15014360941204052	0.15014360940494986	-0.3511388435735548	0.13512387740015164	0.015019732011888887	0.19509861897724978
2	-0.9513100635933445	0.9604030970452372	-0.9513100635933445	0.960403097045236	-0.8935627138489902	0.7294345780129197	0.009093033451892718	0.009093033451891497	-0.16412813583607055	0.006033244536607585	0.003059788915285133	0.06378059428096183
3	-0.9564627834625762	0.9583690452643773	-0.9564627834666183	0.958369045264376	-0.950164245994184	1.0465233839420887	0.0019062618018010902	0.001906261797757769	0.09635913794790463	0.0008805246673758704	0.0010257371344252197	0.007179062135768022
4	-0.9571129879172905	0.9577712637676368	-0.9571129879172905	0.9577712637676358	-0.9564989503644502	0.9305426179516247	0.0006582758503462793	0.0006582758503452801	-0.025956332412825467	0.0002303202126615611	0.0004279556376847182	0.0008443577655018464
5	-0.9572663601394811	0.9575390075278083	-0.9572663601394811	0.957539007527807	-0.9569416650378704	0.941427384959391	0.00027264738832721847	0.0002726473883258862	-0.015514280078479326	7.694799047097689e-05	0.00019569939785624157	0.0004016430920816827
6	-0.957316090587934	0.9574376357271928	-0.957316090588289	0.9574376357271914	-0.9572773695642509	0.9643200148024779	0.00012154513925877186	0.00012154513890239027	0.007042645238226952	2.7217542018065366e-05	9.43275972407065e-05	6.59385657011402e-05
7	-0.9573332904489381	0.9573904667256883	-0.9573332904530675	0.9573904667256872	-0.9573307799076928	0.9536209664179249	5.717627675017045e-05	5.717627261969671e-05	-0.0037098134897678436	1.0017681013940738e-05	4.7158595736229714e-05	1.2528222259278188e-05
8	-0.9573395082046221	0.9573675620257599	-0.9573395082085362	0.9573675620257588	-0.9573403520054904	0.9588308906515244	2.8053821137796753e-05	2.8053817222595256e-05	0.0014905386460339898	3.7999253299503266e-06	2.4253895807846426e-05	2.9561244616616023e-06
9	-0.9573418279814743	0.9573560599952219	-0.9573418279846172	0.9573560599953012	-0.9573425831435776	0.956273640737635	1.4232013747617067e-05	1.423201068395663e-05	-0.0010689424059425745	1.4801484777837715e-06	1.2751865269833296e-05	7.24986374489589e-07
10	-0.9573427171271135	0.957350124760344	-0.9573427171305152	0.9573501247607888	-0.9573431228606084	0.95776684049405	7.40763323048288e-06	7.407630273625898e-06	0.0004237176334416226	5.910028385569532e-07	6.816630391925926e-06	1.8526934364437864e-07
11	-0.9573430668736084	0.9573469969154084	-0.9573430668769188	0.957346996915612	-0.9573432568721966	0.9571107109083473	3.9300417999932336e-06	3.9300386931451214e-06	-0.00023254596384925108	2.4125634368044047e-07	3.688785456312793e-06	5.125775548453504e-08
12	-0.9573432076850311	0.9573453223893275	-0.9573432076882221	0.9573453223908118	-0.9573432933130565	0.9574712226987552	2.1147042963409746e-06	2.114702589706141e-06	0.0001279293856987218	1.0044492093630453e-07	2.01425937540467e-06	1.4816895599345514e-08
13	-0.9573432654949816	0.9573444153773071	-0.9573432654980955	0.9573444153793118	-0.9573433034815229	0.9572730134213325	1.149882325468532e-06	1.1498812163557304e-06	-7.029006019032558e-05	4.2634970442989584e-08	1.1072473550255424e-06	4.648429197118276e-09
14	-0.9573432896128093	0.9573439197893313	-0.9573432896158804	0.9573439197913545	-0.9573433063732554	0.9573819520806877	6.301765219651756e-07	6.301754740256627e-07	3.864570743228324e-05	1.851714270806326e-08	6.116593792571123e-07	1.7566966770132808e-09
15	-0.9573432998113125	0.9573436472184969	-0.9573432998143608	0.9573436472205293	-0.9573433072077623	0.9573220670346133	3.474071843534432e-07	3.4740616849937567e-07	-2.1240173148973085e-05	8.318639554971696e-09	3.390885447984715e-07	9.221897689926095e-10
16	-0.957343304175499	0.9573434965569968	-0.957343304178535	0.9573434965590347	-0.9573433074513947	0.9573549834790872	1.9238149784328584e-07	1.923804997527867e-07	1.1676027692475444e-05	3.9544530983093296e-09	1.884270447449765e-07	6.785573214429519e-10
17	-0.9573433060637664	0.9573434129623734	-0.9573433060667957	0.9573434129644155	-0.9573433075232043	0.9573368896779894	1.0689860696633247e-07	1.0689761975601897e-07	-6.417845214934381e-06	2.066185667004561e-09	1.048324212993279e-07	6.067477631432894e-10
18	-0.9573433068895094	0.9573433664442125	-0.9573433068925349	0.9573433664462567	-0.9573433075445451	0.9573468353644287	5.95547030579624e-08	5.9553721842853236e-08	3.527819883553107e-06	1.2404426374956756e-09	5.8314260420466724e-08	5.854069451416422e-10


==> Data/DataExp3/Experiment4_p_is_5ndof122107.txt <==
iter	J_Kac	J_Kac_star	J_Kac_reg	J_Kac_erg_star	J_steep	J_steep_star	Gap_Kac	Gap_Kac_reg	Gap_steep	EnergyDifKac	EnergyDifKacDual	EnergyDifSteep
0	-0.74216312539593	1.773582016401682	-0.7421631807494201	1.7735820164016796	-0.74216312539593	1.773582016401682	1.031418891005752	1.0314188356522593	1.031418891005752	0.2176709800507085	0.8137479109550435	0.2176709800507085
1	-0.8183266812870523	0.9756331545365329	-0.8183266812921214	0.9756331545365317	-0.743210350758159	0.4573117447356453	0.15730647324948055	0.15730647324441027	-0.2858986060225137	0.14150742415958617	0.01579904908989438	0.2166237546884795
2	-0.9533907470385373	0.963038301546424	-0.9533907470385373	0.9630383015464222	-0.8044169250713659	0.5641919715141676	0.00964755450788668	0.009647554507884903	-0.2402249535571983	0.006443358408101174	0.0032041960997855057	0.15541718037527263
3	-0.9588449264009405	0.9609023681371488	-0.9588449264011856	0.9609023681371478	-0.9208460036930078	0.9136911350690404	0.002057441736208254	0.002057441735962229	-0.007154868623967414	0.0009891790456979521	0.001068262690510302	0.038988101753630655
4	-0.9595273506940245	0.9602767252192114	-0.9595273506942055	0.9602767252192104	-0.9212032532667571	0.9141244004789089	0.0007493745251868633	0.0007493745250048978	-0.0070788527878482554	0.0003067547526139913	0.000442619772572872	0.03863085217988138
5	-0.9597294255009716	0.9600320819716032	-0.9597294255011233	0.9600320819716016	-0.9385154032411884	0.9568032946261014	0.000302656470631546	0.0003026564704783352	0.018287891384912935	0.00010467994566687455	0.00019797652496467144	0.02131870220545007
6	-0.9597942649320659	0.9599261349989073	-0.959794264932186	0.9599261349989063	-0.9474503947952749	0.9679374264527366	0.0001318700668414552	0.00013187006672032986	0.020487031657461685	3.9840514572619945e-05	9.202955226883525e-05	0.012383710651363566
7	-0.9598183479346127	0.9598780250992557	-0.9598183479347335	0.9598780250992544	-0.9508040986807864	0.967216055451393	5.9677164642946146e-05	5.967716452082161e-05	0.016411956770606584	1.5757512025760256e-05	4.391965261718589e-05	0.009030006765852083
8	-0.9598275148339471	0.9598555019573111	-0.959827514834077	0.9598555019573175	-0.9538593668720318	0.9668986608007063	2.7987123363937272e-05	2.798712324048047e-05	0.013039293928674534	6.590612691370623e-06	2.139651067256665e-05	0.0059747385746067305
9	-0.9598313732064202	0.9598447165551778	-0.9598313732065169	0.9598447165551977	-0.9563019171189838	0.9656237406464923	1.3343348757577367e-05	1.3343348680749934e-05	0.009321823527508433	2.73224021829499e-06	1.0611108539282377e-05	0.003532188327654673
10	-0.9598329051642711	0.9598394451872818	-0.959832905164385	0.9598394451873048	-0.95754656773043	0.9639845329759958	6.540023010703777e-06	6.540022919776511e-06	0.006437965245565835	1.2002823673862295e-06	5.339740643317548e-06	0.0022875377162084876
11	-0.9598335529393324	0.95983682951496	-0.9598335529394691	0.9598368295149876	-0.9587303330591257	0.9625481207060298	3.2765756275976443e-06	3.276575518462721e-06	0.0038177876469041028	5.525073061285468e-07	2.7240683214690975e-06	0.0011037723875128025
12	-0.9598338691912564	0.9598355095431588	-0.9598338691914171	0.9598355095431991	-0.9591819033912544	0.9615327193466613	1.6403519024210667e-06	1.6403517819618685e-06	0.002350815955406871	2.362553821466662e-07	1.4040965202744005e-06	0.0006522020553840768
13	-0.9598339998623897	0.9598348403668854	-0.9598339998625602	0.9598348403669429	-0.9595581112184539	0.9606523100706928	8.405044956694141e-07	8.405043826487102e-07	0.0010941988522389368	1.0558424878848172e-07	7.349202468809324e-07	0.00027599422818458397
14	-0.9598340565174521	0.9598344935760041	-0.9598340565176315	0.9598344935760831	-0.9597480793078089	0.9601265677851121	4.3705855201636723e-07	4.370584515411835e-07	0.0003784884773031516	4.8929186369228717e-08	3.881293656471385e-07	8.602613882957577e-05
15	-0.959834082470387	0.9598343116326403	-0.9598340824705704	0.9598343116327229	-0.9598010670498608	0.9599339307698189	2.2916225328462048e-07	2.2916215247636984e-07	0.00013286371995813173	2.297625145697424e-08	2.0618600182764624e-07	3.3038396777707035e-05
16	-0.9598340941792971	0.9598342154087097	-0.9598340941794814	0.9598342154088051	-0.9598321261297773	0.9598406485261595	1.2122941261960563e-07	1.2122932369074135e-07	8.522396382160125e-06	1.1267341393228492e-08	1.0996207122637713e-07	1.9793168611892398e-06
17	-0.9598340996141821	0.9598341641917433	-0.9598340996143669	0.9598341641918439	-0.9598328865227134	0.9598383973872059	6.457756118738445e-08	6.457747692145688e-08	5.510864492519474e-06	5.832456406729136e-09	5.874510478065531e-08	1.2189239251281236e-06


==> Data/Exp3_refs.txt <==
iter	ndof	eps_min	eps_max	eta_h	eta_eps_plus	eta_eps_min	eta_Kac	J_eps_star	Jeps	ndofSum	J_eps_dist	J_eps_star_dist
29	0.08589934592000005	1	0.00687421066528	1.5253051024983622e-05	0.005889191828323422	0.00598798146895696	1.2745257928099116	-1.2685378113409547	

==> Data/Exp3_refs_d2.txt <==
ndof	eps_min	eps_max	eta_h	eta_eps_plus	eta_eps_min	eta_Kac	J_eps_star	Jeps	J_eps_dist	J_eps_star_dist
29	0.08589934592000005	1	0.00687421066528	1.5253051024983622e-05	0.005889191828323422	0.00598798146895696	1.2745257928099116	-1.2685378113409547	0.06542395854829564	0.059435977079338675
52	0.08589934592000005	1	0.00554923585648	0.0007905330797455352	0.0030267105859636784	0.0035984133924464867	1.3093859793898852	-1.3057875659974387	0.028174203891811578	0.02457579049936509
88	0.08589934592000005	1	0.00392157708279	0.002400368923086341	0.0031761322246398205	0.0034614195597002517	1.3179740139284368	-1.3145125943687366	0.01944917552051373	0.015987755960813477
142	0.06871947673600004	1.25	0.00334885149655	0.0023489898048519096	0.0026712166111128454	0.00265682459153882	1.3235548461203495	-1.3208980215288106	0.013063748360439664	0.010406923768900844
242	0.06871947673600004	1.5625	0.00246061837314	0.0014449911301650507	0.0020413272230331582	0.001892506330536392	1.3306959392725057	-1.3288034329419693	0.0051583369472809615	0.0032658306167445694
338	0.06871947673600004	1.953125	0.00207570825666	0.0013601248037804024	0.0016364105958078913	0.0017431702296764051	1.333831779726161	-1.3320886094964846	0.0018731603927657492	0.00012999016308934408
570	0.06871947673600004	1.953125	0.00182158731117	0.0016336538353916733	0.001410991367222362	0.001706413160913911	1.3368553126251486	-1.3351488994642347	0.001187129574984347	0.002893542735898258
888	0.06871947673600004	2.44140625	0.00139983911835	0.0010600339338210389	0.001249555750583087	0.0013659121542741737	1.3371989490427727	-1.3358330368884985	0.0018712669992482223	0.003237179153522396
1326	0.054975581388800036	3.0517578125	0.00108711489309	0.0007806564777141415	0.0008461047433524792	0.0008617819949607863	1.3362219558345652	-1.3353601738396044	0.0013984039503540657	0.002260185945314852
1972	0.054975581388800036	3.0517578125	0.000934696121107	0.0008207992584461454	0.0008911187280505643	0.0007883895570075516	1.3372533081625557	-1.3364649186055482	0.002503148716297865	0.0032915382733054166
2896	0.043980465111040035	3.814697265625	0.000701665362189	0.000546625562732859	0.0005253462900937443	0.0005482589469270049	1.3363563555461029	-1.3358080965991759	0.001846326709925572	0.002394585656852577
4366	0.043980465111040035	3.814697265625	0.000683881428863	0.000595235941617731	0.0005426262945141327	0.0006435699270808115	1.336753076090466	-1.3361095061633852	0.0021477362741348927	0.002791306201215704
6465	0.03518437208883203	4.76837158203125	0.000485948325028	0.0004262674411534978	0.00033623158619421593	0.00036346652272167823	1.3359691346853444	-1.3356056681626227	0.0016438982733724128	0.002007364796094091
8556	0.03518437208883203	4.76837158203125	0.000464894605317	0.000443462453734693	0.00037353079647096824	0.000357046658110205	1.336144430537179	-1.3357873838790688	0.0018256139898185086	0.0021826606479287136
12724	0.028147497671065627	5.9604644775390625	0.000342230228458	0.0003121660521154738	0.00023555555974321383	0.00022541702922174167	1.335559222622788	-1.3353338055935662	0.001372035704315877	0.0015974527335376187
17863	0.028147497671065627	5.9604644775390625	0.000328944736445	0.00032828410698996715	0.00023941737123829446	0.0002720790454098232	1.3356166815458903	-1.3353446025004805	0.001382832611230178	0.0016549116566400013
24541	0.022517998136852502	7.450580596923828	0.000242335688452	0.00023837694475277975	0.000152161730552125	0.0001613662881481126	1.3351821910861774	-1.3350208247980293	0.0010590549087790002	0.0012204211969271128
34570	0.022517998136852502	9.313225746154785	0.000187026962457	0.00017245979755405906	0.00015447358417670478	0.0001561072600118063	1.3349664867836348	-1.334810379523623	0.0008486096343727212	0.0010047168943845275
49230	0.018014398509482003	11.641532182693481	0.000155941439353	0.0001348801212498946	9.67506076151819e-05	0.00013687722087030174	1.334702542888308	-1.3345656656674376	0.0006038957781873133	0.0007407729990576151
63369	0.018014398509482003	14.551915228366852	0.000122578300953	0.00010075900208304466	9.816733509088218e-05	0.00010423582583407587	1.3345634967519082	-1.3344592609260741	0.0004974910368238383	0.0006017268626579142
91119	0.014411518807585602	18.189894035458565	0.000102697272668	7.936798890010769e-05	6.173378566536523e-05	9.00986254195324e-05	1.3344016325335186	-1.334311533908099	0.00034976401884878605	0.00043986264426831845
122962	0.014411518807585602	18.189894035458565	9.63719300678e-05	8.468831519004224e-05	6.239261026690123e-05	9.420606980792279e-05	1.3344077643455372	-1.3343135582757293	0.0003517883864789795	0.00044599445628690226
164410	0.014411518807585602	22.737367544323206	6.51397508087e-05	6.0243657155359296e-05	6.267050639074973e-05	6.190103809955438e-05	1.3343221078396266	-1.334260206801527	0.00029843691227671165	0.00036033795037626604
218815	0.011529215046068483	28.421709430404007	5.40612175865e-05	4.7588762226736676e-05	3.94773850989865e-05	4.942876562741283e-05	1.3342195310588219	-1.3341701022931944	0.00020833240394413366	0.0002577611695715465
290333	0.011529215046068483	35.52713678800501	4.21543851913e-05	3.685838499291518e-05	3.997257585582227e-05	3.7223813492470725e-05	1.3341654027949037	-1.3341281789814112	0.00016640909216092403	0.00020363290565339476
387873	0.009223372036854787	44.40892098500626	3.68771399044e-05	2.8768561852096196e-05	2.5208835211077684e-05	3.1897530569535704e-05	1.3341012175604907	-1.3340693200299212	0.00010755014067087565	0.00013944767124041135
496001	0.009223372036854787	44.40892098500626	3.32235365258e-05	3.0997457536046595e-05	2.5420966602650067e-05	2.796174145380803e-05	1.3341010629005996	-1.3340731011591458	0.00011133126989548714	0.00013929301134929517
652900	0.00737869762948383	55.51115123125783	2.69926962487e-05	2.26833903771741e-05	1.6037682974014626e-05	2.2068982246103985e-05	1.3340547470634763	-1.3340326780812302	7.09081919798571e-05	9.297717422596108e-05
871106	0.00737869762948383	55.51115123125783	2.5197277375e-05	2.441622341570373e-05	1.618956095583955e-05	2.514286421662071e-05	1.3340551008720731	-1.3340299580078565	6.8188118606205e-05	9.33309828228257e-05
1120081	0.00737869762948383	86.73617379884035	1.68036563418e-05	1.380646571957994e-05	1.6195956176452794e-05	1.4946700870765994e-05	1.3340082142863183	-1.3339932675854476	3.149769619725795e-05	4.6444397068023946e-05
1411923	0.005902958103587064	86.73617379884035	1.60429255329e-05	1.4955498810670972e-05	1.0248755846524835e-05	1.1053025204210698e-05	1.333998798169204	-1.3339877451439999	2.597525474956619e-05	3.702827995377689e-05
1824602	0.005902958103587064	108.42021724855044	1.19427945072e-05	1.0889159598661329e-05	1.0308959672208864e-05	1.0467202508079865e-05	1.3339829680085018	-1.3339725008059937	1.0730916743417751e-05	2.1198119251497616e-05

==> Data/Experiment1.txt <==
iter	eps_min	eps_max	ErrorPrimal	errorDual	DualGap
0	1.0	1.0	0.6115372773626807	0.6115372773626705	-1.021405182655144e-14
1	0.6771277734684463	1.4768261459394993	0.2510620669740572	0.2510620669740572	0.0
2	0.5390378907126213	1.8551571554236668	0.13106625621236268	0.13106625621235046	-1.2212453270876722e-14
3	0.4585020216023356	2.1810154653305154	0.0793418223301322	0.07934220003467884	3.777045466391016e-07
4	0.404416971443569	2.4726954371635137	0.05369282900730621	0.0536936020368145	7.730295082941652e-07
5	0.364997526753365	2.7397445919564185	0.039026196960282755	0.039027110583088165	9.136228054096307e-07
6	0.33468199761420103	2.987910933747721	0.029799348060568387	0.029800291131537926	9.430709695390505e-07
7	0.310464453018371	3.2209806638985086	0.023590013964859824	0.023590940628523405	9.266636635807401e-07
8	0.2905618476239119	3.441608071319631	0.019196352309391984	0.019197230771782592	8.784623906077371e-07
9	0.27384196342643613	3.651741272548377	0.015964335974337995	0.015965145948843795	8.09974505799893e-07
10	0.25954735928939376	3.8528613919936125	0.013512061297807465	0.013512798173248575	7.368754411096745e-07
11	0.24714996261199573	4.046126446597584	0.011603779560299787	0.011604448514451082	6.689541512949759e-07
12	0.23626906591658547	4.232462663364695	0.010087275258028328	0.010087875354331421	6.000963030938777e-07
13	0.22662247586447584	4.412624988697138	0.008860521394407517	0.0088610538327486	5.324383410831857e-07
14	0.21799607125532786	4.5872386334373445	0.007852935663172467	0.00785341190716482	4.7624399235335346e-07
15	0.21022410381342863	4.756828460010884	0.0070143968370453	0.007014823285367289	4.264483219884596e-07
16	0.20317603544567608	4.921840303687654	0.006308457197601869	0.006308841390507358	3.841929054893001e-07
17	0.19674749693645743	5.082656783801244	0.005708082827746153	0.005708429939158988	3.47111412835055e-07
18	0.19085392659015837	5.239609254398051	0.005192865775660582	0.0051931772372888485	3.114616282662297e-07
19	0.1854259989771704	5.392986989505823	0.004747137543472779	0.004747419813055043	2.8226958226351684e-07
20	0.1804062780534455	5.543044348510695	0.004358718605868006	0.00435897675035124	2.5814448323391304e-07
21	0.1757467255052421	5.690006440377021	0.004018015101600936	0.004018248977909367	2.3387630843085816e-07
22	0.1714068178034073	5.834073654800221	0.0037173754114665503	0.0037175875938714187	2.1218240486842177e-07
23	0.16735210389627042	5.975425326112592	0.0034506382555509196	0.0034508306221681107	1.9236661719101988e-07
24	0.1635530867915885	6.11422272496926	0.0032127942266695353	0.0032129717512284772	1.7752455894193275e-07
25	0.1599843465435671	6.25061152296971	0.002999735313979901	0.0029999006563586894	1.653423787884023e-07
26	0.15662384546475555	6.38472383967246	0.002808072437171849	0.0028082257127842736	1.5327561242450827e-07
27	0.15345237250001925	6.51667995553392	0.002634980632720607	0.0026351208604048493	1.402276842421557e-07
28	0.15045309501983065	6.646589755220349	0.0024780863659797925	0.002478216134687128	1.2976870733538703e-07
29	0.14761119435398892	6.774553951524049	0.002335390958324801	0.0023355119715499084	1.210132251072693e-07
30	0.14491356720663398	6.900665129401502	0.0022052003357884153	0.0022053122750259613	1.1193923754593271e-07
31	0.14234857934458645	7.025008641493198	0.002086062812592604	0.0020861676537375917	1.048411449877662e-07
32	0.1399058610913857	7.14766338021254	0.001976740265526633	0.0019768380319649115	9.776643827841269e-08
33	0.13757613650347678	7.268702446624733	0.0018761600844706683	0.0018762516033928867	9.151892221836988e-08
34	0.13535107987181896	7.388193732528963	0.0017833965482705327	0.001783483091961524	8.654369099136971e-08
35	0.1332231945360734	7.506200429154443	0.0016976428611215066	0.0016977247145770757	8.185345556910306e-08
36	0.13118571002947224	7.622781473495394	0.0016181983403378286	0.0016182754760283302	7.713569050160629e-08
37	0.12923249436970424	7.7379919414016065	0.0015444461286425737	0.0015445184373122922	7.230866971852379e-08
38	0.12735797893231754	7.851883395004524	0.0014758425137318953	0.0014759109949139537	6.84811820583775e-08
39	0.1255570938305738	7.964504190813747	0.0014119085149764121	0.0014119749946323035	6.647965589134941e-08
40	0.12382521211075516	8.075899753804197	0.0013522244745266532	0.001352287343366343	6.286883968975587e-08
41	0.12215810137805899	8.186112821982771	0.0012964115550976318	0.001296471763103324	6.020800569217499e-08
42	0.12055188171306797	8.295183665238458	0.0012441359650858796	0.0012441939190888096	5.795400292996078e-08
43	0.11900298893573479	8.403150281712927	0.0011951010523018057	0.0011951560508296488	5.499852784307535e-08
44	0.11750814243311022	8.510048574457173	0.0011490373886950955	0.0011490893678176572	5.197912256171833e-08
45	0.11606431689653283	8.61591251074578	0.0011057051579703714	0.0011057543073552667	4.91493848953084e-08
46	0.1146687174197846	8.720774266089968	0.001064889552579218	0.0010649347551296984	4.520255048046096e-08
47	0.1133187574965417	8.824664354712134	0.0010263926415953195	0.001026435318164154	4.267656883438775e-08
48	0.11201203952703208	8.927611748009179	0.0009900388706368668	0.0009900793149451026	4.044430823579859e-08
49	0.11074633750307988	9.029643982332054	0.0009556686488975119	0.0009557073728841958	3.872398668391952e-08
50	0.10951958158999002	9.130787257238746	0.0009231385199829356	0.0009231754113138146	3.689133087902974e-08
51	0.10832984436484994	9.231066525232382	0.0008923147137873677	0.0008923507846704259	3.60708830582368e-08
52	0.1071753285052783	9.330505573871424	0.000863078681349605	0.0008631133827498028	3.470140019778967e-08
53	0.10605435575161595	9.42912710103152	0.0008353205873673497	0.0008353544151997738	3.382783242411591e-08
54	0.1049653569899925	9.526952784006069	0.0008089412935488038	0.0008089737101237837	3.24165749798766e-08
55	0.10390686332438868	9.624003343052348	0.0007838494480063574	0.0007838800971627924	3.0649156435025304e-08
56	0.10287749802338045	9.720298599920607	0.0007599593560478901	0.0007599888359401952	2.9479892305062094e-08
57	0.10187596924221452	9.815857531843028	0.0007371941756209033	0.000737222838303464	2.866268256074278e-08
58	0.10090106343364769	9.91069832140667	0.0007154833230832436	0.000715510951060816	2.7627977572386442e-08
59	0.09995163937193462	10.004838402688467	0.0006947617210254498	0.0006947875207993226	2.579977387284771e-08
60	0.09902662272375781	10.098294503989852	0.0006749677766965112	0.0006749925379524457	2.4761255934535598e-08
61	0.09812500110799813	10.191082687473116	0.0006560477408645848	0.000656071219409915	2.3478545330135603e-08
62	0.09724581959324392	10.283218385970333	0.0006379486742517093	0.0006379708893159419	2.2215064232611326e-08
63	0.0963881765879963	10.374716437208077	0.0006206221365836484	0.0006206434762741075	2.1339690459143412e-08
64	0.09555122008378647	10.465591115666813	0.0006040237137795446	0.0006040444260342337	2.0712254689136955e-08
65	0.09473414421599574	10.55585616227218	0.0005881126064354314	0.000588132724335888	2.011790045663986e-08
66	0.0939361861111557	10.645524812096259	0.0005728507081126377	0.0005728703799224855	1.9671809847743305e-08
67	0.09315662299299028	10.734609820229814	0.0005582024776413785	0.000558221785849744	1.930820836548719e-08
68	0.09239476952251126	10.823123485971335	0.0005441343638727947	0.0005441532663581494	1.8902485354743703e-08
69	0.09164997535015462	10.911077675465112	0.0005306159170206382	0.0005306341588415808	1.8241820942677123e-08
70	0.09092162286029731	10.998483842908499	0.0005176182394622808	0.0005176361436383115	1.7904176030647534e-08
71	0.09020912509056507	11.085353050437572	0.0005051143282264192	0.0005051321415152632	1.7813288843981923e-08
72	0.08951192381017026	11.171695986790768	0.0004930793219179996	0.0004930966371841095	1.7315266109818594e-08
73	0.08882948774313378	11.25752298484122	0.00048148950934412404	0.00048150584551709397	1.6336172969921847e-08
74	0.08816131092367616	11.342844038080711	0.0004703224115815141	0.0004703380025853354	1.559100382131362e-08
75	0.08750691117233138	11.427668816131039	0.00045955729548241564	0.00045957242255878494	1.5127076369303438e-08
76	0.08686582868246506	11.51200667935218	0.00044917480746931027	0.0004491893415073944	1.453403808415743e-08
77	0.08623762470788147	11.595866692610883	0.0004391561509313746	0.00043917026147954896	1.4110548174350868e-08
78	0.08562188034309809	11.679257638268036	0.00042948447852086957	0.0004294982359450694	1.3757424199845047e-08
79	0.08501819538866526	11.762188028438457	0.0004201439133599827	0.00042015722935895283	1.3315998970142573e-08
80	0.0844261872946214	11.844666116572432	0.00041111894395540194	0.0004111319299583416	1.2986002939641139e-08
81	0.08384549017581373	11.926699908404403	0.00040239493852944896	0.00040240771727284574	1.2778743396779646e-08
82	0.08327575389338714	12.00829717231067	0.0003939586998596978	0.00039397118193140734	1.2482071709563058e-08
83	0.08271664319725783	12.089465449114735	0.00038579737171651196	0.0003858094792201783	1.2107503666314301e-08
84	0.08216783692485155	12.170212061375944	0.00037789840851454315	0.00037791037639101077	1.1967876467622318e-08
85	0.08162902725180123	12.2505441221944	0.0003702506639601255	0.0003702624392423193	1.1775282193760006e-08
86	0.0810999189906751	12.330468543562668	0.0003628434480420495	0.0003628548966219114	1.1448579861905728e-08
87	0.08058022893414425	12.409992044292519	0.0003556669075751584	0.0003556778899123092	1.0982337150799992e-08
88	0.08006968523930458	12.48912115754291	0.00034871087582710736	0.0003487217017802413	1.0825953133952737e-08
89	0.07956802685014498	12.567862237973516	0.0003419662187671424	0.0003419770121259047	1.0793358762306582e-08
90	0.07907500295540416	12.646221468546372	0.0003354241642460343	0.0003354349987099159	1.0834463881614909e-08
91	0.07859037247928545	12.724204866996605	0.00032907689670858	0.0003290875238175506	1.06271089705956e-08
92	0.07811390360270566	12.80181829199178	0.0003229170427416772	0.0003229271890506924	1.014630901519098e-08
93	0.0776453733129412	12.879067448998013	0.00031693682858568994	0.0003169466893230277	9.860737337774594e-09
94	0.07718456697970509	12.955957895869778	0.00031112898137664047	0.0003111387573507818	9.775974141312815e-09
95	0.0767312779558441	13.0324950481792	0.0003054865734931633	0.000305496254413673	9.68092050968039e-09
96	0.0762853072009863	13.10868418429953	0.00030000342754943343	0.000300012874073996	9.446524562584102e-09
97	0.07584646292659883	13.184530450256592	0.00029467362878432546	0.00029468274528898775	9.116504662287639e-09
98	0.07541456026103355	13.260038864361007	0.00028949117598320306	0.0002895000601793596	8.88419615652225e-09
99	0.07498942093324558	13.33521432163324	0.0002844506168526717	0.00028445927404585625	8.65719318454694e-09


==> Data/Experiment1_adapt.txt <==
iter	eps_min	eps_max	ErrorPrimal	errorDual	DualGap	Ref	eps+	eps-	Kac
0	0.8	1	0.37866991328322774	0.37866991328323707	9.325873406851315e-15	eps-	0.0	0.6115321044096479	0
1	0.6400000000000001	1	0.21584743098050307	0.21584743098051506	1.199040866595169e-14	eps-	0.0	0.3786647403302106	9.325873406851315e-15
2	0.5120000000000001	1	0.1118370827543832	0.11183708275437321	-9.992007221626409e-15	eps-	0.0	0.21584225802745316	1.199040866595169e-14
3	0.40960000000000013	1	0.055862647912448216	0.05586348437248223	8.364600340149408e-07	eps-	0.0	0.11183190980134816	-9.992007221626409e-15
4	0.32768000000000014	1	0.027902303288616315	0.027903622152160246	1.3188635439309593e-06	eps-	0.0	0.055858650519016284	8.364600340149408e-07
5	0.2621440000000001	1	0.013936932650140066	0.013938473395460615	1.540745320549597e-06	eps-	0.0	0.02789924731993465	1.3188635439309593e-06
6	0.2097152000000001	1	0.006961609136308278	0.006963180183403361	1.5710470950835997e-06	eps-	0.0	0.013934594348036011	1.540745320549597e-06
7	0.1677721600000001	1	0.0034775543705400924	0.0034790746221047275	1.520251564635089e-06	eps-	0.0	0.006959784198764085	1.5710470950835997e-06
8	0.13421772800000006	1	0.0017372857039217315	0.0017387098502132936	1.4241462915620673e-06	eps-	0.0	0.0034761358486454785	1.520251564635089e-06
9	0.10737418240000006	1	0.0008680020206738304	0.0008692960774846492	1.2940568108188444e-06	eps-	0.0	0.0017361929072625681	1.4241462915620673e-06
10	0.08589934592000005	1	0.00043377138217282063	0.0004349146925723968	1.1433103995761584e-06	eps-	0.0	0.0008671571452872895	1.2940568108188444e-06
11	0.06871947673600004	1	0.00021682105416886976	0.0002178320876069506	1.0110334380808439e-06	eps-	0.0	0.00043310587662825917	1.1433103995761584e-06
12	0.054975581388800036	1	0.00010840800472045053	0.00010929699294448536	8.889882240348257e-07	eps-	0.0	0.0002163144181288601	1.0110334380808439e-06
13	0.043980465111040035	1	5.4240405723104956e-05	5.500046561845995e-05	7.60059895354992e-07	eps-	0.0	0.00010803256732683231	8.889882240348257e-07
14	0.03518437208883203	1	2.7166843450721068e-05	2.7808396824702264e-05	6.415533739811963e-07	eps-	0.0	5.395072224201325e-05	7.60059895354992e-07
15	0.028147497671065627	1	1.36227639799813e-05	1.4164326587517984e-05	5.415626075366831e-07	eps-	0.0	2.694023853866412e-05	6.415533739811963e-07
16	0.022517998136852502	1	6.8394559312734415e-06	7.296364323727822e-06	4.569083924543804e-07	eps-	0.0	1.344923693424871e-05	5.415626075366831e-07
17	0.018014398509482003	1	3.43339853325908e-06	3.819932335002996e-06	3.865338017439157e-07	eps-	0.0	6.710705972023945e-06	4.569083924543804e-07
18	0.014411518807585602	1	1.7273972372500168e-06	2.0498093009635454e-06	3.224120637135286e-07	eps-	0.0	3.3435222096533934e-06	3.865338017439157e-07
19	0.011529215046068483	1	8.676847299549095e-07	1.1350949319366421e-06	2.674102019817326e-07	eps-	0.0	1.6655817280941676e-06	3.224120637135286e-07
20	0.009223372036854787	1	4.366027371860426e-07	6.554372027345323e-07	2.1883446554848973e-07	eps-	0.0	8.272802001219048e-07	2.674102019817326e-07
21	0.00737869762948383	1	2.2016648359990398e-07	3.973305416904438e-07	1.771640580905398e-07	eps-	0.0	4.096562882249799e-07	2.1883446554848973e-07
22	0.005902958103587064	1	1.0959811624910998e-07	2.5311094198343653e-07	1.4351282573432655e-07	eps-	0.0	2.0124688282496805e-07	1.771640580905398e-07
23	0.005902958103587064	1	1.1210475570067047e-07	2.2320485937310508e-07	1.1110010367243461e-07	Kac	0.0	9.76834461097198e-08	1.4351282573432655e-07
24	0.005902958103587064	1	1.1306378344677626e-07	1.9988742294696493e-07	8.682363950018868e-08	Kac	0.0	9.775616716112268e-08	1.1110010367243461e-07
25	0.004722366482869652	1	5.607761122128352e-08	1.2773946411748227e-07	7.166185289619875e-08	eps-	0.0	9.7793633968557e-08	8.682363950018868e-08
26	0.004722366482869652	1	5.753652532192177e-08	1.1273038547088277e-07	5.5193860148960994e-08	Kac	0.0	4.6880046844499645e-08	7.166185289619875e-08
27	0.004722366482869652	1	5.797502822257883e-08	1.0109471015873339e-07	4.3119681936154564e-08	Kac	0.0	4.6934739317272545e-08	5.5193860148960994e-08
28	0.0037778931862957215	1	2.6172128242407666e-08	6.445084466122353e-08	3.827871641881586e-08	eps-	0.0	4.70111698458453e-08	4.3119681936154564e-08
29	0.0037778931862957215	1	2.745765526057653e-08	5.6289807259801705e-08	2.8832151999225175e-08	Kac	0.0	2.2305261193622528e-08	3.827871641881586e-08
30	0.0037778931862957215	1	2.8300861543151257e-08	5.024037386114344e-08	2.1939512317992182e-08	Kac	0.0	2.241312646589222e-08	2.8832151999225175e-08
31	0.0030223145490365774	1	1.0827599483675954e-08	2.998231607431734e-08	1.9154716590641385e-08	eps-	0.0	2.2535015964386673e-08	2.1939512317992182e-08
32	0.0030223145490365774	1	1.1205269268010909e-08	2.5825071747753725e-08	1.4619802479742816e-08	Kac	0.0	8.611529156432596e-09	1.9154716590641385e-08
33	0.0030223145490365774	1	1.1465421057010872e-08	2.2697356438783345e-08	1.1231935381772473e-08	Kac	0.0	8.814604268714277e-09	1.4619802479742816e-08
34	0.0030223145490365774	1	1.160930274135552e-08	2.0318786986273096e-08	8.709484244917576e-09	Kac	0.0	8.905702286732264e-09	1.1231935381772473e-08
35	0.002417851639229262	1	2.6233308858536475e-09	1.0358255253528625e-08	7.734924367674978e-09	eps-	0.0	8.962030229042739e-09	8.709484244917576e-09
36	0.002417851639229262	1	2.7984725647911546e-09	8.664699513438734e-09	5.866226948647579e-09	Kac	0.0	1.6783727740943277e-09	7.734924367674978e-09
37	0.002417851639229262	1	2.8787716654932183e-09	7.3960152446872485e-09	4.51724357919403e-09	Kac	0.0	1.7801857765675777e-09	5.866226948647579e-09
38	0.002417851639229262	1	2.9316419292158002e-09	6.431722709976384e-09	3.500080780760584e-09	Kac	0.0	1.828249329705045e-09	4.51724357919403e-09
39	0.002417851639229262	1	2.9500842879670586e-09	5.68262903399841e-09	2.7325447460313512e-09	Kac	0.0	1.8523379496926395e-09	3.500080780760584e-09
40	0.002417851639229262	1	2.9692498459965577e-09	5.10753717097856e-09	2.1382873249820022e-09	Kac	0.0	1.869732813020164e-09	2.7325447460313512e-09
41	0.002417851639229262	1	2.9832482040248465e-09	4.6603214620688505e-09	1.677073258044004e-09	Kac	0.0	1.8832286841075074e-09	2.1382873249820022e-09
42	0.0019342813113834097	1	3.6813796455703596e-10	2.087691353125365e-09	1.719553388568329e-09	eps-	0.0	1.8897274856044532e-09	1.677073258044004e-09
43	0.0019342813113834097	1	4.229222527740717e-10	1.6828151094827604e-09	1.2598928567086887e-09	Kac	0.0	1.2273626559533568e-11	1.719553388568329e-09
44	0.0019342813113834097	1	4.725300151164902e-10	1.41668832220887e-09	9.441583070923798e-10	Kac	0.0	5.892253351902355e-11	1.2598928567086887e-09
45	0.0019342813113834097	1	4.816693710552045e-10	1.2114040881527899e-09	7.297347170975854e-10	Kac	0.0	6.983191802589772e-11	9.441583070923798e-10
46	0.0019342813113834097	1	4.84238649178792e-10	1.0511006509617005e-09	5.668620017829085e-10	Kac	0.0	7.386535827436091e-11	7.297347170975854e-10
47	0.0019342813113834097	1	4.871777425918822e-10	9.303503523128143e-10	4.431726097209321e-10	Kac	0.0	7.580180927391211e-11	5.668620017829085e-10
48	0.0019342813113834097	1	4.918478957449679e-10	8.377253335467572e-10	3.4587743780178926e-10	Kac	0.0	8.017631003554015e-11	4.431726097209321e-10
49	0.0019342813113834097	1	4.935576392028906e-10	7.650198252662221e-10	2.714621860633315e-10	Kac	0.0	8.133360651640942e-11	3.4587743780178926e-10
50	0.0019342813113834097	1	4.944196163592096e-10	7.078941877125544e-10	2.134745713533448e-10	Kac	0.0	8.195411016487242e-11	2.714621860633315e-10
51	0.0019342813113834097	1	4.949022303080142e-10	6.628404491948459e-10	1.679382188868317e-10	Kac	0.0	8.238654203296392e-11	2.134745713533448e-10
52	0.0019342813113834097	1	4.951918874951389e-10	6.273535024803323e-10	1.321616149851934e-10	Kac	0.0	8.270195639425992e-11	1.679382188868317e-10
53	0.0019342813113834097	1	4.953539800567341e-10	5.993929796943576e-10	1.0403899963762342e-10	Kac	0.0	8.293610243015337e-11	1.321616149851934e-10
54	0.0019342813113834097	1	4.954748833441158e-10	5.773241884554636e-10	8.18493051113478e-11	Kac	0.0	8.311207277955646e-11	1.0403899963762342e-10
55	0.0015474250491067279	1	1.3032586121397571e-10	3.719011765213054e-10	2.415753153073297e-10	eps-	0.0	8.324607669862871e-11	8.18493051113478e-11
56	0.0015474250491067279	1	1.304016894465576e-10	2.862849957097069e-10	1.5588330626314928e-10	Kac	0.0	0.0	2.415753153073297e-10
57	0.0015474250491067279	1	1.365315638324205e-10	2.474603855162627e-10	1.1092882168384222e-10	Kac	0.0	2.3214763444912023e-12	1.5588330626314928e-10
58	0.0015474250491067279	1	1.4445289409081852e-10	2.2538770849678258e-10	8.093481440596406e-11	Kac	0.0	1.8677170920966546e-11	1.1092882168384222e-10
59	0.0015474250491067279	1	1.4620471500137455e-10	2.085366324067195e-10	6.233191740534494e-11	Kac	0.0	2.0447421533731358e-11	8.093481440596406e-11
60	0.0015474250491067279	1	1.4687673299818016e-10	1.9545143281618493e-10	4.8574699818004774e-11	Kac	0.0	2.1136203898208805e-11	6.233191740534494e-11
61	0.0015474250491067279	1	1.4720336061202488e-10	1.8526702394439098e-10	3.8063663332366104e-11	Kac	0.0	2.1501134206403094e-11	4.8574699818004774e-11
62	0.0015474250491067279	1	1.4741308174137657e-10	1.7722334710867926e-10	2.981026536730269e-11	Kac	0.0	2.1721513476791188e-11	3.8063663332366104e-11
63	0.0015474250491067279	1	1.4752088439706768e-10	1.7095025395263974e-10	2.3429369555572066e-11	Kac	0.0	2.1864510202362908e-11	2.981026536730269e-11
64	0.0015474250491067279	1	1.4755030530722024e-10	1.6600776309161347e-10	1.8457457784393227e-11	Kac	0.0	2.196176573932007e-11	2.3429369555572066e-11
65	0.0012379400392853823	1	4.224676164454877e-11	1.0861533894512831e-10	6.636857730057955e-11	eps-	0.0	2.2029822410729594e-11	1.8457457784393227e-11
66	0.0012379400392853823	1	4.119371510569181e-11	8.293310482798688e-11	4.173938972229507e-11	Kac	0.0	0.0	6.636857730057955e-11
67	0.0012379400392853823	1	4.06215061588e-11	6.374079042359426e-11	2.311928426479426e-11	Kac	0.0	0.0	4.173938972229507e-11
68	0.0012379400392853823	1	4.0281333824054855e-11	5.273592673660232e-11	1.2454592912547469e-11	Kac	0.0	0.0	2.311928426479426e-11
69	0.0012379400392853823	1	4.307298961947481e-11	5.047839923832953e-11	7.405409618854719e-12	Kac	0.0	3.541944515461637e-12	1.2454592912547469e-11
70	0.0012379400392853823	1	4.3874681665556636e-11	4.903877304229809e-11	5.164091376741453e-12	Kac	0.0	5.501821220832426e-12	7.405409618854719e-12
71	0.0009903520314283058	1	3.5513814111709507e-12	3.3341884808635314e-11	2.979050339746436e-11	eps-	0.0	5.774491995680364e-12	5.164091376741453e-12
72	0.0009903520314283058	1	3.4977576390815557e-12	2.583744329598403e-11	2.2339685656902475e-11	Kac	0.0	0.0	2.979050339746436e-11
73	0.0009903520314283058	1	3.4608982346640005e-12	2.007016774996373e-11	1.660926951529973e-11	Kac	0.0	0.0	2.2339685656902475e-11
74	0.0009903520314283058	1	3.4384717295665723e-12	1.5640488904011818e-11	1.2202017174445245e-11	Kac	0.0	0.0	1.660926951529973e-11
75	0.0009903520314283058	1	3.4223734957095076e-12	1.2191914144921157e-11	8.769540649211649e-12	Kac	0.0	0.0	1.2202017174445245e-11
76	0.0009903520314283058	1	3.3969493884455915e-12	9.530376487987269e-12	6.133427099541677e-12	Kac	0.0	0.0	8.769540649211649e-12
77	0.0009903520314283058	1	3.4070524179696804e-12	7.451039785166813e-12	4.043987367197133e-12	Kac	0.0	0.0	6.133427099541677e-12
78	0.0009903520314283058	1	3.3846259128722522e-12	5.854317031150913e-12	2.4696911182786607e-12	Kac	0.0	0.0	4.043987367197133e-12
79	0.0009903520314283058	1	3.4100500201361683e-12	4.649725049432618e-12	1.2396750292964498e-12	Kac	0.0	0.0	2.4696911182786607e-12
80	0.0009903520314283058	1	3.554267991034976e-12	4.285127808145717e-12	7.308598171107406e-13	Kac	0.0	7.37188088351104e-14	1.2396750292964498e-12
81	0.0009903520314283058	1	3.678501947490531e-12	4.157230115708899e-12	4.787281682183675e-13	Kac	0.0	4.1255887595070817e-13	7.308598171107406e-13


==> Data/Experiment1_adapt_old.txt <==
iter	eps_min	eps_max	ErrorPrimal	errorDual	DualGap	Ref	eps+	eps-	Kac
0	0.8	1	0.37866991328322774	0.37866991328323707	9.325873406851315e-15	eps-	0.0	0.6115321044096479	0
1	0.6400000000000001	1	0.21584743098050307	0.21584743098051506	1.199040866595169e-14	eps-	0.0	0.3786647403302106	9.325873406851315e-15
2	0.5120000000000001	1	0.1118370827543832	0.11183708275437321	-9.992007221626409e-15	eps-	0.0	0.21584225802745316	1.199040866595169e-14
3	0.40960000000000013	1	0.055862647912448216	0.05586348437248223	8.364600340149408e-07	eps-	0.0	0.11183190980134816	-9.992007221626409e-15
4	0.32768000000000014	1	0.027902303288616315	0.027903622152160246	1.3188635439309593e-06	eps-	0.0	0.055858650519016284	8.364600340149408e-07
5	0.2621440000000001	1	0.013936932650140066	0.013938473395460615	1.540745320549597e-06	eps-	0.0	0.02789924731993465	1.3188635439309593e-06
6	0.2097152000000001	1	0.006961609136308278	0.006963180183403361	1.5710470950835997e-06	eps-	0.0	0.013934594348036011	1.540745320549597e-06
7	0.1677721600000001	1	0.0034775543705400924	0.0034790746221047275	1.520251564635089e-06	eps-	0.0	0.006959784198764085	1.5710470950835997e-06
8	0.13421772800000006	1	0.0017372857039217315	0.0017387098502132936	1.4241462915620673e-06	eps-	0.0	0.0034761358486454785	1.520251564635089e-06
9	0.10737418240000006	1	0.0008680020206738304	0.0008692960774846492	1.2940568108188444e-06	eps-	0.0	0.0017361929072625681	1.4241462915620673e-06
10	0.08589934592000005	1	0.00043377138217282063	0.0004349146925723968	1.1433103995761584e-06	eps-	0.0	0.0008671571452872895	1.2940568108188444e-06
11	0.06871947673600004	1	0.00021682105416886976	0.0002178320876069506	1.0110334380808439e-06	eps-	0.0	0.00043310587662825917	1.1433103995761584e-06
12	0.054975581388800036	1	0.00010840800472045053	0.00010929699294448536	8.889882240348257e-07	eps-	0.0	0.0002163144181288601	1.0110334380808439e-06
13	0.043980465111040035	1	5.4240405723104956e-05	5.500046561845995e-05	7.60059895354992e-07	eps-	0.0	0.00010803256732683231	8.889882240348257e-07
14	0.03518437208883203	1	2.7166843450721068e-05	2.7808396824702264e-05	6.415533739811963e-07	eps-	0.0	5.395072224201325e-05	7.60059895354992e-07
15	0.028147497671065627	1	1.36227639799813e-05	1.4164326587517984e-05	5.415626075366831e-07	eps-	0.0	2.694023853866412e-05	6.415533739811963e-07
16	0.022517998136852502	1	6.8394559312734415e-06	7.296364323727822e-06	4.569083924543804e-07	eps-	0.0	1.344923693424871e-05	5.415626075366831e-07
17	0.018014398509482003	1	3.43339853325908e-06	3.819932335002996e-06	3.865338017439157e-07	eps-	0.0	6.710705972023945e-06	4.569083924543804e-07
18	0.014411518807585602	1	1.7273972372500168e-06	2.0498093009635454e-06	3.224120637135286e-07	eps-	0.0	3.3435222096533934e-06	3.865338017439157e-07
19	0.011529215046068483	1	8.676847299549095e-07	1.1350949319366421e-06	2.674102019817326e-07	eps-	0.0	1.6655817280941676e-06	3.224120637135286e-07
20	0.009223372036854787	1	4.366027371860426e-07	6.554372027345323e-07	2.1883446554848973e-07	eps-	0.0	8.272802001219048e-07	2.674102019817326e-07
21	0.00737869762948383	1	2.2016648359990398e-07	3.973305416904438e-07	1.771640580905398e-07	eps-	0.0	4.096562882249799e-07	2.1883446554848973e-07
22	0.005902958103587064	1	1.0959811624910998e-07	2.5311094198343653e-07	1.4351282573432655e-07	eps-	0.0	2.0124688282496805e-07	1.771640580905398e-07
23	0.005902958103587064	1	1.1210475570067047e-07	2.2320485937310508e-07	1.1110010367243461e-07	Kac	0.0	9.76834461097198e-08	1.4351282573432655e-07
24	0.005902958103587064	1	1.1306378344677626e-07	1.9988742294696493e-07	8.682363950018868e-08	Kac	0.0	9.775616716112268e-08	1.1110010367243461e-07
25	0.004722366482869652	1	5.607761122128352e-08	1.2773946411748227e-07	7.166185289619875e-08	eps-	0.0	9.7793633968557e-08	8.682363950018868e-08
26	0.004722366482869652	1	5.753652532192177e-08	1.1273038547088277e-07	5.5193860148960994e-08	Kac	0.0	4.6880046844499645e-08	7.166185289619875e-08
27	0.004722366482869652	1	5.797502822257883e-08	1.0109471015873339e-07	4.3119681936154564e-08	Kac	0.0	4.6934739317272545e-08	5.5193860148960994e-08
28	0.0037778931862957215	1	2.6172128242407666e-08	6.445084466122353e-08	3.827871641881586e-08	eps-	0.0	4.70111698458453e-08	4.3119681936154564e-08
29	0.0037778931862957215	1	2.745765526057653e-08	5.6289807259801705e-08	2.8832151999225175e-08	Kac	0.0	2.2305261193622528e-08	3.827871641881586e-08
30	0.0037778931862957215	1	2.8300861543151257e-08	5.024037386114344e-08	2.1939512317992182e-08	Kac	0.0	2.241312646589222e-08	2.8832151999225175e-08
31	0.0030223145490365774	1	1.0827599483675954e-08	2.998231607431734e-08	1.9154716590641385e-08	eps-	0.0	2.2535015964386673e-08	2.1939512317992182e-08
32	0.0030223145490365774	1	1.1205269268010909e-08	2.5825071747753725e-08	1.4619802479742816e-08	Kac	0.0	8.611529156432596e-09	1.9154716590641385e-08
33	0.0030223145490365774	1	1.1465421057010872e-08	2.2697356438783345e-08	1.1231935381772473e-08	Kac	0.0	8.814604268714277e-09	1.4619802479742816e-08
34	0.0030223145490365774	1	1.160930274135552e-08	2.0318786986273096e-08	8.709484244917576e-09	Kac	0.0	8.905702286732264e-09	1.1231935381772473e-08
35	0.002417851639229262	1	2.6233308858536475e-09	1.0358255253528625e-08	7.734924367674978e-09	eps-	0.0	8.962030229042739e-09	8.709484244917576e-09
36	0.002417851639229262	1	2.7984725647911546e-09	8.664699513438734e-09	5.866226948647579e-09	Kac	0.0	1.6783727740943277e-09	7.734924367674978e-09
37	0.002417851639229262	1	2.8787716654932183e-09	7.3960152446872485e-09	4.51724357919403e-09	Kac	0.0	1.7801857765675777e-09	5.866226948647579e-09
38	0.002417851639229262	1	2.9316419292158002e-09	6.431722709976384e-09	3.500080780760584e-09	Kac	0.0	1.828249329705045e-09	4.51724357919403e-09
39	0.002417851639229262	1	2.9500842879670586e-09	5.68262903399841e-09	2.7325447460313512e-09	Kac	0.0	1.8523379496926395e-09	3.500080780760584e-09
40	0.002417851639229262	1	2.9692498459965577e-09	5.10753717097856e-09	2.1382873249820022e-09	Kac	0.0	1.869732813020164e-09	2.7325447460313512e-09
41	0.002417851639229262	1	2.9832482040248465e-09	4.6603214620688505e-09	1.677073258044004e-09	Kac	0.0	1.8832286841075074e-09	2.1382873249820022e-09
42	0.0019342813113834097	1	3.6813796455703596e-10	2.087691353125365e-09	1.719553388568329e-09	eps-	0.0	1.8897274856044532e-09	1.677073258044004e-09
43	0.0019342813113834097	1	4.229222527740717e-10	1.6828151094827604e-09	1.2598928567086887e-09	Kac	0.0	1.2273626559533568e-11	1.719553388568329e-09
44	0.0019342813113834097	1	4.725300151164902e-10	1.41668832220887e-09	9.441583070923798e-10	Kac	0.0	5.892253351902355e-11	1.2598928567086887e-09
45	0.0019342813113834097	1	4.816693710552045e-10	1.2114040881527899e-09	7.297347170975854e-10	Kac	0.0	6.983191802589772e-11	9.441583070923798e-10
46	0.0019342813113834097	1	4.84238649178792e-10	1.0511006509617005e-09	5.668620017829085e-10	Kac	0.0	7.386535827436091e-11	7.297347170975854e-10
47	0.0019342813113834097	1	4.871777425918822e-10	9.303503523128143e-10	4.431726097209321e-10	Kac	0.0	7.580180927391211e-11	5.668620017829085e-10
48	0.0019342813113834097	1	4.918478957449679e-10	8.377253335467572e-10	3.4587743780178926e-10	Kac	0.0	8.017631003554015e-11	4.431726097209321e-10
49	0.0019342813113834097	1	4.935576392028906e-10	7.650198252662221e-10	2.714621860633315e-10	Kac	0.0	8.133360651640942e-11	3.4587743780178926e-10


==> Data/Experiment3_d2.txt <==
iter	ndof	eps_min	eps_max	Ref	eta_h	eta_eps_plus	eta_eps_min	eta_Kac	J_eps_star	Jeps
1	29	0.6400000000000001	1	eps-	0.00450745131122 	0.0	0.25617708777869724	0.0	1.5761046948068198	-1.5761046948068196
2	29	0.5120000000000001	1	eps-	0.00567029521997 	0.0	0.11894787439735148	0.0	1.4388754814254738	-1.4388754814254738
3	29	0.40960000000000013	1	eps-	0.0067609685314 	0.0	0.05444329851430912	0.013402246155948871	1.3676771215201886	-1.3542748753642397
4	29	0.32768000000000014	1	eps-	0.00695372835546 	0.0	0.03128321101997872	0.020531358277281475	1.3327420202611202	-1.3122106619838387
5	29	0.2621440000000001	1	eps-	0.00675645171335 	0.0	0.022799525308444025	0.015797761774171803	1.3158752893025045	-1.3000775275283327
6	29	0.2097152000000001	1	eps-	0.00654791159695 	0.0	0.01779635527931872	0.012406339230544683	1.30485468160413	-1.2924483423735853
7	29	0.1677721600000001	1	eps-	0.00689099441296 	0.0	0.01403496828834986	0.01302947593283732	1.2964244276944064	-1.283394951761569
8	29	0.1677721600000001	1	Kac	0.00688374161975 	2.431520059020608e-05	0.011142130447955912	0.013477809154926357	1.2897968721503457	-1.2763190629954193
9	29	0.13421772800000006	1	eps-	0.00687677532734 	3.783821887721131e-05	0.011360773386206087	0.009948447236904467	1.2889773891161542	-1.2790289418792498
10	29	0.13421772800000006	1	Kac	0.00691152672496 	3.738633346480668e-05	0.008985066749813569	0.011307576259327323	1.2837812943293807	-1.2724737180700534
11	29	0.10737418240000006	1	eps-	0.00692985397992 	3.0374331086126415e-05	0.009133018770501131	0.00847624024134741	1.2831131408180565	-1.274636900576709
12	29	0.10737418240000006	1	Kac	0.00695462386907 	2.7202600791696108e-05	0.007237621516662719	0.009375816534612058	1.2789296676166322	-1.2695538510820201
13	29	0.08589934592000005	1	eps-	0.00693089351195 	2.167987222132356e-05	0.007336730662413004	0.007163614774487126	1.2783684059381084	-1.2712047911636213
14	29	0.08589934592000005	1	Kac	0.00693000909179 	1.906142969380609e-05	0.005822487152120378	0.007747459187523953	1.274996769712367	-1.267249310524843
15	29	0.08589934592000005	1	ref	0.00687421066528 	1.5253051024983622e-05	0.005889191828323422	0.00598798146895696	1.2745257928099116	-1.2685378113409547
16	52	0.08589934592000005	1	Kac	0.00951727390516 	0.0013932039302984654	0.0020242295237517783	0.28042945032215383	1.341461555072853	-1.0610321047506992
17	52	0.08589934592000005	1	Kac	0.00641554221143 	0.0017793034711871695	0.0025382254304661895	0.06961377184457085	1.323930472191723	-1.2543167003471523
18	52	0.08589934592000005	1	Kac	0.00661415795693 	0.0010750677685465555	0.0029185762769509834	0.03480565885857656	1.3161656480379098	-1.2813599891793332
19	52	0.08589934592000005	1	Kac	0.00650525545456 	0.0007552630015467447	0.0028624519702441435	0.02018686312229967	1.3120007864685856	-1.291813923346286
20	52	0.08589934592000005	1	Kac	0.006381436529 	0.0009822807704836275	0.0029084948213400586	0.011706955350019976	1.3104677887218321	-1.2987608333718121
21	52	0.08589934592000005	1	Kac	0.00593556043233 	0.0008927078912899094	0.00302192167827274	0.0059850873097948565	1.3098227364503185	-1.3038376491405237
22	52	0.08589934592000005	1	ref	0.00554923585648 	0.0007905330797455352	0.0030267105859636784	0.0035984133924464867	1.3093859793898852	-1.3057875659974387
23	88	0.08589934592000005	1	Kac	0.0065079242743 	0.002660153514723233	0.002564905288436143	0.18653959330784042	1.3303713377865805	-1.14383174447874
24	88	0.08589934592000005	1	Kac	0.00507484817566 	0.0022826102533243147	0.0032388665903680296	0.046878698205789826	1.321765142647273	-1.2748864444414831
25	88	0.08589934592000005	1	Kac	0.00475267815059 	0.0023104692613545117	0.003247730234882023	0.022359692424430255	1.3196086487274423	-1.297248956303012
26	88	0.08589934592000005	1	Kac	0.00445343309568 	0.0023437480886599393	0.0032043677501186244	0.012739594036446089	1.318767734176361	-1.306028140139915
27	88	0.08589934592000005	1	Kac	0.00427587362665 	0.002374961896150125	0.003186153844437391	0.007887871302807214	1.3183655500600016	-1.3104776787571943
28	88	0.08589934592000005	1	Kac	0.00411974524433 	0.002392445362185524	0.0031789317962183207	0.005117189763474084	1.3181318727334155	-1.3130146829699414
29	88	0.08589934592000005	1	ref	0.00392157708279 	0.002400368923086341	0.0031761322246398205	0.0034614195597002517	1.3179740139284368	-1.3145125943687366
30	142	0.08589934592000005	1	Kac	0.00489336179201 	0.005691966070818329	0.003305153955018938	0.14206287799444328	1.3370592258768408	-1.1949963478823975
31	142	0.08589934592000005	1	Kac	0.00418957948706 	0.005284425971759492	0.0034478274006948502	0.03885399345001761	1.3331025337658902	-1.2942485403158726
32	142	0.08589934592000005	1	Kac	0.00372431585993 	0.005133636562783996	0.0035409845786110593	0.018405532951691672	1.3319264438057474	-1.3135209108540558
33	142	0.08589934592000005	1	Kac	0.00345550076985 	0.005022928709455625	0.003590883693281246	0.01128658550626005	1.33137523859385	-1.32008865308759
34	142	0.08589934592000005	1	Kac	0.00331333020204 	0.004949244960368827	0.00361510953268886	0.007614546420107171	1.3310670700468543	-1.3234525236267471
35	142	0.08589934592000005	1	Kac	0.0032499554771 	0.004894623009568626	0.0036375553234965735	0.005446712330361869	1.3308728167686894	-1.3254261044383275
36	142	0.08589934592000005	1.25	eps+	0.00325672567487 	0.004854548540370696	0.0036617243773568097	0.004067430258333893	1.3307439497693692	-1.3266765195110353
37	142	0.08589934592000005	1.25	Kac	0.00377490181589 	0.0020719716368254124	0.0036157330112404273	0.010042532191185671	1.3260908990794393	-1.3160483668882537
38	142	0.08589934592000005	1.25	Kac	0.00356339786084 	0.0022497753945677876	0.0035795113671164267	0.004703353048356673	1.325879105636323	-1.3211757525879664
39	142	0.06871947673600004	1.25	eps-	0.00339576246005 	0.0023066185748946955	0.003555107382079126	0.0031361388602031415	1.325747731541965	-1.3226115926817619
40	142	0.06871947673600004	1.25	Kac	0.00388761983807 	0.002323791532492272	0.0025770524701356347	0.005807602631594966	1.3236464206255831	-1.3178388179939882
41	142	0.06871947673600004	1.25	ref	0.00334885149655 	0.0023489898048519096	0.0026712166111128454	0.00265682459153882	1.3235548461203495	-1.3208980215288106
42	242	0.06871947673600004	1.25	Kac	0.00636238338414 	0.0028485396802261417	0.001904316639892896	0.2278867489250287	1.3411646514140996	-1.1132779024890709
43	242	0.06871947673600004	1.25	Kac	0.00448847928838 	0.0027227969140441962	0.002082238932822882	0.058531379930341965	1.336799942987946	-1.278268563057604
44	242	0.06871947673600004	1.25	Kac	0.00398815464757 	0.002773528682873972	0.002101299453861224	0.028765550556813402	1.3353413417318416	-1.3065757911750282
45	242	0.06871947673600004	1.25	Kac	0.00362558527561 	0.0028221659505934683	0.002110979003797764	0.015448426290481931	1.3347503964384713	-1.3193019701479893
46	242	0.06871947673600004	1.25	Kac	0.00333764184552 	0.002847668110877752	0.0021140802918672647	0.008806638468106254	1.334468998972248	-1.3256623605041418
47	242	0.06871947673600004	1.25	Kac	0.00300531627784 	0.0028662251161492764	0.0021165117335262217	0.005171833319099539	1.3343207652156979	-1.3291489318965983
48	242	0.06871947673600004	1.25	Kac	0.00275080869407 	0.0028743950328853993	0.0021155102563619787	0.003248964725361958	1.3342270480598173	-1.3309780833344553
49	242	0.06871947673600004	1.5625	eps+	0.00254940613364 	0.0028750715993180386	0.002114009427752628	0.002180275934182685	1.3341604518772316	-1.331980175943049
50	242	0.06871947673600004	1.5625	Kac	0.00275551091322 	0.0011287835738429074	0.0020711912295431787	0.008410370575845372	1.3310161558231348	-1.3226057852472894
51	242	0.06871947673600004	1.5625	Kac	0.00260514508211 	0.0013026956381240336	0.00205405420496246	0.004138780742738657	1.3308464713916581	-1.3267076906489195
52	242	0.06871947673600004	1.5625	Kac	0.00254509126288 	0.0013896897216452715	0.0020469541135197996	0.0026537303625477904	1.3307576165800337	-1.3281038862174859
53	242	0.06871947673600004	1.5625	ref	0.00246061837314 	0.0014449911301650507	0.0020413272230331582	0.001892506330536392	1.3306959392725057	-1.3288034329419693
54	338	0.06871947673600004	1.5625	Kac	0.00391178254078 	0.0023950401462543847	0.0014028733240101362	0.10111523294079494	1.3389708885102047	-1.2378556555694098
55	338	0.06871947673600004	1.5625	Kac	0.00308755839014 	0.002258654587409875	0.0014514218987198766	0.024826416971109433	1.337199051751227	-1.3123726347801177
56	338	0.06871947673600004	1.5625	Kac	0.00275566655002 	0.002255546171473432	0.0014903518952039175	0.011503894302886009	1.3367167769882042	-1.3252128826853182
57	338	0.06871947673600004	1.5625	Kac	0.00243980476502 	0.0022601349378319215	0.0015165235514224306	0.006400606467159342	1.336503777503648	-1.3301031710364886
58	338	0.06871947673600004	1.5625	Kac	0.00225048943714 	0.0022646719995270273	0.001533928614126783	0.003987728418851422	1.3363832605604298	-1.3323955321415784
59	338	0.06871947673600004	1.5625	Kac	0.00211710907024 	0.002266066435333929	0.0015461915473139493	0.0027009415304366513	1.3363054749919332	-1.3336045334614965
60	338	0.06871947673600004	1.953125	eps+	0.00202708150306 	0.0022658385143635006	0.0015540768190892146	0.0019602939942588993	1.3362493511923885	-1.3342890571981296
61	338	0.06871947673600004	1.953125	Kac	0.00229992901751 	0.0010984701397516435	0.0015945235942479213	0.005914339592652418	1.3341056411043883	-1.328191301511736
62	338	0.06871947673600004	1.953125	Kac	0.00217884295287 	0.0012485077411597298	0.0016144999793933049	0.003349255576744925	1.3339741047262852	-1.3306248491495403
63	338	0.06871947673600004	1.953125	Kac	0.00212061570498 	0.0013211459356783858	0.0016278590203214482	0.0022838203892481257	1.3338936320272337	-1.3316098116379855
64	338	0.06871947673600004	1.953125	ref	0.00207570825666 	0.0013601248037804024	0.0016364105958078913	0.0017431702296764051	1.333831779726161	-1.3320886094964846
65	570	0.06871947673600004	1.953125	Kac	0.0060139735213 	0.0016829935448610218	0.0013790237213730065	0.15022795226553876	1.3394775086036363	-1.1892495563380976
66	570	0.06871947673600004	1.953125	Kac	0.0043165091904 	0.0015624995830264064	0.0013745019427955176	0.033224455649642604	1.3377650534481271	-1.3045405977984845
67	570	0.06871947673600004	1.953125	Kac	0.00325590185247 	0.0015860613505456573	0.0013819670532624507	0.013668658292979252	1.3372954425580772	-1.323626784265098
68	570	0.06871947673600004	1.953125	Kac	0.00255730204676 	0.0016054777328310364	0.001393051729126052	0.006822022432185992	1.33709180005637	-1.330269777624184
69	570	0.06871947673600004	1.953125	Kac	0.00221347428624 	0.0016177952881558987	0.001401209911720009	0.0039022584951742267	1.3369799742576833	-1.333077715762509
70	570	0.06871947673600004	1.953125	Kac	0.00197731928466 	0.0016269067127353694	0.0014069600942215384	0.0024683244357972534	1.336907457613679	-1.3344391331778818
71	570	0.06871947673600004	1.953125	ref	0.00182158731117 	0.0016336538353916733	0.001410991367222362	0.001706413160913911	1.3368553126251486	-1.3351488994642347
72	888	0.06871947673600004	1.953125	Kac	0.00483599497384 	0.0015624859564630565	0.0011258256480311964	0.1300927087142485	1.3409411412049728	-1.2108484324907243
73	888	0.06871947673600004	1.953125	Kac	0.00373853486085 	0.001592371766749702	0.001178145823226746	0.031051336827210063	1.3395669102503376	-1.3085155734231275
74	888	0.06871947673600004	1.953125	Kac	0.00286305021958 	0.0016088308360971742	0.0012059686623733111	0.012988404764383787	1.3391847797034835	-1.3261963749390997
75	888	0.06871947673600004	1.953125	Kac	0.00221180911173 	0.0016191264389558624	0.0012186535955416738	0.006383592715938136	1.339027223321348	-1.33264363060541
76	888	0.06871947673600004	1.953125	Kac	0.0017950395784 	0.0016260305426111024	0.0012234951407961926	0.0036030073152373276	1.3389426418771817	-1.3353396345619444
77	888	0.06871947673600004	1.953125	Kac	0.00155414574955 	0.0016308910656717846	0.001225543832974119	0.002278213937365159	1.3388891299995815	-1.3366109160622164
78	888	0.06871947673600004	2.44140625	eps+	0.00142091005264 	0.0016345118129701517	0.0012270847468535526	0.0015622701898914126	1.3388518712982456	-1.3372896011083542
79	888	0.06871947673600004	2.44140625	Kac	0.00170235222201 	0.0008494820982907597	0.0012407734021037881	0.0044686424006255	1.337385985099481	-1.3329173426988554
80	888	0.06871947673600004	2.44140625	Kac	0.00154659691162 	0.0009664704824910907	0.0012454289456158665	0.002596455774397155	1.3372899802986875	-1.3346935245242904
81	888	0.06871947673600004	2.44140625	Kac	0.00146468711367 	0.0010267996949933488	0.0012476960766266074	0.001774479732765899	1.33723700460497	-1.335462524872204
82	888	0.06871947673600004	2.44140625	ref	0.00139983911835 	0.0010600339338210389	0.001249555750583087	0.0013659121542741737	1.3371989490427727	-1.3358330368884985
83	1326	0.06871947673600004	2.44140625	Kac	0.00559818322914 	0.0012042886193104813	0.0012852484086539793	0.11080839085424321	1.3392490711684133	-1.22844068031417
84	1326	0.06871947673600004	2.44140625	Kac	0.00400399530193 	0.0011797554574978926	0.0013058632264341871	0.021390860511758536	1.3385141740872497	-1.3171233135754912
85	1326	0.06871947673600004	2.44140625	Kac	0.002480758665 	0.0011759265252037849	0.0013095851822706398	0.007606757032935896	1.3383400708850917	-1.3307333138521558
86	1326	0.06871947673600004	2.44140625	Kac	0.00175572025308 	0.0011746378114007162	0.0013093018238965368	0.003537356972347361	1.3382669234465443	-1.334729566474197
87	1326	0.06871947673600004	2.44140625	Kac	0.0014226993756 	0.0011742618056428589	0.0013088336922949214	0.0020263631270280857	1.3382249360330696	-1.3361985729060415
88	1326	0.06871947673600004	2.44140625	Kac	0.00125633388871 	0.0011750260482247313	0.0013079564666377956	0.001346908604902719	1.3381965051381366	-1.3368495965332339
89	1326	0.054975581388800036	2.44140625	eps-	0.00116471964891 	0.0011780825732212695	0.0013070261810728318	0.0009758358354505781	1.338175471531172	-1.3371996356957214
90	1326	0.054975581388800036	2.44140625	Kac	0.0014471162807 	0.0011816137849803626	0.0008217796717150821	0.002840049343532325	1.337456651603977	-1.3346166022604447
91	1326	0.054975581388800036	3.0517578125	eps+	0.00117555215141 	0.0011831034782046196	0.0008377881359229955	0.0011342779665466374	1.3374302432190275	-1.3362959652524808
92	1326	0.054975581388800036	3.0517578125	Kac	0.00132052550923 	0.0006026884584255925	0.0008451114353320906	0.003150946895015494	1.3363689839266337	-1.3332180370316182
93	1326	0.054975581388800036	3.0517578125	Kac	0.00119712681883 	0.0006877922879428644	0.0008458609870103265	0.001811612272098806	1.336290428919283	-1.3344788166471842
94	1326	0.054975581388800036	3.0517578125	Kac	0.00112639145199 	0.0007436493013410458	0.000845639680077129	0.0011811985095622202	1.3362492057400603	-1.3350680072304981
95	1326	0.054975581388800036	3.0517578125	ref	0.00108711489309 	0.0007806564777141415	0.0008461047433524792	0.0008617819949607863	1.3362219558345652	-1.3353601738396044
96	1972	0.054975581388800036	3.0517578125	Kac	0.00495335974205 	0.0008384468362245014	0.0008729299772235117	0.10841721530786974	1.3381062352764448	-1.229689019968575
97	1972	0.054975581388800036	3.0517578125	Kac	0.00310325942983 	0.0008135902114254671	0.0008966806217446341	0.023653972719447136	1.3375497798940617	-1.3138958071746145
98	1972	0.054975581388800036	3.0517578125	Kac	0.0021077742504 	0.0008088445868000149	0.0008969704985706845	0.007927160551536305	1.3374033818268012	-1.3294762212752649
99	1972	0.054975581388800036	3.0517578125	Kac	0.00143055963847 	0.0008117152902460544	0.0008951671801403317	0.0032496111228226265	1.337337429661672	-1.3340878185388494
100	1972	0.054975581388800036	3.0517578125	Kac	0.00115439041496 	0.0008150475530334243	0.0008934756604853468	0.0017635632127042111	1.3372987425368172	-1.335535179324113
101	1972	0.054975581388800036	3.0517578125	Kac	0.00101433449321 	0.0008180483721584028	0.0008921687182649991	0.001113378933927267	1.3372726740183418	-1.3361592950844146
102	1972	0.054975581388800036	3.0517578125	ref	0.000934696121107 	0.0008207992584461454	0.0008911187280505643	0.0007883895570075516	1.3372533081625557	-1.3364649186055482
103	2896	0.054975581388800036	3.0517578125	Kac	0.00509246300689 	0.000820289962578192	0.0008643215038539796	0.08571053309977938	1.3382318913490656	-1.2525213582492862
104	2896	0.054975581388800036	3.0517578125	Kac	0.00297943172107 	0.0008186000727750649	0.0008837763012256999	0.015499335653737178	1.3378727315283119	-1.3223733958745747
105	2896	0.054975581388800036	3.0517578125	Kac	0.00170736679158 	0.000820785575460865	0.0008840628664929078	0.00426798505874082	1.3377877880985418	-1.333519803039801
106	2896	0.054975581388800036	3.0517578125	Kac	0.00108061155756 	0.0008235999902815619	0.0008843636103126455	0.001588498799146354	1.3377525936869872	-1.3361640948878408
107	2896	0.043980465111040035	3.0517578125	eps-	0.000863971103076 	0.0008261192970837159	0.0008844891683795592	0.0008671209954749237	1.3377328358814793	-1.3368657148860044
108	2896	0.043980465111040035	3.0517578125	Kac	0.000918332338429 	0.0008295676216614731	0.0005138795613738272	0.0014369561887317417	1.3371931524048986	-1.3357561962161668
109	2896	0.043980465111040035	3.814697265625	eps+	0.000760653538005 	0.0008313132130021966	0.0005241889002537956	0.0006178765511584139	1.337176275299525	-1.3365583987483667
110	2896	0.043980465111040035	3.814697265625	Kac	0.000831361905813 	0.0004377948311729339	0.0005255347894861735	0.0019356340208307454	1.3364492115529425	-1.3345135775321117
111	2896	0.043980465111040035	3.814697265625	Kac	0.000756970315581 	0.0004980020791853936	0.0005254267259556589	0.0011025807580307134	1.3364009574692222	-1.3352983767111914
112	2896	0.043980465111040035	3.814697265625	Kac	0.000719662484649 	0.0005283875321714811	0.0005254484398281188	0.0007409078002029723	1.3363742147488882	-1.3356333069486852
113	2896	0.043980465111040035	3.814697265625	ref	0.000701665362189 	0.000546625562732859	0.0005253462900937443	0.0005482589469270049	1.3363563555461029	-1.3358080965991759
114	4366	0.043980465111040035	3.814697265625	Kac	0.00646769651601 	0.0005819296312636282	0.000536576449749528	0.09176743048555291	1.3372488048666635	-1.2454813743811106
115	4366	0.043980465111040035	3.814697265625	Kac	0.00312617335277 	0.0005837438904947872	0.0005411691457447012	0.013173886324843176	1.3369126466109718	-1.3237387602861286
116	4366	0.043980465111040035	3.814697265625	Kac	0.00148392961518 	0.0005871701270073247	0.0005423615074963782	0.0038939600078025105	1.336827390382802	-1.3329334303749996
117	4366	0.043980465111040035	3.814697265625	Kac	0.000962461014926 	0.0005901193578484062	0.0005424699035432556	0.0017000106752211863	1.336789374626551	-1.3350893639513297
118	4366	0.043980465111040035	3.814697265625	Kac	0.00077482649641 	0.0005925020030738476	0.0005425339201925097	0.0009713613996262804	1.3367675066044322	-1.335796145204806
119	4366	0.043980465111040035	3.814697265625	ref	0.000683881428863 	0.000595235941617731	0.0005426262945141327	0.0006435699270808115	1.336753076090466	-1.3361095061633852
120	6465	0.043980465111040035	3.814697265625	Kac	0.00599010355306 	0.0005918403283644956	0.0005550872121004138	0.06291076611334079	1.3373263525658778	-1.274415586452537
121	6465	0.043980465111040035	3.814697265625	Kac	0.00286288034555 	0.0005947518034195101	0.0005571796506513665	0.010393994611998858	1.3370525635421746	-1.3266585689301758
122	6465	0.043980465111040035	3.814697265625	Kac	0.00132106864858 	0.0005974327248095146	0.0005576568597610738	0.003116122252346365	1.3369785617355419	-1.3338624394831955
123	6465	0.043980465111040035	3.814697265625	Kac	0.000830599484357 	0.000599712767606256	0.000557865965429568	0.0014038593172422953	1.336946541577066	-1.3355426822598238
124	6465	0.043980465111040035	3.814697265625	Kac	0.000655252043439 	0.0006018140123541474	0.0005579944707269899	0.0007925740010419347	1.3369287638059053	-1.3361361898048634
125	6465	0.043980465111040035	4.76837158203125	eps+	0.000570764389981 	0.0006035852269484869	0.0005580798110653495	0.0005124983886912737	1.3369172374548088	-1.3364047390661176
126	6465	0.043980465111040035	4.76837158203125	Kac	0.000581066587351 	0.00031351177862561406	0.0005589188486282037	0.0014460576016248616	1.3363927052474012	-1.3349466476457763
127	6465	0.043980465111040035	4.76837158203125	Kac	0.000534468413071 	0.0003572133627891919	0.000559109661306046	0.0008596164837482156	1.336352119876953	-1.3354925033932048
128	6465	0.043980465111040035	4.76837158203125	Kac	0.000509222167914 	0.00038312719729880515	0.0005593594523887641	0.0005938353557777276	1.3363289505409666	-1.3357351151851888
129	6465	0.03518437208883203	4.76837158203125	eps-	0.000494976116174 	0.00040276402770849046	0.000559583523174148	0.00043948598991216947	1.3363141551983255	-1.3358746692084134
130	6465	0.03518437208883203	4.76837158203125	Kac	0.000586310849572 	0.00041666498652682005	0.0003327054180267901	0.0008230110210032393	1.3359819804567612	-1.335158969435758
131	6465	0.03518437208883203	4.76837158203125	ref	0.000485948325028 	0.0004262674411534978	0.00033623158619421593	0.00036346652272167823	1.3359691346853444	-1.3356056681626227
132	8556	0.03518437208883203	4.76837158203125	Kac	0.00423738726091 	0.0004415506079078558	0.00037144351122071214	0.055345329661642184	1.3363284959904838	-1.2809831663288416
133	8556	0.03518437208883203	4.76837158203125	Kac	0.00183533831354 	0.0004386604486246147	0.00037365229949339187	0.0074553262938688025	1.3362009108428308	-1.328745584548962
134	8556	0.03518437208883203	4.76837158203125	Kac	0.000777569733869 	0.00043954567358802483	0.00037364620084149555	0.0014002678868170193	1.3361679860872415	-1.3347677182004245
135	8556	0.03518437208883203	4.76837158203125	Kac	0.000530807580673 	0.00044147971668883425	0.000373592999754198	0.0005900850117601664	1.336153262124763	-1.3355631771130028
136	8556	0.03518437208883203	4.76837158203125	ref	0.000464894605317 	0.000443462453734693	0.00037353079647096824	0.000357046658110205	1.336144430537179	-1.3357873838790688
137	12724	0.03518437208883203	4.76837158203125	Kac	0.00515667839325 	0.000444815072198682	0.0003786133028037319	0.04432725769761814	1.3364196068566703	-1.2920923491590521
138	12724	0.03518437208883203	4.76837158203125	Kac	0.00168327236191 	0.00044307358212344894	0.0003794893269071484	0.005172487123808578	1.3362872496355358	-1.3311147625117272
139	12724	0.03518437208883203	4.76837158203125	Kac	0.000720585791967 	0.00044338730680864403	0.00037943690547362694	0.0014701509754713182	1.3362522892488338	-1.3347821382733625
140	12724	0.03518437208883203	4.76837158203125	Kac	0.000503625635226 	0.00044443086420861054	0.000379394880151006	0.000699027439611033	1.3362366781262471	-1.335537650686636
141	12724	0.03518437208883203	5.9604644775390625	eps+	0.000421865275707 	0.00044552988471832357	0.00037935975151819605	0.00041549408390673115	1.336227632766393	-1.3358121386824862
142	12724	0.03518437208883203	5.9604644775390625	Kac	0.000415219798673 	0.00023318939427635619	0.00037962733493206613	0.0010860143112207954	1.3358409846161694	-1.3347549703049486
143	12724	0.03518437208883203	5.9604644775390625	Kac	0.000377588606895 	0.00026652344867521076	0.00037961349546009954	0.0006245128198503203	1.3358137976640214	-1.335189284844171
144	12724	0.03518437208883203	5.9604644775390625	Kac	0.000358587654496 	0.0002864902174949734	0.0003796798253574646	0.00042641791591258027	1.3357990424828834	-1.3353726245669708
145	12724	0.028147497671065627	5.9604644775390625	eps-	0.000348195050804 	0.00029836004759954893	0.0003797649789283029	0.0003175969933324474	1.3357889545740804	-1.335471357580748
146	12724	0.028147497671065627	5.9604644775390625	Kac	0.000375875844606 	0.0003064096794552894	0.00023360717156985418	0.00044292204352580633	1.3355663745548139	-1.335123452511288
147	12724	0.028147497671065627	5.9604644775390625	ref	0.000342230228458 	0.0003121660521154738	0.00023555555974321383	0.00022541702922174167	1.335559222622788	-1.3353338055935662
148	17863	0.028147497671065627	5.9604644775390625	Kac	0.00445937741424 	0.00031836351763752594	0.00023810244441147219	0.036717681422222315	1.3357407367225396	-1.2990230553003173
149	17863	0.028147497671065627	5.9604644775390625	Kac	0.00126642836368 	0.0003213941474937771	0.00023918388746177664	0.003847533510368706	1.3356561691373712	-1.3318086356270025
150	17863	0.028147497671065627	5.9604644775390625	Kac	0.000573166209005 	0.00032444720380816507	0.00023935745780145705	0.001008447990122674	1.3356334227769762	-1.3346249747868535
151	17863	0.028147497671065627	5.9604644775390625	Kac	0.000391236795132 	0.0003266437516768257	0.00023939857145403845	0.0004549072905093432	1.3356229670481703	-1.335168059757661
152	17863	0.028147497671065627	5.9604644775390625	ref	0.000328944736445 	0.00032828410698996715	0.00023941737123829446	0.0002720790454098232	1.3356166815458903	-1.3353446025004805
153	24541	0.028147497671065627	5.9604644775390625	Kac	0.00464468941123 	0.0003323246108680986	0.0002405376732782702	0.031373363891702866	1.3357762211227961	-1.3044028572310933
154	24541	0.028147497671065627	5.9604644775390625	Kac	0.00110262249247 	0.0003324146043046178	0.00024057683279533497	0.0030567344963727816	1.3356941470810562	-1.3326374125846834
155	24541	0.028147497671065627	5.9604644775390625	Kac	0.000498209160003 	0.0003333269517002197	0.00024056911586608487	0.000959242549060102	1.3356718804967398	-1.3347126379476797
156	24541	0.028147497671065627	5.9604644775390625	Kac	0.000346961228508 	0.0003344303167755627	0.0002405773837555761	0.0004628914290170094	1.335661520508125	-1.335198629079108
157	24541	0.028147497671065627	7.450580596923828	eps+	0.00028626355836 	0.0003355347143597789	0.00024058948309329305	0.00027691828327913726	1.3356553705968606	-1.3353784523135814
158	24541	0.028147497671065627	7.450580596923828	Kac	0.000276299944307 	0.00017476877757174127	0.00024075389401981867	0.0007703832610705952	1.3353660165030796	-1.334595633242009
159	24541	0.028147497671065627	7.450580596923828	Kac	0.000251247313573 	0.00020268448334449403	0.00024077956376489682	0.00045125470614237884	1.3353451298876229	-1.3348938751814805
160	24541	0.028147497671065627	7.450580596923828	Kac	0.000239512169891 	0.00021750940675744853	0.00024083131649335065	0.00030942529528998897	1.3353336223239216	-1.3350241970286316
161	24541	0.022517998136852502	7.450580596923828	eps-	0.000233199257502 	0.00022689036532942108	0.00024088646299065772	0.00023295864571126756	1.3353258919517839	-1.3350929333060726
162	24541	0.022517998136852502	7.450580596923828	Kac	0.000252646546589 	0.000233720901148479	0.00015113759041808565	0.00026300820573110784	1.335187789946057	-1.3349247817403258
163	24541	0.022517998136852502	7.450580596923828	ref	0.000242335688452 	0.00023837694475277975	0.000152161730552125	0.0001613662881481126	1.3351821910861774	-1.3350208247980293
164	34570	0.022517998136852502	7.450580596923828	Kac	0.00551366182791 	0.0002414045831074354	0.00015404796941448893	0.032951746446187924	1.335315831623257	-1.302364085177069
165	34570	0.022517998136852502	7.450580596923828	Kac	0.000930512943859 	0.00024129129220144192	0.00015428471616632866	0.0024059325634790962	1.3352493503814324	-1.3328434178179533
166	34570	0.022517998136852502	7.450580596923828	Kac	0.000397109775452 	0.00024290921520472438	0.00015432501055919127	0.0007215252939114514	1.3352317081627698	-1.3345101828688584
167	34570	0.022517998136852502	7.450580596923828	Kac	0.000271363978244 	0.0002447698507577779	0.00015433942833311095	0.0003375955902684691	1.3352237368050275	-1.334886141214759
168	34570	0.022517998136852502	9.313225746154785	eps+	0.000224787545599 	0.0002466469156593685	0.0001543504380279603	0.00019989955968369166	1.335219040041266	-1.3350191404815823
169	34570	0.022517998136852502	9.313225746154785	Kac	0.000215210832515 	0.0001283769893301019	0.00015441191735879846	0.0005766177091350855	1.3350044132612056	-1.3344277955520705
170	34570	0.022517998136852502	9.313225746154785	Kac	0.000199547565892 	0.00014862142306962953	0.0001544128404579403	0.00035403696215263736	1.3349875448639086	-1.334633507901756
171	34570	0.022517998136852502	9.313225746154785	Kac	0.000192618566897 	0.00015993815264101426	0.00015442975769181216	0.0002534965354612506	1.3349779941206448	-1.3347244975851835
172	34570	0.022517998136852502	9.313225746154785	Kac	0.000188987275983 	0.0001673355849466118	0.0001544514465519001	0.00019416431928465094	1.3349714496987208	-1.3347772853794362
173	34570	0.022517998136852502	9.313225746154785	ref	0.000187026962457 	0.00017245979755405906	0.00015447358417670478	0.0001561072600118063	1.3349664867836348	-1.334810379523623
174	49230	0.022517998136852502	9.313225746154785	Kac	0.0050698984192 	0.00017692913227118515	0.00015340304113155469	0.02753622203141637	1.3350724698496017	-1.3075362478181853
175	49230	0.022517998136852502	9.313225746154785	Kac	0.000861980224237 	0.00017927459957531555	0.0001537009890515731	0.002310085817931684	1.335015077940046	-1.3327049921221144
176	49230	0.022517998136852502	9.313225746154785	Kac	0.000347026470997 	0.00018166404986484785	0.00015372491753583352	0.0006742573042322064	1.334998999644665	-1.3343247423404327
177	49230	0.022517998136852502	9.313225746154785	Kac	0.000219725237885 	0.00018368209453562746	0.00015373953543384907	0.00031423095335547657	1.3349915037050333	-1.3346772727516778
178	49230	0.022517998136852502	9.313225746154785	Kac	0.000176507588685 	0.00018541605132124255	0.00015375261109032263	0.0001886024154091892	1.334987000302831	-1.3347983978874218
179	49230	0.022517998136852502	11.641532182693481	eps+	0.000158289013682 	0.00018688124496789605	0.00015376436550233226	0.00013106205940816018	1.33498387619692	-1.3348528141375118
180	49230	0.022517998136852502	11.641532182693481	Kac	0.000155366513187 	9.677883261535435e-05	0.0001538010208566992	0.00043214800317881163	1.3348210175815913	-1.3343888695784125
181	49230	0.022517998136852502	11.641532182693481	Kac	0.000146366589997 	0.00011179558423129977	0.00015379820657709952	0.0002742431040365645	1.3348075953970278	-1.3345333522929912
182	49230	0.022517998136852502	11.641532182693481	Kac	0.000142074572195 	0.00012051654512471702	0.00015381062090824042	0.00020245266953011765	1.3347997548746995	-1.3345973022051694
183	49230	0.022517998136852502	11.641532182693481	Kac	0.000139637060108 	0.00012687876326256733	0.00015382736888119275	0.00015800310714753074	1.3347944639011902	-1.3346364607940426
184	49230	0.018014398509482003	11.641532182693481	eps-	0.000138158820643 	0.0001315268984629881	0.00015384505014654602	0.000127213268034998	1.3347905664750166	-1.3346633532069816
185	49230	0.018014398509482003	11.641532182693481	ref	0.000155941439353 	0.0001348801212498946	9.67506076151819e-05	0.00013687722087030174	1.334702542888308	-1.3345656656674376
186	63369	0.018014398509482003	11.641532182693481	Kac	0.00268677996978 	0.00013832450717658095	9.798012864129578e-05	0.014066622336917689	1.3347526568995924	-1.3206860345626747
187	63369	0.018014398509482003	11.641532182693481	Kac	0.000418329261959 	0.0001388929746513732	9.808219571147394e-05	0.000949054034578678	1.3347266839728145	-1.3337776299382358
188	63369	0.018014398509482003	11.641532182693481	Kac	0.000208386999657 	0.00014004430719979742	9.810205103346228e-05	0.00031011157097671216	1.3347186761156642	-1.3344085645446875
189	63369	0.018014398509482003	11.641532182693481	Kac	0.000155589502186 	0.00014141127712827747	9.811046064607285e-05	0.0001635481528929894	1.3347145825866062	-1.3345510344337133
190	63369	0.018014398509482003	14.551915228366852	eps+	0.000138283383005 	0.00014259930374088258	9.811729128066063e-05	0.00010893868277594976	1.334711901266869	-1.334602962584093
191	63369	0.018014398509482003	14.551915228366852	Kac	0.000135120589361 	7.354957637507134e-05	9.814133888429203e-05	0.00033462341462153766	1.334587508706333	-1.3342528852917115
192	63369	0.018014398509482003	14.551915228366852	Kac	0.000128607000825 	8.525647806529238e-05	9.814299382386149e-05	0.00021754425125264376	1.3345769560135032	-1.3343594117622506
193	63369	0.018014398509482003	14.551915228366852	Kac	0.000125360752668 	9.242777541091572e-05	9.815018991347729e-05	0.00016183227722854632	1.3345708569885546	-1.334409024711326
194	63369	0.018014398509482003	14.551915228366852	Kac	0.000123620011317 	9.72926978979766e-05	9.815878519573575e-05	0.00012748118219230165	1.3345666718457243	-1.334439190663532
195	63369	0.018014398509482003	14.551915228366852	ref	0.000122578300953 	0.00010075900208304466	9.816733509088218e-05	0.00010423582583407587	1.3345634967519082	-1.3344592609260741
196	91119	0.018014398509482003	14.551915228366852	Kac	0.00536704403104 	0.0001039231953113381	9.838882111029261e-05	0.02409527981214943	1.3346412488557666	-1.3105459690436172
197	91119	0.018014398509482003	14.551915228366852	Kac	0.000701702565745 	0.00010516420129461699	9.841864587732781e-05	0.0018202274558907217	1.3345973956555837	-1.332777168199693
198	91119	0.018014398509482003	14.551915228366852	Kac	0.00026103045261 	0.0001065257653808007	9.84242338092067e-05	0.0005129669982217866	1.3345853475656735	-1.3340723805674517
199	91119	0.018014398509482003	14.551915228366852	Kac	0.000156428080317 	0.00010787262148194956	9.843084951322122e-05	0.00024032402641416262	1.3345796739210567	-1.3343393498946425
200	91119	0.018014398509482003	14.551915228366852	Kac	0.00012222346808 	0.0001089770884715432	9.843681264332083e-05	0.0001463754626152003	1.3345762139836632	-1.334429838521048
201	91119	0.018014398509482003	18.189894035458565	eps+	0.000107551681393 	0.00010993224151621167	9.844234088693906e-05	0.00010263235351626321	1.334573787307722	-1.3344711549542057
202	91119	0.018014398509482003	18.189894035458565	Kac	0.000103073816404 	5.647898972556673e-05	9.846271647913995e-05	0.00027164825060066455	1.3344778689651395	-1.3342062207145389
203	91119	0.018014398509482003	18.189894035458565	Kac	9.68522479685e-05 	6.571774324243058e-05	9.846616037352105e-05	0.00017994915767749475	1.334469482567416	-1.3342895334097384
204	91119	0.018014398509482003	18.189894035458565	Kac	9.36010957666e-05 	7.112534204539096e-05	9.847398684240249e-05	0.0001364519237598838	1.334464429908763	-1.334327977985003
205	91119	0.018014398509482003	18.189894035458565	Kac	9.1643063053e-05 	7.476252650441968e-05	9.84824542573526e-05	0.00010818421014291424	1.3344609007626649	-1.334352716552522
206	91119	0.014411518807585602	18.189894035458565	eps-	9.04599076958e-05 	7.73701816255298e-05	9.849060561119535e-05	8.901108097836286e-05	1.3344581741366743	-1.334369163055696
207	91119	0.014411518807585602	18.189894035458565	ref	0.000102697272668 	7.936798890010769e-05	6.173378566536523e-05	9.00986254195324e-05	1.3344016325335186	-1.334311533908099
208	122962	0.014411518807585602	18.189894035458565	Kac	0.00320831802051 	8.126511697620047e-05	6.227496858084606e-05	0.014208270169139281	1.3344452996255853	-1.320237029456446
209	122962	0.014411518807585602	18.189894035458565	Kac	0.000455428656784 	8.217269647257761e-05	6.237465325596977e-05	0.001011349771491199	1.3344207631919138	-1.3334094134204226
210	122962	0.014411518807585602	18.189894035458565	Kac	0.000173873869438 	8.309806423437579e-05	6.238556591144389e-05	0.00029653237149807055	1.3344135657402885	-1.3341170333687904
211	122962	0.014411518807585602	18.189894035458565	Kac	0.000114755348672 	8.395841612520692e-05	6.238973948640196e-05	0.0001470729254811065	1.3344100188504457	-1.3342629459249646
212	122962	0.014411518807585602	18.189894035458565	ref	9.63719300678e-05 	8.468831519004224e-05	6.239261026690123e-05	9.420606980792279e-05	1.3344077643455372	-1.3343135582757293
213	164410	0.014411518807585602	18.189894035458565	Kac	0.00325078776502 	8.503286350073041e-05	6.263668240733485e-05	0.013104330653513685	1.3344524646640907	-1.321348134010577
214	164410	0.014411518807585602	18.189894035458565	Kac	0.000458668627617 	8.552154084989448e-05	6.264335725349883e-05	0.0010932001293793014	1.33442639187836	-1.3333331917489808
215	164410	0.014411518807585602	18.189894035458565	Kac	0.000171324913898 	8.609949563488756e-05	6.264450972644927e-05	0.00032602508072221426	1.3344188192431743	-1.334092794162452
216	164410	0.014411518807585602	18.189894035458565	Kac	0.00010638471483 	8.663851855499286e-05	6.264635899783372e-05	0.00015746100212332692	1.3344151740096502	-1.3342577130075268
217	164410	0.014411518807585602	18.189894035458565	Kac	8.52640826397e-05 	8.711680542975888e-05	6.264827034566797e-05	9.70490570979532e-05	1.3344129492255334	-1.3343159001684355
218	164410	0.014411518807585602	22.737367544323206	eps+	7.60872877298e-05 	8.752859196997652e-05	6.265013929033203e-05	6.810926456624067e-05	1.3344113988803943	-1.334343289615828
219	164410	0.014411518807585602	22.737367544323206	Kac	7.35745648205e-05 	4.414756395766103e-05	6.265921347148536e-05	0.00019600776687589416	1.3343361038518133	-1.3341400960849374
220	164410	0.014411518807585602	22.737367544323206	Kac	6.96065765858e-05 	5.135692325200869e-05	6.26601948065226e-05	0.00012772801534621792	1.3343300451685753	-1.3342023171532291
221	164410	0.014411518807585602	22.737367544323206	Kac	6.73874655585e-05 	5.548370546410886e-05	6.266342372411636e-05	9.523157925594994e-05	1.334326467362103	-1.334231235782847
222	164410	0.014411518807585602	22.737367544323206	Kac	6.60393940704e-05 	5.821573761110756e-05	6.26670821718506e-05	7.566244015211332e-05	1.3343239825382007	-1.3342483200980486
223	164410	0.014411518807585602	22.737367544323206	ref	6.51397508087e-05 	6.0243657155359296e-05	6.267050639074973e-05	6.190103809955438e-05	1.3343221078396266	-1.334260206801527
224	218815	0.014411518807585602	22.737367544323206	Kac	0.00334924765794 	6.229763701459204e-05	6.263773962034886e-05	0.012231656143821379	1.334358586787846	-1.3221269306440246
225	218815	0.014411518807585602	22.737367544323206	Kac	0.000382652729151 	6.313509997389694e-05	6.264478558835583e-05	0.0008862175061321587	1.334336295123942	-1.3334500776178098
226	218815	0.014411518807585602	22.737367544323206	Kac	0.000125782664942 	6.396557853291845e-05	6.264693862854839e-05	0.0002449695701092214	1.334330160626068	-1.3340851910559588
227	218815	0.014411518807585602	22.737367544323206	Kac	7.5855077027e-05 	6.477553504503065e-05	6.264909053859232e-05	0.00011598995181461014	1.3343273124867583	-1.3342113225349437
228	218815	0.014411518807585602	22.737367544323206	Kac	6.06790178614e-05 	6.54931638433775e-05	6.265116031279461e-05	7.184224983824983e-05	1.334325580204792	-1.3342537379549537
229	218815	0.014411518807585602	28.421709430404007	eps+	5.44436991012e-05 	6.609366740755547e-05	6.265308891865225e-05	5.142161848392668e-05	1.3343243536893328	-1.3342729320708488
230	218815	0.014411518807585602	28.421709430404007	Kac	5.23839492817e-05 	3.3583532906736094e-05	6.266003308019355e-05	0.0001526042279293982	1.3342670399612753	-1.3341144357333459
231	218815	0.014411518807585602	28.421709430404007	Kac	4.99912881822e-05 	3.9107295602036315e-05	6.26608400806197e-05	0.00010279616665864744	1.3342620466827104	-1.3341592505160518
232	218815	0.014411518807585602	28.421709430404007	Kac	4.87035285691e-05 	4.2406129274830234e-05	6.266333043024514e-05	7.899190007654155e-05	1.3342590471061477	-1.3341800552060712
233	218815	0.014411518807585602	28.421709430404007	Kac	4.79132369652e-05 	4.47098120824582e-05	6.266611469779494e-05	6.360755611067859e-05	1.3342569491734415	-1.3341933416173308
234	218815	0.011529215046068483	28.421709430404007	eps-	4.7403207426e-05 	4.6347861116789544e-05	6.266878159949828e-05	5.273067579070201e-05	1.3342553396076058	-1.334202608931815
235	218815	0.011529215046068483	28.421709430404007	ref	5.40612175865e-05 	4.7588762226736676e-05	3.94773850989865e-05	4.942876562741283e-05	1.3342195310588219	-1.3341701022931944
236	290333	0.011529215046068483	28.421709430404007	Kac	0.00184057163721 	4.876588249447736e-05	3.9931856804824e-05	0.005799586633736142	1.3342372586486568	-1.3284376720149207
237	290333	0.011529215046068483	28.421709430404007	Kac	0.000199574620363 	4.93945753025883e-05	3.9953340100954386e-05	0.000404369543999028	1.3342263312745377	-1.3338219617305387
238	290333	0.011529215046068483	28.421709430404007	Kac	7.84645660686e-05 	5.001821129888849e-05	3.995796223241529e-05	0.00012503283042919477	1.3342230664094448	-1.3340980335790156
239	290333	0.011529215046068483	28.421709430404007	Kac	5.60132405155e-05 	5.0570625765040634e-05	3.996045783788481e-05	6.639905000671575e-05	1.3342213978003405	-1.3341549987503338
240	290333	0.011529215046068483	35.52713678800501	eps+	4.88734705547e-05 	5.1070476840478524e-05	3.996220245308321e-05	4.476811560638616e-05	1.3342202982766895	-1.3341755301610831
241	290333	0.011529215046068483	35.52713678800501	Kac	4.65197630284e-05 	2.5894959956236555e-05	3.996591594691105e-05	0.00012073215938657178	1.3341759240315652	-1.3340551918721786
242	290333	0.011529215046068483	35.52713678800501	Kac	4.44928902025e-05 	3.0190970792511e-05	3.996659281656918e-05	8.31566012700069e-05	1.33417192214827	-1.334088765547
243	290333	0.011529215046068483	35.52713678800501	Kac	4.34289688817e-05 	3.28509832363559e-05	3.99680523724685e-05	6.417639752243076e-05	1.3341695229708117	-1.3341053465732893
244	290333	0.011529215046068483	35.52713678800501	Kac	4.28134627314e-05 	3.459693521617136e-05	3.996965385095848e-05	5.2199153266263565e-05	1.3341678043157512	-1.334115605162485
245	290333	0.011529215046068483	35.52713678800501	Kac	4.24106225723e-05 	3.586799202507576e-05	3.9971175413348215e-05	4.368092143258728e-05	1.3341664745047757	-1.334122793583343
246	290333	0.011529215046068483	35.52713678800501	ref	4.21543851913e-05 	3.685838499291518e-05	3.997257585582227e-05	3.7223813492470725e-05	1.3341654027949037	-1.3341281789814112
247	387873	0.011529215046068483	35.52713678800501	Kac	0.00205639860579 	3.7762037830184225e-05	3.993085107779023e-05	0.006844991303467607	1.334184871691747	-1.3273398803882794
248	387873	0.011529215046068483	35.52713678800501	Kac	0.000203341300754 	3.8272360814796114e-05	3.993613275236126e-05	0.00043655241847107007	1.3341730162280738	-1.3337364638096028
249	387873	0.011529215046068483	35.52713678800501	Kac	7.31763452862e-05 	3.880453931976963e-05	3.9937414960304244e-05	0.00013404194204169606	1.3341695707187076	-1.3340355287766659
250	387873	0.011529215046068483	35.52713678800501	Kac	4.77966868656e-05 	3.927370466948636e-05	3.993853131217685e-05	6.85120908283654e-05	1.3341678843191218	-1.3340993722282934
251	387873	0.011529215046068483	35.52713678800501	Kac	3.96312108311e-05 	3.9677388039909544e-05	3.993960045553945e-05	4.4522133259450314e-05	1.3341668112625644	-1.334122289129305
252	387873	0.011529215046068483	44.40892098500626	eps+	3.61723790294e-05 	4.0020261152530034e-05	3.994060267992503e-05	3.2904064030336855e-05	1.3341660252097882	-1.3341331211457579
253	387873	0.011529215046068483	44.40892098500626	Kac	3.48447965302e-05 	2.017818124763971e-05	3.994345159008136e-05	9.271738405791652e-05	1.3341313857908377	-1.3340386684067798
254	387873	0.011529215046068483	44.40892098500626	Kac	3.35563263211e-05 	2.3566981638331447e-05	3.994403047054452e-05	6.449077451775587e-05	1.3341282949659934	-1.3340638041914756
255	387873	0.011529215046068483	44.40892098500626	Kac	3.28313197167e-05 	2.5608629050980714e-05	3.994525829717625e-05	5.0292557663755844e-05	1.3341264232247987	-1.334076130667135
256	387873	0.011529215046068483	44.40892098500626	Kac	3.23503748361e-05 	2.699490128428535e-05	3.994659862250031e-05	4.122314549648287e-05	1.3341250756036045	-1.334083852458108
257	387873	0.009223372036854787	44.40892098500626	eps-	3.20374382025e-05 	2.799485192067106e-05	3.994786543233773e-05	3.462529117426172e-05	1.3341240300034192	-1.334089404712245
258	387873	0.009223372036854787	44.40892098500626	ref	3.68771399044e-05 	2.8768561852096196e-05	2.5208835211077684e-05	3.1897530569535704e-05	1.3341012175604907	-1.3340693200299212
259	496001	0.009223372036854787	44.40892098500626	Kac	0.000949468368585 	2.944376474186939e-05	2.540638672916294e-05	0.0026018763042632287	1.3341103708785345	-1.3315084945742712
260	496001	0.009223372036854787	44.40892098500626	Kac	0.00011278029858 	2.9860887064977996e-05	2.5416669943225074e-05	0.00021205588496786554	1.3341045977142907	-1.3338925418293228
261	496001	0.009223372036854787	44.40892098500626	Kac	4.95262205788e-05 	3.0287117251856946e-05	2.5418926986307382e-05	7.127976441823058e-05	1.3341027384511885	-1.3340314586867703
262	496001	0.009223372036854787	44.40892098500626	Kac	3.72579175171e-05 	3.066148049059604e-05	2.5420157286870184e-05	3.9993609213251347e-05	1.3341017417241834	-1.3340617481149701
263	496001	0.009223372036854787	44.40892098500626	ref	3.32235365258e-05 	3.0997457536046595e-05	2.5420966602650067e-05	2.796174145380803e-05	1.3341010629005996	-1.3340731011591458
264	652900	0.009223372036854787	44.40892098500626	Kac	0.0021288369429 	3.127904924320209e-05	2.5409547908481593e-05	0.005995930047571152	1.3341201339839228	-1.3281242039363517
265	652900	0.009223372036854787	44.40892098500626	Kac	0.000187990855704 	3.152074168218161e-05	2.5411704918837784e-05	0.00041727436276106644	1.3341085614276833	-1.3336912870649222
266	652900	0.009223372036854787	44.40892098500626	Kac	6.40483026319e-05 	3.1732101154893395e-05	2.5412118594827352e-05	0.0001276348168388619	1.3341053120105335	-1.3339776771936946
267	652900	0.009223372036854787	44.40892098500626	Kac	3.93229141213e-05 	3.191217940792655e-05	2.5412541994944737e-05	6.257068596604576e-05	1.33410380016685	-1.3340412294808839
268	652900	0.009223372036854787	44.40892098500626	Kac	3.12728513915e-05 	3.207841923395055e-05	2.5412946203478562e-05	3.85011056323048e-05	1.334102898398699	-1.3340643972930668
269	652900	0.009223372036854787	55.51115123125783	eps+	2.77378933684e-05 	3.2240221355939454e-05	2.5413326644223868e-05	2.6946806089389597e-05	1.3341022779334082	-1.3340753311273188
270	652900	0.009223372036854787	55.51115123125783	Kac	2.62806109715e-05 	1.6025207139537083e-05	2.541466173944818e-05	7.037476049776004e-05	1.334074698013745	-1.3340043232532472
271	652900	0.009223372036854787	55.51115123125783	Kac	2.50210207214e-05 	1.8667237642050626e-05	2.5414836533447436e-05	4.784204262375802e-05	1.3340723890660307	-1.334024547023407
272	652900	0.009223372036854787	55.51115123125783	Kac	2.42686179044e-05 	2.0237972519862455e-05	2.5415347711127052e-05	3.673744064736084e-05	1.334071012407543	-1.3340342749668956
273	652900	0.009223372036854787	55.51115123125783	Kac	2.37729779605e-05 	2.1314078772039774e-05	2.541592257278346e-05	2.966180698993348e-05	1.3340700522207294	-1.3340403904137395
274	652900	0.00737869762948383	55.51115123125783	eps-	2.34355128987e-05 	2.2103861333503546e-05	2.5416470247992244e-05	2.4608319494801023e-05	1.3340693175889289	-1.334044709269434
275	652900	0.00737869762948383	55.51115123125783	ref	2.69926962487e-05 	2.26833903771741e-05	1.6037682974014626e-05	2.2068982246103985e-05	1.3340547470634763	-1.3340326780812302
276	871106	0.00737869762948383	55.51115123125783	Kac	0.00119126231606 	2.3258824057672617e-05	1.6178273838637458e-05	0.003193060862837882	1.334065133335611	-1.3308720724727732
277	871106	0.00737869762948383	55.51115123125783	Kac	0.000115167754341 	2.3585815941808465e-05	1.6186428265241555e-05	0.00023530282422989934	1.3340586012228444	-1.3338232983986145
278	871106	0.00737869762948383	55.51115123125783	Kac	4.35319123733e-05 	2.3889261266974612e-05	1.6188585644850108e-05	7.4508385024874e-05	1.3340566625177632	-1.3339821541327384
279	871106	0.00737869762948383	55.51115123125783	Kac	2.97459112725e-05 	2.416753634072598e-05	1.6189169048169818e-05	3.858990247129768e-05	1.3340557069274463	-1.334017117024975
280	871106	0.00737869762948383	55.51115123125783	ref	2.5197277375e-05 	2.441622341570373e-05	1.618956095583955e-05	2.514286421662071e-05	1.3340551008720731	-1.3340299580078565
281	1120081	0.00737869762948383	55.51115123125783	Kac	0.00134955017949 	2.463287946831882e-05	1.6190608539262624e-05	0.0037469809614585348	1.334067790899846	-1.3303208099383874
282	1120081	0.00737869762948383	55.51115123125783	Kac	0.000115536802923 	2.479658784553723e-05	1.6191317576842443e-05	0.00027389596890459167	1.334059985711911	-1.3337860897430065
283	1120081	0.00737869762948383	55.51115123125783	Kac	4.36622537465e-05 	2.4948006918058105e-05	1.619149685250382e-05	9.124928086468032e-05	1.3340576615089474	-1.3339664122280828
284	1120081	0.00737869762948383	55.51115123125783	Kac	2.84030874406e-05 	2.5086960247001956e-05	1.6191714004539908e-05	4.646553681864063e-05	1.3340565384554148	-1.3340100729185962
285	1120081	0.00737869762948383	55.51115123125783	Kac	2.29755744807e-05 	2.5219734656055876e-05	1.6191926678476753e-05	2.8883644761945604e-05	1.3340558607656832	-1.3340269771209212
286	1120081	0.00737869762948383	69.38893903907228	eps+	2.04841912189e-05 	2.5342245057364536e-05	1.619212728339531e-05	2.0166084649497762e-05	1.334055395965732	-1.3340352298810825
287	1120081	0.00737869762948383	69.38893903907228	Kac	1.93623894037e-05 	1.2566961478698919e-05	1.6192773031771394e-05	5.351221081095758e-05	1.3340337877235293	-1.3339802755127184
288	1120081	0.00737869762948383	69.38893903907228	Kac	1.84626319277e-05 	1.4631214425381564e-05	1.6192857680279076e-05	3.630427818457349e-05	1.3340319944241592	-1.3339956901459746
289	1120081	0.00737869762948383	69.38893903907228	Kac	1.79249262296e-05 	1.588166873890673e-05	1.6193116263102514e-05	2.775956784950573e-05	1.3340309341528855	-1.334003174585036
290	1120081	0.00737869762948383	69.38893903907228	Kac	1.75791084173e-05 	1.6716336521247812e-05	1.6193409611759888e-05	2.234889893304448e-05	1.334030198708135	-1.334007849809202
291	1120081	0.00737869762948383	69.38893903907228	Kac	1.73375085372e-05 	1.7330208206499766e-05	1.619369053068576e-05	1.8484224300729934e-05	1.3340296417252426	-1.334011157500942
292	1120081	0.00737869762948383	86.73617379884035	eps+	1.71665125644e-05 	1.7785385263660997e-05	1.6193947975714785e-05	1.562009261402153e-05	1.3340291938247393	-1.3340135737321253
293	1120081	0.00737869762948383	86.73617379884035	Kac	1.71920771475e-05 	9.142270460905172e-06	1.619451221054972e-05	4.607043127280441e-05	1.3340133054603747	-1.3339672350291019
294	1120081	0.00737869762948383	86.73617379884035	Kac	1.70494412486e-05 	1.0796597882177872e-05	1.619466515933636e-05	3.4231653545768737e-05	1.3340116051429132	-1.3339773734893674
295	1120081	0.00737869762948383	86.73617379884035	Kac	1.69621027712e-05 	1.1807780589882448e-05	1.6194931217079072e-05	2.7864753145978582e-05	1.3340105267977946	-1.3339826620446487
296	1120081	0.00737869762948383	86.73617379884035	Kac	1.69020646276e-05 	1.2537739284103375e-05	1.6195213153593083e-05	2.33519409600369e-05	1.3340097472506056	-1.3339863953096456
297	1120081	0.00737869762948383	86.73617379884035	Kac	1.68576213713e-05 	1.306437688654709e-05	1.6195482343688845e-05	1.9911259640847945e-05	1.3340091337814912	-1.3339892225218504
298	1120081	0.00737869762948383	86.73617379884035	Kac	1.68258848711e-05 	1.3472615099892835e-05	1.619572998759524e-05	1.7174350061877064e-05	1.33400863440439	-1.3339914600543281
299	1120081	0.00737869762948383	86.73617379884035	ref	1.68036563418e-05 	1.380646571957994e-05	1.6195956176452794e-05	1.4946700870765994e-05	1.3340082142863183	-1.3339932675854476
300	1411923	0.00737869762948383	86.73617379884035	Kac	0.000428803200298 	1.413016704026915e-05	1.621513592234454e-05	0.0010493418069170701	1.3340123206182715	-1.3329629788113544
301	1411923	0.00737869762948383	86.73617379884035	Kac	4.32497814176e-05 	1.4294710478945747e-05	1.6215299388677823e-05	8.630627498362742e-05	1.334009587200382	-1.3339232809253985
302	1411923	0.00737869762948383	86.73617379884035	Kac	2.05682686255e-05 	1.4477317318446527e-05	1.6215441266433156e-05	3.1245362291931755e-05	1.3340087369146527	-1.3339774915523608
303	1411923	0.00737869762948383	86.73617379884035	Kac	1.59200546833e-05 	1.4654113069100275e-05	1.6215597372743035e-05	1.816341010929534e-05	1.3340082744209418	-1.3339901110108325
304	1411923	0.005902958103587064	86.73617379884035	eps-	1.4411301854e-05 	1.4814645507653397e-05	1.6215748279162824e-05	1.3094093803900364e-05	1.3340079503203996	-1.3339948562265957
305	1411923	0.005902958103587064	86.73617379884035	ref	1.60429255329e-05 	1.4955498810670972e-05	1.0248755846524835e-05	1.1053025204210698e-05	1.333998798169204	-1.3339877451439999
306	1824602	0.005902958103587064	86.73617379884035	Kac	0.000597310600567 	1.5087856903884258e-05	1.0301842870215922e-05	0.001507891598633071	1.3340047598392515	-1.3324968682406184
307	1824602	0.005902958103587064	86.73617379884035	Kac	5.78118892176e-05 	1.5196830151683164e-05	1.0306794642572787e-05	0.0001224438225335689	1.3340010432522966	-1.333878599429763
308	1824602	0.005902958103587064	86.73617379884035	Kac	2.4110018457e-05 	1.529715921845122e-05	1.0307607866767248e-05	4.122754827085018e-05	1.3339999658213273	-1.3339587382730564
309	1824602	0.005902958103587064	86.73617379884035	Kac	1.69014801243e-05 	1.5386530378873342e-05	1.0307860324506913e-05	2.150376077048044e-05	1.3339994409902327	-1.3339779372294622
310	1824602	0.005902958103587064	108.42021724855044	eps+	1.44193220075e-05 	1.5466382633969103e-05	1.0308025846560818e-05	1.395717307905997e-05	1.3339991116884233	-1.3339851545153443
311	1824602	0.005902958103587064	108.42021724855044	Kac	1.34297887457e-05 	7.63444489078031e-06	1.0308343951607207e-05	3.347264111219772e-05	1.3339859070674882	-1.333952434426376
312	1824602	0.005902958103587064	108.42021724855044	Kac	1.27850812342e-05 	8.903332422959779e-06	1.030842542018208e-05	2.3165408050918046e-05	1.3339847785302505	-1.3339616131221996
313	1824602	0.005902958103587064	108.42021724855044	Kac	1.24253125339e-05 	9.672766413707715e-06	1.0308562414950613e-05	1.797410813164646e-05	1.3339841008618183	-1.3339661267536866
314	1824602	0.005902958103587064	108.42021724855044	Kac	1.21992167443e-05 	1.0195030286949255e-05	1.0308705977004499e-05	1.4646273505336538e-05	1.3339836239566276	-1.3339689776831223
315	1824602	0.005902958103587064	108.42021724855044	Kac	1.20496552372e-05 	1.0585528736479102e-05	1.0308839653891096e-05	1.227005063575426e-05	1.333983260434221	-1.3339709903835852
316	1824602	0.005902958103587064	108.42021724855044	ref	1.19427945072e-05 	1.0889159598661329e-05	1.0308959672208864e-05	1.0467202508079865e-05	1.3339829680085018	-1.3339725008059937


==> Data/Experiment3_d2_New.txt <==
iter	ndof	eps_min	eps_max	Ref	eta_h	eta_eps_plus	eta_eps_min	eta_Kac	J_eps_star	Jeps	ndofSum	J_eps_dist	J_eps_star_dist
1	29	0.6400000000000001	1	eps-	0.00450745131122 	0.0	0.25617708777869724	0.0	1.5761046948068198	-1.5761046948068196	29	0.24214292491756928	0.2421429249175695
2	29	0.5120000000000001	1	eps-	0.00567029521997 	0.0	0.11894787439735148	0.0	1.4388754814254738	-1.4388754814254738	58	0.10491371153622353	0.10491371153622353
3	29	0.40960000000000013	1	eps-	0.0067609685314 	0.0	0.05444329851430912	0.013402246155948871	1.3676771215201886	-1.3542748753642397	87	0.020313105474989435	0.033715351630938306
4	29	0.32768000000000014	1	eps-	0.00695372835546 	0.0	0.03128321101997872	0.020531358277281475	1.3327420202611202	-1.3122106619838387	116	0.02175110790541157	0.0012197496281300957
5	29	0.2621440000000001	1	eps-	0.00675645171335 	0.0	0.022799525308444025	0.015797761774171803	1.3158752893025045	-1.3000775275283327	145	0.03388424236091758	0.01808648058674578
6	29	0.2097152000000001	1	eps-	0.00654791159695 	0.0	0.01779635527931872	0.012406339230544683	1.30485468160413	-1.2924483423735853	174	0.041513427515665	0.02910708828512032
7	29	0.1677721600000001	1	eps-	0.00689099441296 	0.0	0.01403496828834986	0.01302947593283732	1.2964244276944064	-1.283394951761569	203	0.05056681812768127	0.03753734219484395
8	29	0.1677721600000001	1	Kac	0.00688374161975 	2.431520059020608e-05	0.011142130447955912	0.013477809154926357	1.2897968721503457	-1.2763190629954193	232	0.057642706893831	0.04416489773890464
9	29	0.13421772800000006	1	eps-	0.00687677532734 	3.783821887721131e-05	0.011360773386206087	0.009948447236904467	1.2889773891161542	-1.2790289418792498	261	0.054932828010000545	0.04498438077309608
10	29	0.13421772800000006	1	Kac	0.00691152672496 	3.738633346480668e-05	0.008985066749813569	0.011307576259327323	1.2837812943293807	-1.2724737180700534	290	0.06148805181919692	0.0501804755598696
11	29	0.10737418240000006	1	eps-	0.00692985397992 	3.0374331086126415e-05	0.009133018770501131	0.00847624024134741	1.2831131408180565	-1.274636900576709	319	0.05932486931254122	0.05084862907119381
12	29	0.10737418240000006	1	Kac	0.00695462386907 	2.7202600791696108e-05	0.007237621516662719	0.009375816534612058	1.2789296676166322	-1.2695538510820201	348	0.06440791880723018	0.05503210227261812
13	29	0.08589934592000005	1	eps-	0.00693089351195 	2.167987222132356e-05	0.007336730662413004	0.007163614774487126	1.2783684059381084	-1.2712047911636213	377	0.06275697872562902	0.055593363951141894
14	29	0.08589934592000005	1	Kac	0.00693000909179 	1.906142969380609e-05	0.005822487152120378	0.007747459187523953	1.274996769712367	-1.267249310524843	406	0.06671245936440728	0.05896500017688333
15	29	0.08589934592000005	1	ref	0.00687421066528 	1.5253051024983622e-05	0.005889191828323422	0.00598798146895696	1.2745257928099116	-1.2685378113409547	435	0.06542395854829564	0.059435977079338675
16	52	0.08589934592000005	1	Kac	0.00951727390516 	0.0013932039302984654	0.0020242295237517783	0.28042945032215383	1.341461555072853	-1.0610321047506992	487	0.2729296651385511	0.007499785183602725
17	52	0.08589934592000005	1	Kac	0.00641554221143 	0.0017793034711871695	0.0025382254304661895	0.06961377184457085	1.323930472191723	-1.2543167003471523	539	0.07964506954209805	0.010031297697527197
18	52	0.08589934592000005	1	Kac	0.00661415795693 	0.0010750677685465555	0.0029185762769509834	0.03480565885857656	1.3161656480379098	-1.2813599891793332	591	0.052601780709917056	0.017796121851340496
19	52	0.08589934592000005	1	Kac	0.00650525545456 	0.0007552630015467447	0.0028624519702441435	0.02018686312229967	1.3120007864685856	-1.291813923346286	643	0.04214784654296433	0.02196098342066466
20	52	0.08589934592000005	1	Kac	0.006381436529 	0.0009822807704836275	0.0029084948213400586	0.011706955350019976	1.3104677887218321	-1.2987608333718121	695	0.035200936517438164	0.023493981167418188
21	52	0.08589934592000005	1	Kac	0.00593556043233 	0.0008927078912899094	0.00302192167827274	0.0059850873097948565	1.3098227364503185	-1.3038376491405237	747	0.030124120748726613	0.024139033438931756
22	52	0.08589934592000005	1	ref	0.00554923585648 	0.0007905330797455352	0.0030267105859636784	0.0035984133924464867	1.3093859793898852	-1.3057875659974387	799	0.028174203891811578	0.02457579049936509
23	88	0.08589934592000005	1	Kac	0.0065079242743 	0.002660153514723233	0.002564905288436143	0.18653959330784042	1.3303713377865805	-1.14383174447874	887	0.19013002541051027	0.0035904321026698494
24	88	0.08589934592000005	1	Kac	0.00507484817566 	0.0022826102533243147	0.0032388665903680296	0.046878698205789826	1.321765142647273	-1.2748864444414831	975	0.05907532544776717	0.012196627241977342
25	88	0.08589934592000005	1	Kac	0.00475267815059 	0.0023104692613545117	0.003247730234882023	0.022359692424430255	1.3196086487274423	-1.297248956303012	1063	0.036712813586238235	0.01435312116180798
26	88	0.08589934592000005	1	Kac	0.00445343309568 	0.0023437480886599393	0.0032043677501186244	0.012739594036446089	1.318767734176361	-1.306028140139915	1151	0.02793362974933533	0.015194035712889242
27	88	0.08589934592000005	1	Kac	0.00427587362665 	0.002374961896150125	0.003186153844437391	0.007887871302807214	1.3183655500600016	-1.3104776787571943	1239	0.023484091132055962	0.015596219829248748
28	88	0.08589934592000005	1	Kac	0.00411974524433 	0.002392445362185524	0.0031789317962183207	0.005117189763474084	1.3181318727334155	-1.3130146829699414	1327	0.02094708691930891	0.015829897155834827
29	88	0.08589934592000005	1	ref	0.00392157708279 	0.002400368923086341	0.0031761322246398205	0.0034614195597002517	1.3179740139284368	-1.3145125943687366	1415	0.01944917552051373	0.015987755960813477
30	142	0.08589934592000005	1	Kac	0.00489336179201 	0.005691966070818329	0.003305153955018938	0.14206287799444328	1.3370592258768408	-1.1949963478823975	1557	0.1389654220068528	0.0030974559875904806
31	142	0.08589934592000005	1	Kac	0.00418957948706 	0.005284425971759492	0.0034478274006948502	0.03885399345001761	1.3331025337658902	-1.2942485403158726	1699	0.03971322957337775	0.0008592361233601409
32	142	0.08589934592000005	1	Kac	0.00372431585993 	0.005133636562783996	0.0035409845786110593	0.018405532951691672	1.3319264438057474	-1.3135209108540558	1841	0.020440859035194547	0.0020353260835028752
33	142	0.08589934592000005	1	Kac	0.00345550076985 	0.005022928709455625	0.003590883693281246	0.01128658550626005	1.33137523859385	-1.32008865308759	1983	0.013873116801660368	0.0025865312954003183
34	142	0.08589934592000005	1	Kac	0.00331333020204 	0.004949244960368827	0.00361510953268886	0.007614546420107171	1.3310670700468543	-1.3234525236267471	2125	0.010509246262503158	0.002894699842395987
35	142	0.08589934592000005	1	Kac	0.0032499554771 	0.004894623009568626	0.0036375553234965735	0.005446712330361869	1.3308728167686894	-1.3254261044383275	2267	0.00853566545092277	0.0030889531205609
36	142	0.08589934592000005	1.25	eps+	0.00325672567487 	0.004854548540370696	0.0036617243773568097	0.004067430258333893	1.3307439497693692	-1.3266765195110353	2409	0.007285250378215036	0.003217820119881143
37	142	0.08589934592000005	1.25	Kac	0.00377490181589 	0.0020719716368254124	0.0036157330112404273	0.010042532191185671	1.3260908990794393	-1.3160483668882537	2551	0.01791340300099664	0.00787087080981097
38	142	0.08589934592000005	1.25	Kac	0.00356339786084 	0.0022497753945677876	0.0035795113671164267	0.004703353048356673	1.325879105636323	-1.3211757525879664	2693	0.012786017301283925	0.008082664252927252
39	142	0.06871947673600004	1.25	eps-	0.00339576246005 	0.0023066185748946955	0.003555107382079126	0.0031361388602031415	1.325747731541965	-1.3226115926817619	2835	0.011350177207488432	0.00821403834728529
40	142	0.06871947673600004	1.25	Kac	0.00388761983807 	0.002323791532492272	0.0025770524701356347	0.005807602631594966	1.3236464206255831	-1.3178388179939882	2977	0.01612295189526214	0.010315349263667173
41	142	0.06871947673600004	1.25	ref	0.00334885149655 	0.0023489898048519096	0.0026712166111128454	0.00265682459153882	1.3235548461203495	-1.3208980215288106	3119	0.013063748360439664	0.010406923768900844
42	242	0.06871947673600004	1.25	Kac	0.00636238338414 	0.0028485396802261417	0.001904316639892896	0.2278867489250287	1.3411646514140996	-1.1132779024890709	3361	0.22068386740017942	0.0072028815248492695
43	242	0.06871947673600004	1.25	Kac	0.00448847928838 	0.0027227969140441962	0.002082238932822882	0.058531379930341965	1.336799942987946	-1.278268563057604	3603	0.05569320683164625	0.0028381730986957177
44	242	0.06871947673600004	1.25	Kac	0.00398815464757 	0.002773528682873972	0.002101299453861224	0.028765550556813402	1.3353413417318416	-1.3065757911750282	3845	0.027385978714222103	0.0013795718425912984
45	242	0.06871947673600004	1.25	Kac	0.00362558527561 	0.0028221659505934683	0.002110979003797764	0.015448426290481931	1.3347503964384713	-1.3193019701479893	4087	0.01465979974126097	0.000788626549220961
46	242	0.06871947673600004	1.25	Kac	0.00333764184552 	0.002847668110877752	0.0021140802918672647	0.008806638468106254	1.334468998972248	-1.3256623605041418	4329	0.008299409385108536	0.0005072290829977177
47	242	0.06871947673600004	1.25	Kac	0.00300531627784 	0.0028662251161492764	0.0021165117335262217	0.005171833319099539	1.3343207652156979	-1.3291489318965983	4571	0.004812837992651975	0.00035899532644756427
48	242	0.06871947673600004	1.25	Kac	0.00275080869407 	0.0028743950328853993	0.0021155102563619787	0.003248964725361958	1.3342270480598173	-1.3309780833344553	4813	0.002983686554794973	0.0002652781705669849
49	242	0.06871947673600004	1.5625	eps+	0.00254940613364 	0.0028750715993180386	0.002114009427752628	0.002180275934182685	1.3341604518772316	-1.331980175943049	5055	0.001981593946201343	0.00019868198798134173
50	242	0.06871947673600004	1.5625	Kac	0.00275551091322 	0.0011287835738429074	0.0020711912295431787	0.008410370575845372	1.3310161558231348	-1.3226057852472894	5297	0.011355984641960859	0.0029456140661154873
51	242	0.06871947673600004	1.5625	Kac	0.00260514508211 	0.0013026956381240336	0.00205405420496246	0.004138780742738657	1.3308464713916581	-1.3267076906489195	5539	0.007254079240330835	0.0031152984975921783
52	242	0.06871947673600004	1.5625	Kac	0.00254509126288 	0.0013896897216452715	0.0020469541135197996	0.0026537303625477904	1.3307576165800337	-1.3281038862174859	5781	0.00585788367176443	0.0032041533092166397
53	242	0.06871947673600004	1.5625	ref	0.00246061837314 	0.0014449911301650507	0.0020413272230331582	0.001892506330536392	1.3306959392725057	-1.3288034329419693	6023	0.0051583369472809615	0.0032658306167445694
54	338	0.06871947673600004	1.5625	Kac	0.00391178254078 	0.0023950401462543847	0.0014028733240101362	0.10111523294079494	1.3389708885102047	-1.2378556555694098	6361	0.09610611431984051	0.005009118620954434
55	338	0.06871947673600004	1.5625	Kac	0.00308755839014 	0.002258654587409875	0.0014514218987198766	0.024826416971109433	1.337199051751227	-1.3123726347801177	6699	0.02158913510913263	0.003237281861976804
56	338	0.06871947673600004	1.5625	Kac	0.00275566655002 	0.002255546171473432	0.0014903518952039175	0.011503894302886009	1.3367167769882042	-1.3252128826853182	7037	0.008748887203932076	0.002755007098953932
57	338	0.06871947673600004	1.5625	Kac	0.00243980476502 	0.0022601349378319215	0.0015165235514224306	0.006400606467159342	1.336503777503648	-1.3301031710364886	7375	0.003858598852761741	0.002542007614397601
58	338	0.06871947673600004	1.5625	Kac	0.00225048943714 	0.0022646719995270273	0.001533928614126783	0.003987728418851422	1.3363832605604298	-1.3323955321415784	7713	0.0015662377476719502	0.0024214906711794715
59	338	0.06871947673600004	1.5625	Kac	0.00211710907024 	0.002266066435333929	0.0015461915473139493	0.0027009415304366513	1.3363054749919332	-1.3336045334614965	8051	0.00035723642775375986	0.0023437051026828915
60	338	0.06871947673600004	1.953125	eps+	0.00202708150306 	0.0022658385143635006	0.0015540768190892146	0.0019602939942588993	1.3362493511923885	-1.3342890571981296	8389	0.00032728730887932045	0.0022875813031382197
61	338	0.06871947673600004	1.953125	Kac	0.00229992901751 	0.0010984701397516435	0.0015945235942479213	0.005914339592652418	1.3341056411043883	-1.328191301511736	8727	0.005770468377514382	0.00014387121513803613
62	338	0.06871947673600004	1.953125	Kac	0.00217884295287 	0.0012485077411597298	0.0016144999793933049	0.003349255576744925	1.3339741047262852	-1.3306248491495403	9065	0.0033369207397100364	1.233483703488858e-05
63	338	0.06871947673600004	1.953125	Kac	0.00212061570498 	0.0013211459356783858	0.0016278590203214482	0.0022838203892481257	1.3338936320272337	-1.3316098116379855	9403	0.002351958251264774	6.81378620166484e-05
64	338	0.06871947673600004	1.953125	ref	0.00207570825666 	0.0013601248037804024	0.0016364105958078913	0.0017431702296764051	1.333831779726161	-1.3320886094964846	9741	0.0018731603927657492	0.00012999016308934408
65	570	0.06871947673600004	1.953125	Kac	0.0060139735213 	0.0016829935448610218	0.0013790237213730065	0.15022795226553876	1.3394775086036363	-1.1892495563380976	10311	0.1447122135511527	0.005515738714386043
66	570	0.06871947673600004	1.953125	Kac	0.0043165091904 	0.0015624995830264064	0.0013745019427955176	0.033224455649642604	1.3377650534481271	-1.3045405977984845	10881	0.02942117209076578	0.0038032835588768243
67	570	0.06871947673600004	1.953125	Kac	0.00325590185247 	0.0015860613505456573	0.0013819670532624507	0.013668658292979252	1.3372954425580772	-1.323626784265098	11451	0.01033498562415236	0.0033336726688268925
68	570	0.06871947673600004	1.953125	Kac	0.00255730204676 	0.0016054777328310364	0.001393051729126052	0.006822022432185992	1.33709180005637	-1.330269777624184	12021	0.003691992265066224	0.0031300301671197683
69	570	0.06871947673600004	1.953125	Kac	0.00221347428624 	0.0016177952881558987	0.001401209911720009	0.0039022584951742267	1.3369799742576833	-1.333077715762509	12591	0.0008840541267411961	0.0030182043684330306
70	570	0.06871947673600004	1.953125	Kac	0.00197731928466 	0.0016269067127353694	0.0014069600942215384	0.0024683244357972534	1.336907457613679	-1.3344391331778818	13161	0.0004773632886314605	0.002945687724428714
71	570	0.06871947673600004	1.953125	ref	0.00182158731117 	0.0016336538353916733	0.001410991367222362	0.001706413160913911	1.3368553126251486	-1.3351488994642347	13731	0.001187129574984347	0.002893542735898258
72	888	0.06871947673600004	1.953125	Kac	0.00483599497384 	0.0015624859564630565	0.0011258256480311964	0.1300927087142485	1.3409411412049728	-1.2108484324907243	14619	0.12311333739852603	0.00697937131572246
73	888	0.06871947673600004	1.953125	Kac	0.00373853486085 	0.001592371766749702	0.001178145823226746	0.031051336827210063	1.3395669102503376	-1.3085155734231275	15507	0.025446196466122784	0.00560514036108728
74	888	0.06871947673600004	1.953125	Kac	0.00286305021958 	0.0016088308360971742	0.0012059686623733111	0.012988404764383787	1.3391847797034835	-1.3261963749390997	16395	0.007765394950150606	0.0052230098142331816
75	888	0.06871947673600004	1.953125	Kac	0.00221180911173 	0.0016191264389558624	0.0012186535955416738	0.006383592715938136	1.339027223321348	-1.33264363060541	17283	0.0013181392838403916	0.005065453432097744
76	888	0.06871947673600004	1.953125	Kac	0.0017950395784 	0.0016260305426111024	0.0012234951407961926	0.0036030073152373276	1.3389426418771817	-1.3353396345619444	18171	0.0013778646726940735	0.004980871987931401
77	888	0.06871947673600004	1.953125	Kac	0.00155414574955 	0.0016308910656717846	0.001225543832974119	0.002278213937365159	1.3388891299995815	-1.3366109160622164	19059	0.002649146172966077	0.004927360110331236
78	888	0.06871947673600004	2.44140625	eps+	0.00142091005264 	0.0016345118129701517	0.0012270847468535526	0.0015622701898914126	1.3388518712982456	-1.3372896011083542	19947	0.0033278312191038495	0.004890101408995262
79	888	0.06871947673600004	2.44140625	Kac	0.00170235222201 	0.0008494820982907597	0.0012407734021037881	0.0044686424006255	1.337385985099481	-1.3329173426988554	20835	0.001044427190394881	0.003424215210230619
80	888	0.06871947673600004	2.44140625	Kac	0.00154659691162 	0.0009664704824910907	0.0012454289456158665	0.002596455774397155	1.3372899802986875	-1.3346935245242904	21723	0.0007317546350400495	0.0033282104094372045
81	888	0.06871947673600004	2.44140625	Kac	0.00146468711367 	0.0010267996949933488	0.0012476960766266074	0.001774479732765899	1.33723700460497	-1.335462524872204	22611	0.001500754982953767	0.003275234715719666
82	888	0.06871947673600004	2.44140625	ref	0.00139983911835 	0.0010600339338210389	0.001249555750583087	0.0013659121542741737	1.3371989490427727	-1.3358330368884985	23499	0.0018712669992482223	0.003237179153522396
83	1326	0.06871947673600004	2.44140625	Kac	0.00559818322914 	0.0012042886193104813	0.0012852484086539793	0.11080839085424321	1.3392490711684133	-1.22844068031417	24825	0.10552108957508022	0.0052873012791629925
84	1326	0.06871947673600004	2.44140625	Kac	0.00400399530193 	0.0011797554574978926	0.0013058632264341871	0.021390860511758536	1.3385141740872497	-1.3171233135754912	26151	0.01683845631375913	0.0045524041979994045
85	1326	0.06871947673600004	2.44140625	Kac	0.002480758665 	0.0011759265252037849	0.0013095851822706398	0.007606757032935896	1.3383400708850917	-1.3307333138521558	27477	0.0032284560370945403	0.0043783009958413555
86	1326	0.06871947673600004	2.44140625	Kac	0.00175572025308 	0.0011746378114007162	0.0013093018238965368	0.003537356972347361	1.3382669234465443	-1.334729566474197	28803	0.0007677965849466339	0.004305153557293995
87	1326	0.06871947673600004	2.44140625	Kac	0.0014226993756 	0.0011742618056428589	0.0013088336922949214	0.0020263631270280857	1.3382249360330696	-1.3361985729060415	30129	0.002236803016791189	0.004263166143819275
88	1326	0.06871947673600004	2.44140625	Kac	0.00125633388871 	0.0011750260482247313	0.0013079564666377956	0.001346908604902719	1.3381965051381366	-1.3368495965332339	31455	0.002887826643983571	0.00423473524888629
89	1326	0.054975581388800036	2.44140625	eps-	0.00116471964891 	0.0011780825732212695	0.0013070261810728318	0.0009758358354505781	1.338175471531172	-1.3371996356957214	32781	0.0032378658064711185	0.004213701641921697
90	1326	0.054975581388800036	2.44140625	Kac	0.0014471162807 	0.0011816137849803626	0.0008217796717150821	0.002840049343532325	1.337456651603977	-1.3346166022604447	34107	0.0006548323711943471	0.003494881714726672
91	1326	0.054975581388800036	3.0517578125	eps+	0.00117555215141 	0.0011831034782046196	0.0008377881359229955	0.0011342779665466374	1.3374302432190275	-1.3362959652524808	35433	0.00233419536323054	0.0034684733297771775
92	1326	0.054975581388800036	3.0517578125	Kac	0.00132052550923 	0.0006026884584255925	0.0008451114353320906	0.003150946895015494	1.3363689839266337	-1.3332180370316182	36759	0.0007437328576320734	0.0024072140373834205
93	1326	0.054975581388800036	3.0517578125	Kac	0.00119712681883 	0.0006877922879428644	0.0008458609870103265	0.001811612272098806	1.336290428919283	-1.3344788166471842	38085	0.0005170467579338478	0.0023286590300326537
94	1326	0.054975581388800036	3.0517578125	Kac	0.00112639145199 	0.0007436493013410458	0.000845639680077129	0.0011811985095622202	1.3362492057400603	-1.3350680072304981	39411	0.0011062373412478177	0.002287435850810038
95	1326	0.054975581388800036	3.0517578125	ref	0.00108711489309 	0.0007806564777141415	0.0008461047433524792	0.0008617819949607863	1.3362219558345652	-1.3353601738396044	40737	0.0013984039503540657	0.002260185945314852
96	1972	0.054975581388800036	3.0517578125	Kac	0.00495335974205 	0.0008384468362245014	0.0008729299772235117	0.10841721530786974	1.3381062352764448	-1.229689019968575	42709	0.10427274992067526	0.004144465387194485
97	1972	0.054975581388800036	3.0517578125	Kac	0.00310325942983 	0.0008135902114254671	0.0008966806217446341	0.023653972719447136	1.3375497798940617	-1.3138958071746145	44681	0.020065962714635788	0.0035880100048113484
98	1972	0.054975581388800036	3.0517578125	Kac	0.0021077742504 	0.0008088445868000149	0.0008969704985706845	0.007927160551536305	1.3374033818268012	-1.3294762212752649	46653	0.004485548613985424	0.0034416119375508814
99	1972	0.054975581388800036	3.0517578125	Kac	0.00143055963847 	0.0008117152902460544	0.0008951671801403317	0.0032496111228226265	1.337337429661672	-1.3340878185388494	48625	0.00012604864959908646	0.003375659772421713
100	1972	0.054975581388800036	3.0517578125	Kac	0.00115439041496 	0.0008150475530334243	0.0008934756604853468	0.0017635632127042111	1.3372987425368172	-1.335535179324113	50597	0.001573409434862727	0.003336972647566938
101	1972	0.054975581388800036	3.0517578125	Kac	0.00101433449321 	0.0008180483721584028	0.0008921687182649991	0.001113378933927267	1.3372726740183418	-1.3361592950844146	52569	0.0021975251951642516	0.0033109041290915187
102	1972	0.054975581388800036	3.0517578125	ref	0.000934696121107 	0.0008207992584461454	0.0008911187280505643	0.0007883895570075516	1.3372533081625557	-1.3364649186055482	54541	0.002503148716297865	0.0032915382733054166
103	2896	0.054975581388800036	3.0517578125	Kac	0.00509246300689 	0.000820289962578192	0.0008643215038539796	0.08571053309977938	1.3382318913490656	-1.2525213582492862	57437	0.08144041163996407	0.0042701214598153125
104	2896	0.054975581388800036	3.0517578125	Kac	0.00297943172107 	0.0008186000727750649	0.0008837763012256999	0.015499335653737178	1.3378727315283119	-1.3223733958745747	60333	0.011588374014675606	0.003910961639061572
105	2896	0.054975581388800036	3.0517578125	Kac	0.00170736679158 	0.000820785575460865	0.0008840628664929078	0.00426798505874082	1.3377877880985418	-1.333519803039801	63229	0.00044196684944930453	0.003826018209291515
106	2896	0.054975581388800036	3.0517578125	Kac	0.00108061155756 	0.0008235999902815619	0.0008843636103126455	0.001588498799146354	1.3377525936869872	-1.3361640948878408	66125	0.0022023249985905213	0.0037908237977368753
107	2896	0.043980465111040035	3.0517578125	eps-	0.000863971103076 	0.0008261192970837159	0.0008844891683795592	0.0008671209954749237	1.3377328358814793	-1.3368657148860044	69021	0.00290394499675406	0.0037710659922289835
108	2896	0.043980465111040035	3.0517578125	Kac	0.000918332338429 	0.0008295676216614731	0.0005138795613738272	0.0014369561887317417	1.3371931524048986	-1.3357561962161668	71917	0.0017944263269165095	0.003231382515648251
109	2896	0.043980465111040035	3.814697265625	eps+	0.000760653538005 	0.0008313132130021966	0.0005241889002537956	0.0006178765511584139	1.337176275299525	-1.3365583987483667	74813	0.002596628859116379	0.0032145054102747928
110	2896	0.043980465111040035	3.814697265625	Kac	0.000831361905813 	0.0004377948311729339	0.0005255347894861735	0.0019356340208307454	1.3364492115529425	-1.3345135775321117	77709	0.000551807642861446	0.0024874416636921914
111	2896	0.043980465111040035	3.814697265625	Kac	0.000756970315581 	0.0004980020791853936	0.0005254267259556589	0.0011025807580307134	1.3364009574692222	-1.3352983767111914	80605	0.0013366068219411442	0.0024391875799718576
112	2896	0.043980465111040035	3.814697265625	Kac	0.000719662484649 	0.0005283875321714811	0.0005254484398281188	0.0007409078002029723	1.3363742147488882	-1.3356333069486852	83501	0.0016715370594349022	0.0024124448596378745
113	2896	0.043980465111040035	3.814697265625	ref	0.000701665362189 	0.000546625562732859	0.0005253462900937443	0.0005482589469270049	1.3363563555461029	-1.3358080965991759	86397	0.001846326709925572	0.002394585656852577
114	4366	0.043980465111040035	3.814697265625	Kac	0.00646769651601 	0.0005819296312636282	0.000536576449749528	0.09176743048555291	1.3372488048666635	-1.2454813743811106	90763	0.08848039550813969	0.003287034977413228
115	4366	0.043980465111040035	3.814697265625	Kac	0.00312617335277 	0.0005837438904947872	0.0005411691457447012	0.013173886324843176	1.3369126466109718	-1.3237387602861286	95129	0.010223009603121724	0.0029508767217214515
116	4366	0.043980465111040035	3.814697265625	Kac	0.00148392961518 	0.0005871701270073247	0.0005423615074963782	0.0038939600078025105	1.336827390382802	-1.3329334303749996	99495	0.0010283395142507423	0.002865620493551768
117	4366	0.043980465111040035	3.814697265625	Kac	0.000962461014926 	0.0005901193578484062	0.0005424699035432556	0.0017000106752211863	1.336789374626551	-1.3350893639513297	103861	0.0011275940620794067	0.002827604737300593
118	4366	0.043980465111040035	3.814697265625	Kac	0.00077482649641 	0.0005925020030738476	0.0005425339201925097	0.0009713613996262804	1.3367675066044322	-1.335796145204806	108227	0.0018343753155556364	0.002805736715181917
119	4366	0.043980465111040035	3.814697265625	ref	0.000683881428863 	0.000595235941617731	0.0005426262945141327	0.0006435699270808115	1.336753076090466	-1.3361095061633852	112593	0.0021477362741348927	0.002791306201215704
120	6465	0.043980465111040035	3.814697265625	Kac	0.00599010355306 	0.0005918403283644956	0.0005550872121004138	0.06291076611334079	1.3373263525658778	-1.274415586452537	119058	0.05954618343671325	0.0033645826766275366
121	6465	0.043980465111040035	3.814697265625	Kac	0.00286288034555 	0.0005947518034195101	0.0005571796506513665	0.010393994611998858	1.3370525635421746	-1.3266585689301758	125523	0.007303200959074552	0.0030907936529243063
122	6465	0.043980465111040035	3.814697265625	Kac	0.00132106864858 	0.0005974327248095146	0.0005576568597610738	0.003116122252346365	1.3369785617355419	-1.3338624394831955	131988	9.933040605480947e-05	0.0030167918462915555
123	6465	0.043980465111040035	3.814697265625	Kac	0.000830599484357 	0.000599712767606256	0.000557865965429568	0.0014038593172422953	1.336946541577066	-1.3355426822598238	138453	0.0015809123705734507	0.002984771687815746
124	6465	0.043980465111040035	3.814697265625	Kac	0.000655252043439 	0.0006018140123541474	0.0005579944707269899	0.0007925740010419347	1.3369287638059053	-1.3361361898048634	144918	0.0021744199156130684	0.002966993916655003
125	6465	0.043980465111040035	4.76837158203125	eps+	0.000570764389981 	0.0006035852269484869	0.0005580798110653495	0.0005124983886912737	1.3369172374548088	-1.3364047390661176	151383	0.00244296917686726	0.002955467565558534
126	6465	0.043980465111040035	4.76837158203125	Kac	0.000581066587351 	0.00031351177862561406	0.0005589188486282037	0.0014460576016248616	1.3363927052474012	-1.3349466476457763	157848	0.0009848777565260036	0.0024309353581508653
127	6465	0.043980465111040035	4.76837158203125	Kac	0.000534468413071 	0.0003572133627891919	0.000559109661306046	0.0008596164837482156	1.336352119876953	-1.3354925033932048	164313	0.0015307335039544956	0.0023903499877027112
128	6465	0.043980465111040035	4.76837158203125	Kac	0.000509222167914 	0.00038312719729880515	0.0005593594523887641	0.0005938353557777276	1.3363289505409666	-1.3357351151851888	170778	0.0017733452959385332	0.002367180651716261
129	6465	0.03518437208883203	4.76837158203125	eps-	0.000494976116174 	0.00040276402770849046	0.000559583523174148	0.00043948598991216947	1.3363141551983255	-1.3358746692084134	177243	0.0019128993191630528	0.0023523853090752223
130	6465	0.03518437208883203	4.76837158203125	Kac	0.000586310849572 	0.00041666498652682005	0.0003327054180267901	0.0008230110210032393	1.3359819804567612	-1.335158969435758	183708	0.0011971995465076546	0.002020210567510894
131	6465	0.03518437208883203	4.76837158203125	ref	0.000485948325028 	0.0004262674411534978	0.00033623158619421593	0.00036346652272167823	1.3359691346853444	-1.3356056681626227	190173	0.0016438982733724128	0.002007364796094091
132	8556	0.03518437208883203	4.76837158203125	Kac	0.00423738726091 	0.0004415506079078558	0.00037144351122071214	0.055345329661642184	1.3363284959904838	-1.2809831663288416	198729	0.05297860356040873	0.0023667261012334517
133	8556	0.03518437208883203	4.76837158203125	Kac	0.00183533831354 	0.0004386604486246147	0.00037365229949339187	0.0074553262938688025	1.3362009108428308	-1.328745584548962	207285	0.005216185340288337	0.002239140953580465
134	8556	0.03518437208883203	4.76837158203125	Kac	0.000777569733869 	0.00043954567358802483	0.00037364620084149555	0.0014002678868170193	1.3361679860872415	-1.3347677182004245	215841	0.0008059483111741983	0.0022062161979912176
135	8556	0.03518437208883203	4.76837158203125	Kac	0.000530807580673 	0.00044147971668883425	0.000373592999754198	0.0005900850117601664	1.336153262124763	-1.3355631771130028	224397	0.0016014072237524601	0.0021914922355126265
136	8556	0.03518437208883203	4.76837158203125	ref	0.000464894605317 	0.000443462453734693	0.00037353079647096824	0.000357046658110205	1.336144430537179	-1.3357873838790688	232953	0.0018256139898185086	0.0021826606479287136
137	12724	0.03518437208883203	4.76837158203125	Kac	0.00515667839325 	0.000444815072198682	0.0003786133028037319	0.04432725769761814	1.3364196068566703	-1.2920923491590521	245677	0.04186942073019817	0.0024578369674199685
138	12724	0.03518437208883203	4.76837158203125	Kac	0.00168327236191 	0.00044307358212344894	0.0003794893269071484	0.005172487123808578	1.3362872496355358	-1.3311147625117272	258401	0.002847007377523081	0.002325479746285497
139	12724	0.03518437208883203	4.76837158203125	Kac	0.000720585791967 	0.00044338730680864403	0.00037943690547362694	0.0014701509754713182	1.3362522892488338	-1.3347821382733625	271125	0.0008203683841121467	0.002290519359583465
140	12724	0.03518437208883203	4.76837158203125	Kac	0.000503625635226 	0.00044443086420861054	0.000379394880151006	0.000699027439611033	1.3362366781262471	-1.335537650686636	283849	0.001575880797385798	0.002274908236996831
141	12724	0.03518437208883203	5.9604644775390625	eps+	0.000421865275707 	0.00044552988471832357	0.00037935975151819605	0.00041549408390673115	1.336227632766393	-1.3358121386824862	296573	0.001850368793235857	0.002265862877142588
142	12724	0.03518437208883203	5.9604644775390625	Kac	0.000415219798673 	0.00023318939427635619	0.00037962733493206613	0.0010860143112207954	1.3358409846161694	-1.3347549703049486	309297	0.000793200415698303	0.0018792147269190984
143	12724	0.03518437208883203	5.9604644775390625	Kac	0.000377588606895 	0.00026652344867521076	0.00037961349546009954	0.0006245128198503203	1.3358137976640214	-1.335189284844171	322021	0.0012275149549207942	0.0018520277747711145
144	12724	0.03518437208883203	5.9604644775390625	Kac	0.000358587654496 	0.0002864902174949734	0.0003796798253574646	0.00042641791591258027	1.3357990424828834	-1.3353726245669708	334745	0.0014108546777205078	0.001837272593633088
145	12724	0.028147497671065627	5.9604644775390625	eps-	0.000348195050804 	0.00029836004759954893	0.0003797649789283029	0.0003175969933324474	1.3357889545740804	-1.335471357580748	347469	0.0015095876914976714	0.0018271846848301188
146	12724	0.028147497671065627	5.9604644775390625	Kac	0.000375875844606 	0.0003064096794552894	0.00023360717156985418	0.00044292204352580633	1.3355663745548139	-1.335123452511288	360193	0.0011616826220377519	0.0016046046655635582
147	12724	0.028147497671065627	5.9604644775390625	ref	0.000342230228458 	0.0003121660521154738	0.00023555555974321383	0.00022541702922174167	1.335559222622788	-1.3353338055935662	372917	0.001372035704315877	0.0015974527335376187
148	17863	0.028147497671065627	5.9604644775390625	Kac	0.00445937741424 	0.00031836351763752594	0.00023810244441147219	0.036717681422222315	1.3357407367225396	-1.2990230553003173	390780	0.03493871458893305	0.0017789668332892639
149	17863	0.028147497671065627	5.9604644775390625	Kac	0.00126642836368 	0.0003213941474937771	0.00023918388746177664	0.003847533510368706	1.3356561691373712	-1.3318086356270025	408643	0.0021531342622478356	0.0016943992481208703
150	17863	0.028147497671065627	5.9604644775390625	Kac	0.000573166209005 	0.00032444720380816507	0.00023935745780145705	0.001008447990122674	1.3356334227769762	-1.3346249747868535	426506	0.0006632048976031868	0.0016716528877258607
151	17863	0.028147497671065627	5.9604644775390625	Kac	0.000391236795132 	0.0003266437516768257	0.00023939857145403845	0.0004549072905093432	1.3356229670481703	-1.335168059757661	444369	0.0012062898684106482	0.0016611971589199914
152	17863	0.028147497671065627	5.9604644775390625	ref	0.000328944736445 	0.00032828410698996715	0.00023941737123829446	0.0002720790454098232	1.3356166815458903	-1.3353446025004805	462232	0.001382832611230178	0.0016549116566400013
153	24541	0.028147497671065627	5.9604644775390625	Kac	0.00464468941123 	0.0003323246108680986	0.0002405376732782702	0.031373363891702866	1.3357762211227961	-1.3044028572310933	486773	0.02955891265815702	0.001814451233545844
154	24541	0.028147497671065627	5.9604644775390625	Kac	0.00110262249247 	0.0003324146043046178	0.00024057683279533497	0.0030567344963727816	1.3356941470810562	-1.3326374125846834	511314	0.0013243573045669255	0.0017323771918058561
155	24541	0.028147497671065627	5.9604644775390625	Kac	0.000498209160003 	0.0003333269517002197	0.00024056911586608487	0.000959242549060102	1.3356718804967398	-1.3347126379476797	535855	0.0007508680584293881	0.00171011060748949
156	24541	0.028147497671065627	5.9604644775390625	Kac	0.000346961228508 	0.0003344303167755627	0.0002405773837555761	0.0004628914290170094	1.335661520508125	-1.335198629079108	560396	0.0012368591898577197	0.0016997506188747291
157	24541	0.028147497671065627	7.450580596923828	eps+	0.00028626355836 	0.0003355347143597789	0.00024058948309329305	0.00027691828327913726	1.3356553705968606	-1.3353784523135814	584937	0.0014166824243311282	0.0016936007076102655
158	24541	0.028147497671065627	7.450580596923828	Kac	0.000276299944307 	0.00017476877757174127	0.00024075389401981867	0.0007703832610705952	1.3353660165030796	-1.334595633242009	609478	0.0006338633527587234	0.0014042466138293186
159	24541	0.028147497671065627	7.450580596923828	Kac	0.000251247313573 	0.00020268448334449403	0.00024077956376489682	0.00045125470614237884	1.3353451298876229	-1.3348938751814805	634019	0.0009321052922302009	0.0013833599983725797
160	24541	0.028147497671065627	7.450580596923828	Kac	0.000239512169891 	0.00021750940675744853	0.00024083131649335065	0.00030942529528998897	1.3353336223239216	-1.3350241970286316	658560	0.0010624271393813167	0.0013718524346713057
161	24541	0.022517998136852502	7.450580596923828	eps-	0.000233199257502 	0.00022689036532942108	0.00024088646299065772	0.00023295864571126756	1.3353258919517839	-1.3350929333060726	683101	0.0011311634168222895	0.001364122062533557
162	24541	0.022517998136852502	7.450580596923828	Kac	0.000252646546589 	0.000233720901148479	0.00015113759041808565	0.00026300820573110784	1.335187789946057	-1.3349247817403258	707642	0.0009630118510755015	0.0012260200568066093
163	24541	0.022517998136852502	7.450580596923828	ref	0.000242335688452 	0.00023837694475277975	0.000152161730552125	0.0001613662881481126	1.3351821910861774	-1.3350208247980293	732183	0.0010590549087790002	0.0012204211969271128
164	34570	0.022517998136852502	7.450580596923828	Kac	0.00551366182791 	0.0002414045831074354	0.00015404796941448893	0.032951746446187924	1.335315831623257	-1.302364085177069	766753	0.03159768471218127	0.0013540617340066508
165	34570	0.022517998136852502	7.450580596923828	Kac	0.000930512943859 	0.00024129129220144192	0.00015428471616632866	0.0024059325634790962	1.3352493503814324	-1.3328434178179533	801323	0.0011183520712969575	0.0012875804921821388
166	34570	0.022517998136852502	7.450580596923828	Kac	0.000397109775452 	0.00024290921520472438	0.00015432501055919127	0.0007215252939114514	1.3352317081627698	-1.3345101828688584	835893	0.0005484129796080595	0.0012699382735195108
167	34570	0.022517998136852502	7.450580596923828	Kac	0.000271363978244 	0.0002447698507577779	0.00015433942833311095	0.0003375955902684691	1.3352237368050275	-1.334886141214759	870463	0.0009243713255087105	0.0012619669157771796
168	34570	0.022517998136852502	9.313225746154785	eps+	0.000224787545599 	0.0002466469156593685	0.0001543504380279603	0.00019989955968369166	1.335219040041266	-1.3350191404815823	905033	0.0010573705923320187	0.0012572701520157104
169	34570	0.022517998136852502	9.313225746154785	Kac	0.000215210832515 	0.0001283769893301019	0.00015441191735879846	0.0005766177091350855	1.3350044132612056	-1.3344277955520705	939603	0.00046602566282016866	0.0010426433719552541
170	34570	0.022517998136852502	9.313225746154785	Kac	0.000199547565892 	0.00014862142306962953	0.0001544128404579403	0.00035403696215263736	1.3349875448639086	-1.334633507901756	974173	0.0006717380125056405	0.0010257749746582778
171	34570	0.022517998136852502	9.313225746154785	Kac	0.000192618566897 	0.00015993815264101426	0.00015442975769181216	0.0002534965354612506	1.3349779941206448	-1.3347244975851835	1008743	0.0007627276959332185	0.0010162242313944692
172	34570	0.022517998136852502	9.313225746154785	Kac	0.000188987275983 	0.0001673355849466118	0.0001544514465519001	0.00019416431928465094	1.3349714496987208	-1.3347772853794362	1043313	0.0008155154901858808	0.0010096798094705317
173	34570	0.022517998136852502	9.313225746154785	ref	0.000187026962457 	0.00017245979755405906	0.00015447358417670478	0.0001561072600118063	1.3349664867836348	-1.334810379523623	1077883	0.0008486096343727212	0.0010047168943845275
174	49230	0.022517998136852502	9.313225746154785	Kac	0.0050698984192 	0.00017692913227118515	0.00015340304113155469	0.02753622203141637	1.3350724698496017	-1.3075362478181853	1127113	0.026425522071064966	0.0011106999603514023
175	49230	0.022517998136852502	9.313225746154785	Kac	0.000861980224237 	0.00017927459957531555	0.0001537009890515731	0.002310085817931684	1.335015077940046	-1.3327049921221144	1176343	0.0012567777671359526	0.0010533080507957315
176	49230	0.022517998136852502	9.313225746154785	Kac	0.000347026470997 	0.00018166404986484785	0.00015372491753583352	0.0006742573042322064	1.334998999644665	-1.3343247423404327	1225573	0.0003629724511824417	0.0010372297554146481
177	49230	0.022517998136852502	9.313225746154785	Kac	0.000219725237885 	0.00018368209453562746	0.00015373953543384907	0.00031423095335547657	1.3349915037050333	-1.3346772727516778	1274803	0.0007155028624274973	0.0010297338157829738
178	49230	0.022517998136852502	9.313225746154785	Kac	0.000176507588685 	0.00018541605132124255	0.00015375261109032263	0.0001886024154091892	1.334987000302831	-1.3347983978874218	1324033	0.0008366279981715241	0.0010252304135807133
179	49230	0.022517998136852502	11.641532182693481	eps+	0.000158289013682 	0.00018688124496789605	0.00015376436550233226	0.00013106205940816018	1.33498387619692	-1.3348528141375118	1373263	0.0008910442482614744	0.0010221063076696346
180	49230	0.022517998136852502	11.641532182693481	Kac	0.000155366513187 	9.677883261535435e-05	0.0001538010208566992	0.00043214800317881163	1.3348210175815913	-1.3343888695784125	1422493	0.00042709968916221364	0.0008592476923410253
181	49230	0.022517998136852502	11.641532182693481	Kac	0.000146366589997 	0.00011179558423129977	0.00015379820657709952	0.0002742431040365645	1.3348075953970278	-1.3345333522929912	1471723	0.000571582403740889	0.0008458255077774535
182	49230	0.022517998136852502	11.641532182693481	Kac	0.000142074572195 	0.00012051654512471702	0.00015381062090824042	0.00020245266953011765	1.3347997548746995	-1.3345973022051694	1520953	0.0006355323159190629	0.0008379849854491805
183	49230	0.022517998136852502	11.641532182693481	Kac	0.000139637060108 	0.00012687876326256733	0.00015382736888119275	0.00015800310714753074	1.3347944639011902	-1.3346364607940426	1570183	0.00067469090479233	0.0008326940119398607
184	49230	0.018014398509482003	11.641532182693481	eps-	0.000138158820643 	0.0001315268984629881	0.00015384505014654602	0.000127213268034998	1.3347905664750166	-1.3346633532069816	1619413	0.0007015833177312913	0.0008287965857662893
185	49230	0.018014398509482003	11.641532182693481	ref	0.000155941439353 	0.0001348801212498946	9.67506076151819e-05	0.00013687722087030174	1.334702542888308	-1.3345656656674376	1668643	0.0006038957781873133	0.0007407729990576151
186	63369	0.018014398509482003	11.641532182693481	Kac	0.00268677996978 	0.00013832450717658095	9.798012864129578e-05	0.014066622336917689	1.3347526568995924	-1.3206860345626747	1732012	0.013275735326575555	0.0007908870103421339
187	63369	0.018014398509482003	11.641532182693481	Kac	0.000418329261959 	0.0001388929746513732	9.808219571147394e-05	0.000949054034578678	1.3347266839728145	-1.3337776299382358	1795381	0.00018413995101451697	0.000764914083564161
188	63369	0.018014398509482003	11.641532182693481	Kac	0.000208386999657 	0.00014004430719979742	9.810205103346228e-05	0.00031011157097671216	1.3347186761156642	-1.3344085645446875	1858750	0.0004467946554371771	0.0007569062264138893
189	63369	0.018014398509482003	11.641532182693481	Kac	0.000155589502186 	0.00014141127712827747	9.811046064607285e-05	0.0001635481528929894	1.3347145825866062	-1.3345510344337133	1922119	0.000589264544462953	0.0007528126973559424
190	63369	0.018014398509482003	14.551915228366852	eps+	0.000138283383005 	0.00014259930374088258	9.811729128066063e-05	0.00010893868277594976	1.334711901266869	-1.334602962584093	1985488	0.0006411926948426405	0.0007501313776185903
191	63369	0.018014398509482003	14.551915228366852	Kac	0.000135120589361 	7.354957637507134e-05	9.814133888429203e-05	0.00033462341462153766	1.334587508706333	-1.3342528852917115	2048857	0.00029111540246118395	0.0006257388170827216
192	63369	0.018014398509482003	14.551915228366852	Kac	0.000128607000825 	8.525647806529238e-05	9.814299382386149e-05	0.00021754425125264376	1.3345769560135032	-1.3343594117622506	2112226	0.0003976418730002873	0.0006151861242529311
193	63369	0.018014398509482003	14.551915228366852	Kac	0.000125360752668 	9.242777541091572e-05	9.815018991347729e-05	0.00016183227722854632	1.3345708569885546	-1.334409024711326	2175595	0.00044725482207574885	0.0006090870993042952
194	63369	0.018014398509482003	14.551915228366852	Kac	0.000123620011317 	9.72926978979766e-05	9.815878519573575e-05	0.00012748118219230165	1.3345666718457243	-1.334439190663532	2238964	0.0004774207742817005	0.0006049019564740021
195	63369	0.018014398509482003	14.551915228366852	ref	0.000122578300953 	0.00010075900208304466	9.816733509088218e-05	0.00010423582583407587	1.3345634967519082	-1.3344592609260741	2302333	0.0004974910368238383	0.0006017268626579142
196	91119	0.018014398509482003	14.551915228366852	Kac	0.00536704403104 	0.0001039231953113381	9.838882111029261e-05	0.02409527981214943	1.3346412488557666	-1.3105459690436172	2393452	0.023415800845633106	0.0006794789665163226
197	91119	0.018014398509482003	14.551915228366852	Kac	0.000701702565745 	0.00010516420129461699	9.841864587732781e-05	0.0018202274558907217	1.3345973956555837	-1.332777168199693	2484571	0.001184601689557363	0.0006356257663333587
198	91119	0.018014398509482003	14.551915228366852	Kac	0.00026103045261 	0.0001065257653808007	9.84242338092067e-05	0.0005129669982217866	1.3345853475656735	-1.3340723805674517	2575690	0.00011061067820139492	0.0006235776764231815
199	91119	0.018014398509482003	14.551915228366852	Kac	0.000156428080317 	0.00010787262148194956	9.843084951322122e-05	0.00024032402641416262	1.3345796739210567	-1.3343393498946425	2666809	0.0003775800053922307	0.0006179040318063933
200	91119	0.018014398509482003	14.551915228366852	Kac	0.00012222346808 	0.0001089770884715432	9.843681264332083e-05	0.0001463754626152003	1.3345762139836632	-1.334429838521048	2757928	0.0004680686317977134	0.0006144440944129137
201	91119	0.018014398509482003	18.189894035458565	eps+	0.000107551681393 	0.00010993224151621167	9.844234088693906e-05	0.00010263235351626321	1.334573787307722	-1.3344711549542057	2849047	0.0005093850649553477	0.000612017418471611
202	91119	0.018014398509482003	18.189894035458565	Kac	0.000103073816404 	5.647898972556673e-05	9.846271647913995e-05	0.00027164825060066455	1.3344778689651395	-1.3342062207145389	2940166	0.0002444508252885669	0.0005160990758892314
203	91119	0.018014398509482003	18.189894035458565	Kac	9.68522479685e-05 	6.571774324243058e-05	9.846616037352105e-05	0.00017994915767749475	1.334469482567416	-1.3342895334097384	3031285	0.0003277635204881335	0.0005077126781656283
204	91119	0.018014398509482003	18.189894035458565	Kac	9.36010957666e-05 	7.112534204539096e-05	9.847398684240249e-05	0.0001364519237598838	1.334464429908763	-1.334327977985003	3122404	0.00036620809575271807	0.0005026600195126019
205	91119	0.018014398509482003	18.189894035458565	Kac	9.1643063053e-05 	7.476252650441968e-05	9.84824542573526e-05	0.00010818421014291424	1.3344609007626649	-1.334352716552522	3213523	0.00039094666327166294	0.0004991308734145772
206	91119	0.014411518807585602	18.189894035458565	eps-	9.04599076958e-05 	7.73701816255298e-05	9.849060561119535e-05	8.901108097836286e-05	1.3344581741366743	-1.334369163055696	3304642	0.0004073931664456687	0.0004964042474240316
207	91119	0.014411518807585602	18.189894035458565	ref	0.000102697272668 	7.936798890010769e-05	6.173378566536523e-05	9.00986254195324e-05	1.3344016325335186	-1.334311533908099	3395761	0.00034976401884878605	0.00043986264426831845
208	122962	0.014411518807585602	18.189894035458565	Kac	0.00320831802051 	8.126511697620047e-05	6.227496858084606e-05	0.014208270169139281	1.3344452996255853	-1.320237029456446	3518723	0.01372474043280425	0.00048352973633503105
209	122962	0.014411518807585602	18.189894035458565	Kac	0.000455428656784 	8.217269647257761e-05	6.237465325596977e-05	0.001011349771491199	1.3344207631919138	-1.3334094134204226	3641685	0.000552356468827675	0.000458993302663524
210	122962	0.014411518807585602	18.189894035458565	Kac	0.000173873869438 	8.309806423437579e-05	6.238556591144389e-05	0.00029653237149807055	1.3344135657402885	-1.3341170333687904	3764647	0.0001552634795400909	0.00045179585103816144
211	122962	0.014411518807585602	18.189894035458565	Kac	0.000114755348672 	8.395841612520692e-05	6.238973948640196e-05	0.0001470729254811065	1.3344100188504457	-1.3342629459249646	3887609	0.0003011760357143345	0.000448248961195441
212	122962	0.014411518807585602	18.189894035458565	ref	9.63719300678e-05 	8.468831519004224e-05	6.239261026690123e-05	9.420606980792279e-05	1.3344077643455372	-1.3343135582757293	4010571	0.0003517883864789795	0.00044599445628690226
213	164410	0.014411518807585602	18.189894035458565	Kac	0.00325078776502 	8.503286350073041e-05	6.263668240733485e-05	0.013104330653513685	1.3344524646640907	-1.321348134010577	4174981	0.012613635878673257	0.0004906947748404278
214	164410	0.014411518807585602	18.189894035458565	Kac	0.000458668627617 	8.552154084989448e-05	6.264335725349883e-05	0.0010932001293793014	1.33442639187836	-1.3333331917489808	4339391	0.000628578140269509	0.00046462198910979247
215	164410	0.014411518807585602	18.189894035458565	Kac	0.000171324913898 	8.609949563488756e-05	6.264450972644927e-05	0.00032602508072221426	1.3344188192431743	-1.334092794162452	4503801	0.00013102427320177412	0.0004570493539239884
216	164410	0.014411518807585602	18.189894035458565	Kac	0.00010638471483 	8.663851855499286e-05	6.264635899783372e-05	0.00015746100212332692	1.3344151740096502	-1.3342577130075268	4668211	0.0002959431182765204	0.00045340412039984734
217	164410	0.014411518807585602	18.189894035458565	Kac	8.52640826397e-05 	8.711680542975888e-05	6.264827034566797e-05	9.70490570979532e-05	1.3344129492255334	-1.3343159001684355	4832621	0.00035413027918518303	0.0004511793362831362
218	164410	0.014411518807585602	22.737367544323206	eps+	7.60872877298e-05 	8.752859196997652e-05	6.265013929033203e-05	6.810926456624067e-05	1.3344113988803943	-1.334343289615828	4997031	0.00038151972657773925	0.0004496289911439799
219	164410	0.014411518807585602	22.737367544323206	Kac	7.35745648205e-05 	4.414756395766103e-05	6.265921347148536e-05	0.00019600776687589416	1.3343361038518133	-1.3341400960849374	5161441	0.0001783261956871396	0.00037433396256303375
220	164410	0.014411518807585602	22.737367544323206	Kac	6.96065765858e-05 	5.135692325200869e-05	6.26601948065226e-05	0.00012772801534621792	1.3343300451685753	-1.3342023171532291	5325851	0.00024054726397881865	0.00036827527932503656
221	164410	0.014411518807585602	22.737367544323206	Kac	6.73874655585e-05 	5.548370546410886e-05	6.266342372411636e-05	9.523157925594994e-05	1.334326467362103	-1.334231235782847	5490261	0.0002694658935966654	0.00036469747285261533
222	164410	0.014411518807585602	22.737367544323206	Kac	6.60393940704e-05 	5.821573761110756e-05	6.26670821718506e-05	7.566244015211332e-05	1.3343239825382007	-1.3342483200980486	5654671	0.0002865502087983085	0.0003622126489504218
223	164410	0.014411518807585602	22.737367544323206	ref	6.51397508087e-05 	6.0243657155359296e-05	6.267050639074973e-05	6.190103809955438e-05	1.3343221078396266	-1.334260206801527	5819081	0.00029843691227671165	0.00036033795037626604
224	218815	0.014411518807585602	22.737367544323206	Kac	0.00334924765794 	6.229763701459204e-05	6.263773962034886e-05	0.012231656143821379	1.334358586787846	-1.3221269306440246	6037896	0.011834839245225659	0.0003968168985957199
225	218815	0.014411518807585602	22.737367544323206	Kac	0.000382652729151 	6.313509997389694e-05	6.264478558835583e-05	0.0008862175061321587	1.334336295123942	-1.3334500776178098	6256711	0.0005116922714405447	0.0003745252346916139
226	218815	0.014411518807585602	22.737367544323206	Kac	0.000125782664942 	6.396557853291845e-05	6.264693862854839e-05	0.0002449695701092214	1.334330160626068	-1.3340851910559588	6475526	0.0001234211667084928	0.00036839073681771417
227	218815	0.014411518807585602	22.737367544323206	Kac	7.5855077027e-05 	6.477553504503065e-05	6.264909053859232e-05	0.00011598995181461014	1.3343273124867583	-1.3342113225349437	6694341	0.0002495526456933739	0.000365542597507984
228	218815	0.014411518807585602	22.737367544323206	Kac	6.06790178614e-05 	6.54931638433775e-05	6.265116031279461e-05	7.184224983824983e-05	1.334325580204792	-1.3342537379549537	6913156	0.0002919680657034185	0.0003638103155416683
229	218815	0.014411518807585602	28.421709430404007	eps+	5.44436991012e-05 	6.609366740755547e-05	6.265308891865225e-05	5.142161848392668e-05	1.3343243536893328	-1.3342729320708488	7131971	0.0003111621815985455	0.00036258380008247215
230	218815	0.014411518807585602	28.421709430404007	Kac	5.23839492817e-05 	3.3583532906736094e-05	6.266003308019355e-05	0.0001526042279293982	1.3342670399612753	-1.3341144357333459	7350786	0.0001526658440955675	0.0003052700720249657
231	218815	0.014411518807585602	28.421709430404007	Kac	4.99912881822e-05 	3.9107295602036315e-05	6.26608400806197e-05	0.00010279616665864744	1.3342620466827104	-1.3341592505160518	7569601	0.00019748062680147171	0.00030027679346011915
232	218815	0.014411518807585602	28.421709430404007	Kac	4.87035285691e-05 	4.2406129274830234e-05	6.266333043024514e-05	7.899190007654155e-05	1.3342590471061477	-1.3341800552060712	7788416	0.0002182853168208876	0.00029727721689742914
233	218815	0.014411518807585602	28.421709430404007	Kac	4.79132369652e-05 	4.47098120824582e-05	6.266611469779494e-05	6.360755611067859e-05	1.3342569491734415	-1.3341933416173308	8007231	0.00023157172808052628	0.00029517928419120487
234	218815	0.011529215046068483	28.421709430404007	eps-	4.7403207426e-05 	4.6347861116789544e-05	6.266878159949828e-05	5.273067579070201e-05	1.3342553396076058	-1.334202608931815	8226046	0.00024083904256477773	0.00029356971835547974
235	218815	0.011529215046068483	28.421709430404007	ref	5.40612175865e-05 	4.7588762226736676e-05	3.94773850989865e-05	4.942876562741283e-05	1.3342195310588219	-1.3341701022931944	8444861	0.00020833240394413366	0.0002577611695715465
236	290333	0.011529215046068483	28.421709430404007	Kac	0.00184057163721 	4.876588249447736e-05	3.9931856804824e-05	0.005799586633736142	1.3342372586486568	-1.3284376720149207	8735194	0.005524097874329614	0.00027548875940652806
237	290333	0.011529215046068483	28.421709430404007	Kac	0.000199574620363 	4.93945753025883e-05	3.9953340100954386e-05	0.000404369543999028	1.3342263312745377	-1.3338219617305387	9025527	0.00013980815871161845	0.0002645613852874096
238	290333	0.011529215046068483	28.421709430404007	Kac	7.84645660686e-05 	5.001821129888849e-05	3.995796223241529e-05	0.00012503283042919477	1.3342230664094448	-1.3340980335790156	9315860	0.00013626368976527026	0.00026129652019446503
239	290333	0.011529215046068483	28.421709430404007	Kac	5.60132405155e-05 	5.0570625765040634e-05	3.996045783788481e-05	6.639905000671575e-05	1.3342213978003405	-1.3341549987503338	9606193	0.00019322886108352755	0.0002596279110902433
240	290333	0.011529215046068483	35.52713678800501	eps+	4.88734705547e-05 	5.1070476840478524e-05	3.996220245308321e-05	4.476811560638616e-05	1.3342202982766895	-1.3341755301610831	9896526	0.0002137602718328413	0.00025852838743922746
241	290333	0.011529215046068483	35.52713678800501	Kac	4.65197630284e-05 	2.5894959956236555e-05	3.996591594691105e-05	0.00012073215938657178	1.3341759240315652	-1.3340551918721786	10186859	9.342198292827675e-05	0.00021415414231484853
242	290333	0.011529215046068483	35.52713678800501	Kac	4.44928902025e-05 	3.0190970792511e-05	3.996659281656918e-05	8.31566012700069e-05	1.33417192214827	-1.334088765547	10477192	0.00012699565774965116	0.00021015225901965806
243	290333	0.011529215046068483	35.52713678800501	Kac	4.34289688817e-05 	3.28509832363559e-05	3.99680523724685e-05	6.417639752243076e-05	1.3341695229708117	-1.3341053465732893	10767525	0.00014357668403897073	0.0002077530815614015
244	290333	0.011529215046068483	35.52713678800501	Kac	4.28134627314e-05 	3.459693521617136e-05	3.996965385095848e-05	5.2199153266263565e-05	1.3341678043157512	-1.334115605162485	11057858	0.00015383527323464818	0.00020603442650091175
245	290333	0.011529215046068483	35.52713678800501	Kac	4.24106225723e-05 	3.586799202507576e-05	3.9971175413348215e-05	4.368092143258728e-05	1.3341664745047757	-1.334122793583343	11348191	0.00016102369409276562	0.0002047046155253529
246	290333	0.011529215046068483	35.52713678800501	ref	4.21543851913e-05 	3.685838499291518e-05	3.997257585582227e-05	3.7223813492470725e-05	1.3341654027949037	-1.3341281789814112	11638524	0.00016640909216092403	0.00020363290565339476
247	387873	0.011529215046068483	35.52713678800501	Kac	0.00205639860579 	3.7762037830184225e-05	3.993085107779023e-05	0.006844991303467607	1.334184871691747	-1.3273398803882794	12026397	0.006621889500970868	0.00022310180249673905
248	387873	0.011529215046068483	35.52713678800501	Kac	0.000203341300754 	3.8272360814796114e-05	3.993613275236126e-05	0.00043655241847107007	1.3341730162280738	-1.3337364638096028	12414270	0.000225306079647547	0.00021124633882352306
249	387873	0.011529215046068483	35.52713678800501	Kac	7.31763452862e-05 	3.880453931976963e-05	3.9937414960304244e-05	0.00013404194204169606	1.3341695707187076	-1.3340355287766659	12802143	7.37588874155648e-05	0.00020780082945726086
250	387873	0.011529215046068483	35.52713678800501	Kac	4.77966868656e-05 	3.927370466948636e-05	3.993853131217685e-05	6.85120908283654e-05	1.3341678843191218	-1.3340993722282934	13190016	0.00013760233904314134	0.00020611442987150674
251	387873	0.011529215046068483	35.52713678800501	Kac	3.96312108311e-05 	3.9677388039909544e-05	3.993960045553945e-05	4.4522133259450314e-05	1.3341668112625644	-1.334122289129305	13577889	0.00016051924005466844	0.00020504137331411876
252	387873	0.011529215046068483	44.40892098500626	eps+	3.61723790294e-05 	4.0020261152530034e-05	3.994060267992503e-05	3.2904064030336855e-05	1.3341660252097882	-1.3341331211457579	13965762	0.0001713512565075792	0.00020425532053791606
253	387873	0.011529215046068483	44.40892098500626	Kac	3.48447965302e-05 	2.017818124763971e-05	3.994345159008136e-05	9.271738405791652e-05	1.3341313857908377	-1.3340386684067798	14353635	7.689851752945565e-05	0.00016961590158737216
254	387873	0.011529215046068483	44.40892098500626	Kac	3.35563263211e-05 	2.3566981638331447e-05	3.994403047054452e-05	6.449077451775587e-05	1.3341282949659934	-1.3340638041914756	14741508	0.00010203430222532894	0.0001665250767430848
255	387873	0.011529215046068483	44.40892098500626	Kac	3.28313197167e-05 	2.5608629050980714e-05	3.994525829717625e-05	5.0292557663755844e-05	1.3341264232247987	-1.334076130667135	15129381	0.00011436077788462562	0.00016465333554838146
256	387873	0.011529215046068483	44.40892098500626	Kac	3.23503748361e-05 	2.699490128428535e-05	3.994659862250031e-05	4.122314549648287e-05	1.3341250756036045	-1.334083852458108	15517254	0.00012208256885770652	0.0001633057143541894
257	387873	0.009223372036854787	44.40892098500626	eps-	3.20374382025e-05 	2.799485192067106e-05	3.994786543233773e-05	3.462529117426172e-05	1.3341240300034192	-1.334089404712245	15905127	0.0001276348229946045	0.0001622601141688662
258	387873	0.009223372036854787	44.40892098500626	ref	3.68771399044e-05 	2.8768561852096196e-05	2.5208835211077684e-05	3.1897530569535704e-05	1.3341012175604907	-1.3340693200299212	16293000	0.00010755014067087565	0.00013944767124041135
259	496001	0.009223372036854787	44.40892098500626	Kac	0.000949468368585 	2.944376474186939e-05	2.540638672916294e-05	0.0026018763042632287	1.3341103708785345	-1.3315084945742712	16789001	0.0024532753149790754	0.00014860098928415333
260	496001	0.009223372036854787	44.40892098500626	Kac	0.00011278029858 	2.9860887064977996e-05	2.5416669943225074e-05	0.00021205588496786554	1.3341045977142907	-1.3338925418293228	17285002	6.922805992748415e-05	0.00014282782504038138
261	496001	0.009223372036854787	44.40892098500626	Kac	4.95262205788e-05 	3.0287117251856946e-05	2.5418926986307382e-05	7.127976441823058e-05	1.3341027384511885	-1.3340314586867703	17781003	6.968879752000667e-05	0.00014096856193823726
262	496001	0.009223372036854787	44.40892098500626	Kac	3.72579175171e-05 	3.066148049059604e-05	2.5420157286870184e-05	3.9993609213251347e-05	1.3341017417241834	-1.3340617481149701	18277004	9.997822571983228e-05	0.00013997183493308363
263	496001	0.009223372036854787	44.40892098500626	ref	3.32235365258e-05 	3.0997457536046595e-05	2.5420966602650067e-05	2.796174145380803e-05	1.3341010629005996	-1.3340731011591458	18773005	0.00011133126989548714	0.00013929301134929517
264	652900	0.009223372036854787	44.40892098500626	Kac	0.0021288369429 	3.127904924320209e-05	2.5409547908481593e-05	0.005995930047571152	1.3341201339839228	-1.3281242039363517	19425905	0.005837565952898638	0.000158364094672514
265	652900	0.009223372036854787	44.40892098500626	Kac	0.000187990855704 	3.152074168218161e-05	2.5411704918837784e-05	0.00041727436276106644	1.3341085614276833	-1.3336912870649222	20078805	0.0002704828243280666	0.00014679153843299986
266	652900	0.009223372036854787	44.40892098500626	Kac	6.40483026319e-05 	3.1732101154893395e-05	2.5412118594827352e-05	0.0001276348168388619	1.3341053120105335	-1.3339776771936946	20731705	1.5907304444340298e-05	0.0001435421212832022
267	652900	0.009223372036854787	44.40892098500626	Kac	3.93229141213e-05 	3.191217940792655e-05	2.5412541994944737e-05	6.257068596604576e-05	1.33410380016685	-1.3340412294808839	21384605	7.945959163357941e-05	0.00014203027759962517
268	652900	0.009223372036854787	44.40892098500626	Kac	3.12728513915e-05 	3.207841923395055e-05	2.5412946203478562e-05	3.85011056323048e-05	1.334102898398699	-1.3340643972930668	22037505	0.00010262740381650204	0.00014112850944880684
269	652900	0.009223372036854787	55.51115123125783	eps+	2.77378933684e-05 	3.2240221355939454e-05	2.5413326644223868e-05	2.6946806089389597e-05	1.3341022779334082	-1.3340753311273188	22690405	0.00011356123806849361	0.0001405080441578832
270	652900	0.009223372036854787	55.51115123125783	Kac	2.62806109715e-05 	1.6025207139537083e-05	2.541466173944818e-05	7.037476049776004e-05	1.334074698013745	-1.3340043232532472	23343305	4.255336399694443e-05	0.00011292812449470446
271	652900	0.009223372036854787	55.51115123125783	Kac	2.50210207214e-05 	1.8667237642050626e-05	2.5414836533447436e-05	4.784204262375802e-05	1.3340723890660307	-1.334024547023407	23996205	6.277713415658859e-05	0.0001106191767803466
272	652900	0.009223372036854787	55.51115123125783	Kac	2.42686179044e-05 	2.0237972519862455e-05	2.5415347711127052e-05	3.673744064736084e-05	1.334071012407543	-1.3340342749668956	24649105	7.250507764533509e-05	0.00010924251829269593
273	652900	0.009223372036854787	55.51115123125783	Kac	2.37729779605e-05 	2.1314078772039774e-05	2.541592257278346e-05	2.966180698993348e-05	1.3340700522207294	-1.3340403904137395	25302005	7.862052448914802e-05	0.0001082823314790815
274	652900	0.00737869762948383	55.51115123125783	eps-	2.34355128987e-05 	2.2103861333503546e-05	2.5416470247992244e-05	2.4608319494801023e-05	1.3340693175889289	-1.334044709269434	25954905	8.293938018377744e-05	0.00010754769967857847
275	652900	0.00737869762948383	55.51115123125783	ref	2.69926962487e-05 	2.26833903771741e-05	1.6037682974014626e-05	2.2068982246103985e-05	1.3340547470634763	-1.3340326780812302	26607805	7.09081919798571e-05	9.297717422596108e-05
276	871106	0.00737869762948383	55.51115123125783	Kac	0.00119126231606 	2.3258824057672617e-05	1.6178273838637458e-05	0.003193060862837882	1.334065133335611	-1.3308720724727732	27478911	0.003089697416477133	0.00010336344636074912
277	871106	0.00737869762948383	55.51115123125783	Kac	0.000115167754341 	2.3585815941808465e-05	1.6186428265241555e-05	0.00023530282422989934	1.3340586012228444	-1.3338232983986145	28350017	0.00013847149063583863	9.683133359406071e-05
278	871106	0.00737869762948383	55.51115123125783	Kac	4.35319123733e-05 	2.3889261266974612e-05	1.6188585644850108e-05	7.4508385024874e-05	1.3340566625177632	-1.3339821541327384	29221123	2.038424348804746e-05	9.489262851292146e-05
279	871106	0.00737869762948383	55.51115123125783	Kac	2.97459112725e-05 	2.416753634072598e-05	1.6189169048169818e-05	3.858990247129768e-05	1.3340557069274463	-1.334017117024975	30092229	5.534713572474814e-05	9.393703819604582e-05
280	871106	0.00737869762948383	55.51115123125783	ref	2.5197277375e-05 	2.441622341570373e-05	1.618956095583955e-05	2.514286421662071e-05	1.3340551008720731	-1.3340299580078565	30963335	6.8188118606205e-05	9.33309828228257e-05
281	1120081	0.00737869762948383	55.51115123125783	Kac	0.00134955017949 	2.463287946831882e-05	1.6190608539262624e-05	0.0037469809614585348	1.334067790899846	-1.3303208099383874	32083416	0.0036409599508628876	0.00010602101059564717
282	1120081	0.00737869762948383	55.51115123125783	Kac	0.000115536802923 	2.479658784553723e-05	1.6191317576842443e-05	0.00027389596890459167	1.334059985711911	-1.3337860897430065	33203497	0.00017568014624380623	9.821582266078543e-05
283	1120081	0.00737869762948383	55.51115123125783	Kac	4.36622537465e-05 	2.4948006918058105e-05	1.619149685250382e-05	9.124928086468032e-05	1.3340576615089474	-1.3339664122280828	34323578	4.642338832461235e-06	9.589161969714155e-05
284	1120081	0.00737869762948383	55.51115123125783	Kac	2.84030874406e-05 	2.5086960247001956e-05	1.6191714004539908e-05	4.646553681864063e-05	1.3340565384554148	-1.3340100729185962	35443659	4.830302934588637e-05	9.4768566164527e-05
285	1120081	0.00737869762948383	55.51115123125783	Kac	2.29755744807e-05 	2.5219734656055876e-05	1.6191926678476753e-05	2.8883644761945604e-05	1.3340558607656832	-1.3340269771209212	36563740	6.520723167091624e-05	9.409087643286185e-05
286	1120081	0.00737869762948383	69.38893903907228	eps+	2.04841912189e-05 	2.5342245057364536e-05	1.619212728339531e-05	2.0166084649497762e-05	1.334055395965732	-1.3340352298810825	37683821	7.345999183216989e-05	9.362607648166765e-05
287	1120081	0.00737869762948383	69.38893903907228	Kac	1.93623894037e-05 	1.2566961478698919e-05	1.6192773031771394e-05	5.351221081095758e-05	1.3340337877235293	-1.3339802755127184	38803902	1.8505623468056953e-05	7.201783427901454e-05
288	1120081	0.00737869762948383	69.38893903907228	Kac	1.84626319277e-05 	1.4631214425381564e-05	1.6192857680279076e-05	3.630427818457349e-05	1.3340319944241592	-1.3339956901459746	39923983	3.392025672432908e-05	7.022453490890257e-05
289	1120081	0.00737869762948383	69.38893903907228	Kac	1.79249262296e-05 	1.588166873890673e-05	1.6193116263102514e-05	2.775956784950573e-05	1.3340309341528855	-1.334003174585036	41044064	4.140469578572947e-05	6.91642636352352e-05
290	1120081	0.00737869762948383	69.38893903907228	Kac	1.75791084173e-05 	1.6716336521247812e-05	1.6193409611759888e-05	2.234889893304448e-05	1.334030198708135	-1.334007849809202	42164145	4.6079919951758086e-05	6.842881888480257e-05
291	1120081	0.00737869762948383	69.38893903907228	Kac	1.73375085372e-05 	1.7330208206499766e-05	1.619369053068576e-05	1.8484224300729934e-05	1.3340296417252426	-1.334011157500942	43284226	4.938761169159811e-05	6.787183599232804e-05
292	1120081	0.00737869762948383	86.73617379884035	eps+	1.71665125644e-05 	1.7785385263660997e-05	1.6193947975714785e-05	1.562009261402153e-05	1.3340291938247393	-1.3340135737321253	44404307	5.180384287495343e-05	6.742393548897496e-05
293	1120081	0.00737869762948383	86.73617379884035	Kac	1.71920771475e-05 	9.142270460905172e-06	1.619451221054972e-05	4.607043127280441e-05	1.3340133054603747	-1.3339672350291019	45524388	5.465139851557055e-06	5.153557112436147e-05
294	1120081	0.00737869762948383	86.73617379884035	Kac	1.70494412486e-05 	1.0796597882177872e-05	1.619466515933636e-05	3.4231653545768737e-05	1.3340116051429132	-1.3339773734893674	46644469	1.5603600117097827e-05	4.983525366286656e-05
295	1120081	0.00737869762948383	86.73617379884035	Kac	1.69621027712e-05 	1.1807780589882448e-05	1.6194931217079072e-05	2.7864753145978582e-05	1.3340105267977946	-1.3339826620446487	47764550	2.0892155398355428e-05	4.875690854433401e-05
296	1120081	0.00737869762948383	86.73617379884035	Kac	1.69020646276e-05 	1.2537739284103375e-05	1.6195213153593083e-05	2.33519409600369e-05	1.3340097472506056	-1.3339863953096456	48884631	2.462542039527449e-05	4.797736135531139e-05
297	1120081	0.00737869762948383	86.73617379884035	Kac	1.68576213713e-05 	1.306437688654709e-05	1.6195482343688845e-05	1.9911259640847945e-05	1.3340091337814912	-1.3339892225218504	50004712	2.7452632600066806e-05	4.736389224091475e-05
298	1120081	0.00737869762948383	86.73617379884035	Kac	1.68258848711e-05 	1.3472615099892835e-05	1.619572998759524e-05	1.7174350061877064e-05	1.33400863440439	-1.3339914600543281	51124793	2.9690165077811415e-05	4.686451513968848e-05
299	1120081	0.00737869762948383	86.73617379884035	ref	1.68036563418e-05 	1.380646571957994e-05	1.6195956176452794e-05	1.4946700870765994e-05	1.3340082142863183	-1.3339932675854476	52244874	3.149769619725795e-05	4.6444397068023946e-05
300	1411923	0.00737869762948383	86.73617379884035	Kac	0.000428803200298 	1.413016704026915e-05	1.621513592234454e-05	0.0010493418069170701	1.3340123206182715	-1.3329629788113544	53656797	0.0009987910778959108	5.055072902115931e-05
301	1411923	0.00737869762948383	86.73617379884035	Kac	4.32497814176e-05 	1.4294710478945747e-05	1.6215299388677823e-05	8.630627498362742e-05	1.334009587200382	-1.3339232809253985	55068720	3.848896385183487e-05	4.781731113179255e-05
302	1411923	0.00737869762948383	86.73617379884035	Kac	2.05682686255e-05 	1.4477317318446527e-05	1.6215441266433156e-05	3.1245362291931755e-05	1.3340087369146527	-1.3339774915523608	56480643	1.572166311047951e-05	4.6967025402411267e-05
303	1411923	0.00737869762948383	86.73617379884035	Kac	1.59200546833e-05 	1.4654113069100275e-05	1.6215597372743035e-05	1.816341010929534e-05	1.3340082744209418	-1.3339901110108325	57892566	2.8341121582231565e-05	4.650453169152691e-05
304	1411923	0.005902958103587064	86.73617379884035	eps-	1.4411301854e-05 	1.4814645507653397e-05	1.6215748279162824e-05	1.3094093803900364e-05	1.3340079503203996	-1.3339948562265957	59304489	3.308633734544486e-05	4.6180431149345225e-05
305	1411923	0.005902958103587064	86.73617379884035	ref	1.60429255329e-05 	1.4955498810670972e-05	1.0248755846524835e-05	1.1053025204210698e-05	1.333998798169204	-1.3339877451439999	60716412	2.597525474956619e-05	3.702827995377689e-05
306	1824602	0.005902958103587064	86.73617379884035	Kac	0.000597310600567 	1.5087856903884258e-05	1.0301842870215922e-05	0.001507891598633071	1.3340047598392515	-1.3324968682406184	62541014	0.0014649016486318889	4.298995000118211e-05
307	1824602	0.005902958103587064	86.73617379884035	Kac	5.78118892176e-05 	1.5196830151683164e-05	1.0306794642572787e-05	0.0001224438225335689	1.3340010432522966	-1.333878599429763	64365616	8.317045948724733e-05	3.927336304632156e-05
308	1824602	0.005902958103587064	86.73617379884035	Kac	2.4110018457e-05 	1.529715921845122e-05	1.0307607866767248e-05	4.122754827085018e-05	1.3339999658213273	-1.3339587382730564	66190218	3.031616193860387e-06	3.819593207698979e-05
309	1824602	0.005902958103587064	86.73617379884035	Kac	1.69014801243e-05 	1.5386530378873342e-05	1.0307860324506913e-05	2.150376077048044e-05	1.3339994409902327	-1.3339779372294622	68014820	1.6167340211925563e-05	3.7671100982406e-05
310	1824602	0.005902958103587064	108.42021724855044	eps+	1.44193220075e-05 	1.5466382633969103e-05	1.0308025846560818e-05	1.395717307905997e-05	1.3339991116884233	-1.3339851545153443	69839422	2.338462609396963e-05	3.73417991730296e-05
311	1824602	0.005902958103587064	108.42021724855044	Kac	1.34297887457e-05 	7.63444489078031e-06	1.0308343951607207e-05	3.347264111219772e-05	1.3339859070674882	-1.333952434426376	71664024	9.335462874293654e-06	2.4137178237904067e-05
312	1824602	0.005902958103587064	108.42021724855044	Kac	1.27850812342e-05 	8.903332422959779e-06	1.030842542018208e-05	2.3165408050918046e-05	1.3339847785302505	-1.3339616131221996	73488626	1.5676705067413366e-07	2.3008641000243912e-05
313	1824602	0.005902958103587064	108.42021724855044	Kac	1.24253125339e-05 	9.672766413707715e-06	1.0308562414950613e-05	1.797410813164646e-05	1.3339841008618183	-1.3339661267536866	75313228	4.356864436338981e-06	2.233097256798544e-05
314	1824602	0.005902958103587064	108.42021724855044	Kac	1.21992167443e-05 	1.0195030286949255e-05	1.0308705977004499e-05	1.4646273505336538e-05	1.3339836239566276	-1.3339689776831223	77137830	7.2077938719772305e-06	2.185406737731377e-05
315	1824602	0.005902958103587064	108.42021724855044	Kac	1.20496552372e-05 	1.0585528736479102e-05	1.0308839653891096e-05	1.227005063575426e-05	1.333983260434221	-1.3339709903835852	78962432	9.220494334938323e-06	2.1490544970692582e-05
316	1824602	0.005902958103587064	108.42021724855044	ref	1.19427945072e-05 	1.0889159598661329e-05	1.0308959672208864e-05	1.0467202508079865e-05	1.3339829680085018	-1.3339725008059937	80787034	1.0730916743417751e-05	2.1198119251497616e-05

==> Data/Experiment3refs_d2.txt <==
ndof	eps_min	eps_max	eta_h	eta_eps_plus	eta_eps_min	eta_Kac	J_eps_star	Jeps
29	0.08589934592000005	1	0.00687421066528	1.5253051024983622e-05	0.005889191828323422	0.00598798146895696	1.2745257928099116	-1.2685378113409547
52	0.08589934592000005	1	0.00554923585648	0.0007905330797455352	0.0030267105859636784	0.0035984133924464867	1.3093859793898852	-1.3057875659974387
88	0.08589934592000005	1	0.00392157708279	0.002400368923086341	0.0031761322246398205	0.0034614195597002517	1.3179740139284368	-1.3145125943687366
142	0.06871947673600004	1.25	0.00334885149655	0.0023489898048519096	0.0026712166111128454	0.00265682459153882	1.3235548461203495	-1.3208980215288106
242	0.06871947673600004	1.5625	0.00246061837314	0.0014449911301650507	0.0020413272230331582	0.001892506330536392	1.3306959392725057	-1.3288034329419693
338	0.06871947673600004	1.953125	0.00207570825666	0.0013601248037804024	0.0016364105958078913	0.0017431702296764051	1.333831779726161	-1.3320886094964846
570	0.06871947673600004	1.953125	0.00182158731117	0.0016336538353916733	0.001410991367222362	0.001706413160913911	1.3368553126251486	-1.3351488994642347
888	0.06871947673600004	2.44140625	0.00139983911835	0.0010600339338210389	0.001249555750583087	0.0013659121542741737	1.3371989490427727	-1.3358330368884985
1326	0.054975581388800036	3.0517578125	0.00108711489309	0.0007806564777141415	0.0008461047433524792	0.0008617819949607863	1.3362219558345652	-1.3353601738396044
1972	0.054975581388800036	3.0517578125	0.000934696121107	0.0008207992584461454	0.0008911187280505643	0.0007883895570075516	1.3372533081625557	-1.3364649186055482
2896	0.043980465111040035	3.814697265625	0.000701665362189	0.000546625562732859	0.0005253462900937443	0.0005482589469270049	1.3363563555461029	-1.3358080965991759
4366	0.043980465111040035	3.814697265625	0.000683881428863	0.000595235941617731	0.0005426262945141327	0.0006435699270808115	1.336753076090466	-1.3361095061633852
6465	0.03518437208883203	4.76837158203125	0.000485948325028	0.0004262674411534978	0.00033623158619421593	0.00036346652272167823	1.3359691346853444	-1.3356056681626227
8556	0.03518437208883203	4.76837158203125	0.000464894605317	0.000443462453734693	0.00037353079647096824	0.000357046658110205	1.336144430537179	-1.3357873838790688
12724	0.028147497671065627	5.9604644775390625	0.000342230228458	0.0003121660521154738	0.00023555555974321383	0.00022541702922174167	1.335559222622788	-1.3353338055935662
17863	0.028147497671065627	5.9604644775390625	0.000328944736445	0.00032828410698996715	0.00023941737123829446	0.0002720790454098232	1.3356166815458903	-1.3353446025004805
24541	0.022517998136852502	7.450580596923828	0.000242335688452	0.00023837694475277975	0.000152161730552125	0.0001613662881481126	1.3351821910861774	-1.3350208247980293
34570	0.022517998136852502	9.313225746154785	0.000187026962457	0.00017245979755405906	0.00015447358417670478	0.0001561072600118063	1.3349664867836348	-1.334810379523623
49230	0.018014398509482003	11.641532182693481	0.000155941439353	0.0001348801212498946	9.67506076151819e-05	0.00013687722087030174	1.334702542888308	-1.3345656656674376
63369	0.018014398509482003	14.551915228366852	0.000122578300953	0.00010075900208304466	9.816733509088218e-05	0.00010423582583407587	1.3345634967519082	-1.3344592609260741
91119	0.014411518807585602	18.189894035458565	0.000102697272668	7.936798890010769e-05	6.173378566536523e-05	9.00986254195324e-05	1.3344016325335186	-1.334311533908099
122962	0.014411518807585602	18.189894035458565	9.63719300678e-05	8.468831519004224e-05	6.239261026690123e-05	9.420606980792279e-05	1.3344077643455372	-1.3343135582757293
164410	0.014411518807585602	22.737367544323206	6.51397508087e-05	6.0243657155359296e-05	6.267050639074973e-05	6.190103809955438e-05	1.3343221078396266	-1.334260206801527
218815	0.011529215046068483	28.421709430404007	5.40612175865e-05	4.7588762226736676e-05	3.94773850989865e-05	4.942876562741283e-05	1.3342195310588219	-1.3341701022931944
290333	0.011529215046068483	35.52713678800501	4.21543851913e-05	3.685838499291518e-05	3.997257585582227e-05	3.7223813492470725e-05	1.3341654027949037	-1.3341281789814112
387873	0.009223372036854787	44.40892098500626	3.68771399044e-05	2.8768561852096196e-05	2.5208835211077684e-05	3.1897530569535704e-05	1.3341012175604907	-1.3340693200299212
496001	0.009223372036854787	44.40892098500626	3.32235365258e-05	3.0997457536046595e-05	2.5420966602650067e-05	2.796174145380803e-05	1.3341010629005996	-1.3340731011591458
652900	0.00737869762948383	55.51115123125783	2.69926962487e-05	2.26833903771741e-05	1.6037682974014626e-05	2.2068982246103985e-05	1.3340547470634763	-1.3340326780812302
871106	0.00737869762948383	55.51115123125783	2.5197277375e-05	2.441622341570373e-05	1.618956095583955e-05	2.514286421662071e-05	1.3340551008720731	-1.3340299580078565
1120081	0.00737869762948383	86.73617379884035	1.68036563418e-05	1.380646571957994e-05	1.6195956176452794e-05	1.4946700870765994e-05	1.3340082142863183	-1.3339932675854476
1411923	0.005902958103587064	86.73617379884035	1.60429255329e-05	1.4955498810670972e-05	1.0248755846524835e-05	1.1053025204210698e-05	1.333998798169204	-1.3339877451439999
1824602	0.005902958103587064	108.42021724855044	1.19427945072e-05	1.0889159598661329e-05	1.0308959672208864e-05	1.0467202508079865e-05	1.3339829680085018	-1.3339725008059937


==> Data/Experiment3refs_d2Test.txt <==
iter	ndof	eps_min	eps_max	Ref	eta_h	eta_eps_plus	eta_eps_min	eta_Kac	J_eps_star	Jeps
1	29	0.6400000000000001	1	eps-	0.00450745131122 	0.0	0.25617708777869724	0.0	1.5761046948068198	-1.5761046948068196
2	29	0.5120000000000001	1	eps-	0.00567029521997 	0.0	0.11894787439735148	0.0	1.4388754814254738	-1.4388754814254738
3	29	0.40960000000000013	1	eps-	0.0067609685314 	0.0	0.05444329851430912	0.013402246155948871	1.3676771215201886	-1.3542748753642397
4	29	0.32768000000000014	1	eps-	0.00695372835546 	0.0	0.03128321101997872	0.020531358277281475	1.3327420202611202	-1.3122106619838387
5	29	0.2621440000000001	1	eps-	0.00675645171335 	0.0	0.022799525308444025	0.015797761774171803	1.3158752893025045	-1.3000775275283327
6	29	0.2097152000000001	1	eps-	0.00654791159695 	0.0	0.01779635527931872	0.012406339230544683	1.30485468160413	-1.2924483423735853
7	29	0.1677721600000001	1	eps-	0.00689099441296 	0.0	0.01403496828834986	0.01302947593283732	1.2964244276944064	-1.283394951761569
8	29	0.1677721600000001	1	Kac	0.00688374161975 	2.431520059020608e-05	0.011142130447955912	0.013477809154926357	1.2897968721503457	-1.2763190629954193
9	29	0.13421772800000006	1	eps-	0.00687677532734 	3.783821887721131e-05	0.011360773386206087	0.009948447236904467	1.2889773891161542	-1.2790289418792498
10	29	0.13421772800000006	1	Kac	0.00691152672496 	3.738633346480668e-05	0.008985066749813569	0.011307576259327323	1.2837812943293807	-1.2724737180700534
11	29	0.10737418240000006	1	eps-	0.00692985397992 	3.0374331086126415e-05	0.009133018770501131	0.00847624024134741	1.2831131408180565	-1.274636900576709
12	29	0.10737418240000006	1	Kac	0.00695462386907 	2.7202600791696108e-05	0.007237621516662719	0.009375816534612058	1.2789296676166322	-1.2695538510820201
13	29	0.08589934592000005	1	eps-	0.00693089351195 	2.167987222132356e-05	0.007336730662413004	0.007163614774487126	1.2783684059381084	-1.2712047911636213
14	29	0.08589934592000005	1	Kac	0.00693000909179 	1.906142969380609e-05	0.005822487152120378	0.007747459187523953	1.274996769712367	-1.267249310524843
15	29	0.08589934592000005	1	ref	0.00687421066528 	1.5253051024983622e-05	0.005889191828323422	0.00598798146895696	1.2745257928099116	-1.2685378113409547
16	52	0.08589934592000005	1	Kac	0.00951727390516 	0.0013932039302984654	0.0020242295237517783	0.28042945032215383	1.341461555072853	-1.0610321047506992
17	52	0.08589934592000005	1	Kac	0.00641554221143 	0.0017793034711871695	0.0025382254304661895	0.06961377184457085	1.323930472191723	-1.2543167003471523
18	52	0.08589934592000005	1	Kac	0.00661415795693 	0.0010750677685465555	0.0029185762769509834	0.03480565885857656	1.3161656480379098	-1.2813599891793332
19	52	0.08589934592000005	1	Kac	0.00650525545456 	0.0007552630015467447	0.0028624519702441435	0.02018686312229967	1.3120007864685856	-1.291813923346286
20	52	0.08589934592000005	1	Kac	0.006381436529 	0.0009822807704836275	0.0029084948213400586	0.011706955350019976	1.3104677887218321	-1.2987608333718121
21	52	0.08589934592000005	1	Kac	0.00593556043233 	0.0008927078912899094	0.00302192167827274	0.0059850873097948565	1.3098227364503185	-1.3038376491405237
22	52	0.08589934592000005	1	ref	0.00554923585648 	0.0007905330797455352	0.0030267105859636784	0.0035984133924464867	1.3093859793898852	-1.3057875659974387
23	88	0.08589934592000005	1	Kac	0.0065079242743 	0.002660153514723233	0.002564905288436143	0.18653959330784042	1.3303713377865805	-1.14383174447874
24	88	0.08589934592000005	1	Kac	0.00507484817566 	0.0022826102533243147	0.0032388665903680296	0.046878698205789826	1.321765142647273	-1.2748864444414831
25	88	0.08589934592000005	1	Kac	0.00475267815059 	0.0023104692613545117	0.003247730234882023	0.022359692424430255	1.3196086487274423	-1.297248956303012
26	88	0.08589934592000005	1	Kac	0.00445343309568 	0.0023437480886599393	0.0032043677501186244	0.012739594036446089	1.318767734176361	-1.306028140139915
27	88	0.08589934592000005	1	Kac	0.00427587362665 	0.002374961896150125	0.003186153844437391	0.007887871302807214	1.3183655500600016	-1.3104776787571943
28	88	0.08589934592000005	1	Kac	0.00411974524433 	0.002392445362185524	0.0031789317962183207	0.005117189763474084	1.3181318727334155	-1.3130146829699414
29	88	0.08589934592000005	1	ref	0.00392157708279 	0.002400368923086341	0.0031761322246398205	0.0034614195597002517	1.3179740139284368	-1.3145125943687366
30	142	0.08589934592000005	1	Kac	0.00489336179201 	0.005691966070818329	0.003305153955018938	0.14206287799444328	1.3370592258768408	-1.1949963478823975
31	142	0.08589934592000005	1	Kac	0.00418957948706 	0.005284425971759492	0.0034478274006948502	0.03885399345001761	1.3331025337658902	-1.2942485403158726
32	142	0.08589934592000005	1	Kac	0.00372431585993 	0.005133636562783996	0.0035409845786110593	0.018405532951691672	1.3319264438057474	-1.3135209108540558
33	142	0.08589934592000005	1	Kac	0.00345550076985 	0.005022928709455625	0.003590883693281246	0.01128658550626005	1.33137523859385	-1.32008865308759
34	142	0.08589934592000005	1	Kac	0.00331333020204 	0.004949244960368827	0.00361510953268886	0.007614546420107171	1.3310670700468543	-1.3234525236267471
35	142	0.08589934592000005	1	Kac	0.0032499554771 	0.004894623009568626	0.0036375553234965735	0.005446712330361869	1.3308728167686894	-1.3254261044383275
36	142	0.08589934592000005	1.25	eps+	0.00325672567487 	0.004854548540370696	0.0036617243773568097	0.004067430258333893	1.3307439497693692	-1.3266765195110353
37	142	0.08589934592000005	1.25	Kac	0.00377490181589 	0.0020719716368254124	0.0036157330112404273	0.010042532191185671	1.3260908990794393	-1.3160483668882537
38	142	0.08589934592000005	1.25	Kac	0.00356339786084 	0.0022497753945677876	0.0035795113671164267	0.004703353048356673	1.325879105636323	-1.3211757525879664
39	142	0.06871947673600004	1.25	eps-	0.00339576246005 	0.0023066185748946955	0.003555107382079126	0.0031361388602031415	1.325747731541965	-1.3226115926817619
40	142	0.06871947673600004	1.25	Kac	0.00388761983807 	0.002323791532492272	0.0025770524701356347	0.005807602631594966	1.3236464206255831	-1.3178388179939882
41	142	0.06871947673600004	1.25	ref	0.00334885149655 	0.0023489898048519096	0.0026712166111128454	0.00265682459153882	1.3235548461203495	-1.3208980215288106
42	242	0.06871947673600004	1.25	Kac	0.00636238338414 	0.0028485396802261417	0.001904316639892896	0.2278867489250287	1.3411646514140996	-1.1132779024890709
43	242	0.06871947673600004	1.25	Kac	0.00448847928838 	0.0027227969140441962	0.002082238932822882	0.058531379930341965	1.336799942987946	-1.278268563057604
44	242	0.06871947673600004	1.25	Kac	0.00398815464757 	0.002773528682873972	0.002101299453861224	0.028765550556813402	1.3353413417318416	-1.3065757911750282
45	242	0.06871947673600004	1.25	Kac	0.00362558527561 	0.0028221659505934683	0.002110979003797764	0.015448426290481931	1.3347503964384713	-1.3193019701479893
46	242	0.06871947673600004	1.25	Kac	0.00333764184552 	0.002847668110877752	0.0021140802918672647	0.008806638468106254	1.334468998972248	-1.3256623605041418
47	242	0.06871947673600004	1.25	Kac	0.00300531627784 	0.0028662251161492764	0.0021165117335262217	0.005171833319099539	1.3343207652156979	-1.3291489318965983
48	242	0.06871947673600004	1.25	Kac	0.00275080869407 	0.0028743950328853993	0.0021155102563619787	0.003248964725361958	1.3342270480598173	-1.3309780833344553
49	242	0.06871947673600004	1.5625	eps+	0.00254940613364 	0.0028750715993180386	0.002114009427752628	0.002180275934182685	1.3341604518772316	-1.331980175943049
50	242	0.06871947673600004	1.5625	Kac	0.00275551091322 	0.0011287835738429074	0.0020711912295431787	0.008410370575845372	1.3310161558231348	-1.3226057852472894
51	242	0.06871947673600004	1.5625	Kac	0.00260514508211 	0.0013026956381240336	0.00205405420496246	0.004138780742738657	1.3308464713916581	-1.3267076906489195
52	242	0.06871947673600004	1.5625	Kac	0.00254509126288 	0.0013896897216452715	0.0020469541135197996	0.0026537303625477904	1.3307576165800337	-1.3281038862174859
53	242	0.06871947673600004	1.5625	ref	0.00246061837314 	0.0014449911301650507	0.0020413272230331582	0.001892506330536392	1.3306959392725057	-1.3288034329419693
54	338	0.06871947673600004	1.5625	Kac	0.00391178254078 	0.0023950401462543847	0.0014028733240101362	0.10111523294079494	1.3389708885102047	-1.2378556555694098
55	338	0.06871947673600004	1.5625	Kac	0.00308755839014 	0.002258654587409875	0.0014514218987198766	0.024826416971109433	1.337199051751227	-1.3123726347801177
56	338	0.06871947673600004	1.5625	Kac	0.00275566655002 	0.002255546171473432	0.0014903518952039175	0.011503894302886009	1.3367167769882042	-1.3252128826853182
57	338	0.06871947673600004	1.5625	Kac	0.00243980476502 	0.0022601349378319215	0.0015165235514224306	0.006400606467159342	1.336503777503648	-1.3301031710364886
58	338	0.06871947673600004	1.5625	Kac	0.00225048943714 	0.0022646719995270273	0.001533928614126783	0.003987728418851422	1.3363832605604298	-1.3323955321415784
59	338	0.06871947673600004	1.5625	Kac	0.00211710907024 	0.002266066435333929	0.0015461915473139493	0.0027009415304366513	1.3363054749919332	-1.3336045334614965
60	338	0.06871947673600004	1.953125	eps+	0.00202708150306 	0.0022658385143635006	0.0015540768190892146	0.0019602939942588993	1.3362493511923885	-1.3342890571981296
61	338	0.06871947673600004	1.953125	Kac	0.00229992901751 	0.0010984701397516435	0.0015945235942479213	0.005914339592652418	1.3341056411043883	-1.328191301511736
62	338	0.06871947673600004	1.953125	Kac	0.00217884295287 	0.0012485077411597298	0.0016144999793933049	0.003349255576744925	1.3339741047262852	-1.3306248491495403
63	338	0.06871947673600004	1.953125	Kac	0.00212061570498 	0.0013211459356783858	0.0016278590203214482	0.0022838203892481257	1.3338936320272337	-1.3316098116379855
64	338	0.06871947673600004	1.953125	ref	0.00207570825666 	0.0013601248037804024	0.0016364105958078913	0.0017431702296764051	1.333831779726161	-1.3320886094964846
65	570	0.06871947673600004	1.953125	Kac	0.0060139735213 	0.0016829935448610218	0.0013790237213730065	0.15022795226553876	1.3394775086036363	-1.1892495563380976
66	570	0.06871947673600004	1.953125	Kac	0.0043165091904 	0.0015624995830264064	0.0013745019427955176	0.033224455649642604	1.3377650534481271	-1.3045405977984845
67	570	0.06871947673600004	1.953125	Kac	0.00325590185247 	0.0015860613505456573	0.0013819670532624507	0.013668658292979252	1.3372954425580772	-1.323626784265098
68	570	0.06871947673600004	1.953125	Kac	0.00255730204676 	0.0016054777328310364	0.001393051729126052	0.006822022432185992	1.33709180005637	-1.330269777624184
69	570	0.06871947673600004	1.953125	Kac	0.00221347428624 	0.0016177952881558987	0.001401209911720009	0.0039022584951742267	1.3369799742576833	-1.333077715762509
70	570	0.06871947673600004	1.953125	Kac	0.00197731928466 	0.0016269067127353694	0.0014069600942215384	0.0024683244357972534	1.336907457613679	-1.3344391331778818
71	570	0.06871947673600004	1.953125	ref	0.00182158731117 	0.0016336538353916733	0.001410991367222362	0.001706413160913911	1.3368553126251486	-1.3351488994642347
72	888	0.06871947673600004	1.953125	Kac	0.00483599497384 	0.0015624859564630565	0.0011258256480311964	0.1300927087142485	1.3409411412049728	-1.2108484324907243
73	888	0.06871947673600004	1.953125	Kac	0.00373853486085 	0.001592371766749702	0.001178145823226746	0.031051336827210063	1.3395669102503376	-1.3085155734231275
74	888	0.06871947673600004	1.953125	Kac	0.00286305021958 	0.0016088308360971742	0.0012059686623733111	0.012988404764383787	1.3391847797034835	-1.3261963749390997
75	888	0.06871947673600004	1.953125	Kac	0.00221180911173 	0.0016191264389558624	0.0012186535955416738	0.006383592715938136	1.339027223321348	-1.33264363060541
76	888	0.06871947673600004	1.953125	Kac	0.0017950395784 	0.0016260305426111024	0.0012234951407961926	0.0036030073152373276	1.3389426418771817	-1.3353396345619444
77	888	0.06871947673600004	1.953125	Kac	0.00155414574955 	0.0016308910656717846	0.001225543832974119	0.002278213937365159	1.3388891299995815	-1.3366109160622164
78	888	0.06871947673600004	2.44140625	eps+	0.00142091005264 	0.0016345118129701517	0.0012270847468535526	0.0015622701898914126	1.3388518712982456	-1.3372896011083542
79	888	0.06871947673600004	2.44140625	Kac	0.00170235222201 	0.0008494820982907597	0.0012407734021037881	0.0044686424006255	1.337385985099481	-1.3329173426988554
80	888	0.06871947673600004	2.44140625	Kac	0.00154659691162 	0.0009664704824910907	0.0012454289456158665	0.002596455774397155	1.3372899802986875	-1.3346935245242904
81	888	0.06871947673600004	2.44140625	Kac	0.00146468711367 	0.0010267996949933488	0.0012476960766266074	0.001774479732765899	1.33723700460497	-1.335462524872204
82	888	0.06871947673600004	2.44140625	ref	0.00139983911835 	0.0010600339338210389	0.001249555750583087	0.0013659121542741737	1.3371989490427727	-1.3358330368884985
83	1326	0.06871947673600004	2.44140625	Kac	0.00559818322914 	0.0012042886193104813	0.0012852484086539793	0.11080839085424321	1.3392490711684133	-1.22844068031417
84	1326	0.06871947673600004	2.44140625	Kac	0.00400399530193 	0.0011797554574978926	0.0013058632264341871	0.021390860511758536	1.3385141740872497	-1.3171233135754912
85	1326	0.06871947673600004	2.44140625	Kac	0.002480758665 	0.0011759265252037849	0.0013095851822706398	0.007606757032935896	1.3383400708850917	-1.3307333138521558
86	1326	0.06871947673600004	2.44140625	Kac	0.00175572025308 	0.0011746378114007162	0.0013093018238965368	0.003537356972347361	1.3382669234465443	-1.334729566474197
87	1326	0.06871947673600004	2.44140625	Kac	0.0014226993756 	0.0011742618056428589	0.0013088336922949214	0.0020263631270280857	1.3382249360330696	-1.3361985729060415
88	1326	0.06871947673600004	2.44140625	Kac	0.00125633388871 	0.0011750260482247313	0.0013079564666377956	0.001346908604902719	1.3381965051381366	-1.3368495965332339
89	1326	0.054975581388800036	2.44140625	eps-	0.00116471964891 	0.0011780825732212695	0.0013070261810728318	0.0009758358354505781	1.338175471531172	-1.3371996356957214
90	1326	0.054975581388800036	2.44140625	Kac	0.0014471162807 	0.0011816137849803626	0.0008217796717150821	0.002840049343532325	1.337456651603977	-1.3346166022604447
91	1326	0.054975581388800036	3.0517578125	eps+	0.00117555215141 	0.0011831034782046196	0.0008377881359229955	0.0011342779665466374	1.3374302432190275	-1.3362959652524808
92	1326	0.054975581388800036	3.0517578125	Kac	0.00132052550923 	0.0006026884584255925	0.0008451114353320906	0.003150946895015494	1.3363689839266337	-1.3332180370316182
93	1326	0.054975581388800036	3.0517578125	Kac	0.00119712681883 	0.0006877922879428644	0.0008458609870103265	0.001811612272098806	1.336290428919283	-1.3344788166471842
94	1326	0.054975581388800036	3.0517578125	Kac	0.00112639145199 	0.0007436493013410458	0.000845639680077129	0.0011811985095622202	1.3362492057400603	-1.3350680072304981
95	1326	0.054975581388800036	3.0517578125	ref	0.00108711489309 	0.0007806564777141415	0.0008461047433524792	0.0008617819949607863	1.3362219558345652	-1.3353601738396044
96	1972	0.054975581388800036	3.0517578125	Kac	0.00495335974205 	0.0008384468362245014	0.0008729299772235117	0.10841721530786974	1.3381062352764448	-1.229689019968575
97	1972	0.054975581388800036	3.0517578125	Kac	0.00310325942983 	0.0008135902114254671	0.0008966806217446341	0.023653972719447136	1.3375497798940617	-1.3138958071746145
98	1972	0.054975581388800036	3.0517578125	Kac	0.0021077742504 	0.0008088445868000149	0.0008969704985706845	0.007927160551536305	1.3374033818268012	-1.3294762212752649
99	1972	0.054975581388800036	3.0517578125	Kac	0.00143055963847 	0.0008117152902460544	0.0008951671801403317	0.0032496111228226265	1.337337429661672	-1.3340878185388494
100	1972	0.054975581388800036	3.0517578125	Kac	0.00115439041496 	0.0008150475530334243	0.0008934756604853468	0.0017635632127042111	1.3372987425368172	-1.335535179324113
101	1972	0.054975581388800036	3.0517578125	Kac	0.00101433449321 	0.0008180483721584028	0.0008921687182649991	0.001113378933927267	1.3372726740183418	-1.3361592950844146
102	1972	0.054975581388800036	3.0517578125	ref	0.000934696121107 	0.0008207992584461454	0.0008911187280505643	0.0007883895570075516	1.3372533081625557	-1.3364649186055482
103	2896	0.054975581388800036	3.0517578125	Kac	0.00509246300689 	0.000820289962578192	0.0008643215038539796	0.08571053309977938	1.3382318913490656	-1.2525213582492862
104	2896	0.054975581388800036	3.0517578125	Kac	0.00297943172107 	0.0008186000727750649	0.0008837763012256999	0.015499335653737178	1.3378727315283119	-1.3223733958745747
105	2896	0.054975581388800036	3.0517578125	Kac	0.00170736679158 	0.000820785575460865	0.0008840628664929078	0.00426798505874082	1.3377877880985418	-1.333519803039801
106	2896	0.054975581388800036	3.0517578125	Kac	0.00108061155756 	0.0008235999902815619	0.0008843636103126455	0.001588498799146354	1.3377525936869872	-1.3361640948878408
107	2896	0.043980465111040035	3.0517578125	eps-	0.000863971103076 	0.0008261192970837159	0.0008844891683795592	0.0008671209954749237	1.3377328358814793	-1.3368657148860044
108	2896	0.043980465111040035	3.0517578125	Kac	0.000918332338429 	0.0008295676216614731	0.0005138795613738272	0.0014369561887317417	1.3371931524048986	-1.3357561962161668
109	2896	0.043980465111040035	3.814697265625	eps+	0.000760653538005 	0.0008313132130021966	0.0005241889002537956	0.0006178765511584139	1.337176275299525	-1.3365583987483667
110	2896	0.043980465111040035	3.814697265625	Kac	0.000831361905813 	0.0004377948311729339	0.0005255347894861735	0.0019356340208307454	1.3364492115529425	-1.3345135775321117
111	2896	0.043980465111040035	3.814697265625	Kac	0.000756970315581 	0.0004980020791853936	0.0005254267259556589	0.0011025807580307134	1.3364009574692222	-1.3352983767111914
112	2896	0.043980465111040035	3.814697265625	Kac	0.000719662484649 	0.0005283875321714811	0.0005254484398281188	0.0007409078002029723	1.3363742147488882	-1.3356333069486852
113	2896	0.043980465111040035	3.814697265625	ref	0.000701665362189 	0.000546625562732859	0.0005253462900937443	0.0005482589469270049	1.3363563555461029	-1.3358080965991759
114	4366	0.043980465111040035	3.814697265625	Kac	0.00646769651601 	0.0005819296312636282	0.000536576449749528	0.09176743048555291	1.3372488048666635	-1.2454813743811106
115	4366	0.043980465111040035	3.814697265625	Kac	0.00312617335277 	0.0005837438904947872	0.0005411691457447012	0.013173886324843176	1.3369126466109718	-1.3237387602861286
116	4366	0.043980465111040035	3.814697265625	Kac	0.00148392961518 	0.0005871701270073247	0.0005423615074963782	0.0038939600078025105	1.336827390382802	-1.3329334303749996
117	4366	0.043980465111040035	3.814697265625	Kac	0.000962461014926 	0.0005901193578484062	0.0005424699035432556	0.0017000106752211863	1.336789374626551	-1.3350893639513297
118	4366	0.043980465111040035	3.814697265625	Kac	0.00077482649641 	0.0005925020030738476	0.0005425339201925097	0.0009713613996262804	1.3367675066044322	-1.335796145204806
119	4366	0.043980465111040035	3.814697265625	ref	0.000683881428863 	0.000595235941617731	0.0005426262945141327	0.0006435699270808115	1.336753076090466	-1.3361095061633852
120	6465	0.043980465111040035	3.814697265625	Kac	0.00599010355306 	0.0005918403283644956	0.0005550872121004138	0.06291076611334079	1.3373263525658778	-1.274415586452537
121	6465	0.043980465111040035	3.814697265625	Kac	0.00286288034555 	0.0005947518034195101	0.0005571796506513665	0.010393994611998858	1.3370525635421746	-1.3266585689301758
122	6465	0.043980465111040035	3.814697265625	Kac	0.00132106864858 	0.0005974327248095146	0.0005576568597610738	0.003116122252346365	1.3369785617355419	-1.3338624394831955
123	6465	0.043980465111040035	3.814697265625	Kac	0.000830599484357 	0.000599712767606256	0.000557865965429568	0.0014038593172422953	1.336946541577066	-1.3355426822598238
124	6465	0.043980465111040035	3.814697265625	Kac	0.000655252043439 	0.0006018140123541474	0.0005579944707269899	0.0007925740010419347	1.3369287638059053	-1.3361361898048634
125	6465	0.043980465111040035	4.76837158203125	eps+	0.000570764389981 	0.0006035852269484869	0.0005580798110653495	0.0005124983886912737	1.3369172374548088	-1.3364047390661176
126	6465	0.043980465111040035	4.76837158203125	Kac	0.000581066587351 	0.00031351177862561406	0.0005589188486282037	0.0014460576016248616	1.3363927052474012	-1.3349466476457763
127	6465	0.043980465111040035	4.76837158203125	Kac	0.000534468413071 	0.0003572133627891919	0.000559109661306046	0.0008596164837482156	1.336352119876953	-1.3354925033932048
128	6465	0.043980465111040035	4.76837158203125	Kac	0.000509222167914 	0.00038312719729880515	0.0005593594523887641	0.0005938353557777276	1.3363289505409666	-1.3357351151851888
129	6465	0.03518437208883203	4.76837158203125	eps-	0.000494976116174 	0.00040276402770849046	0.000559583523174148	0.00043948598991216947	1.3363141551983255	-1.3358746692084134
130	6465	0.03518437208883203	4.76837158203125	Kac	0.000586310849572 	0.00041666498652682005	0.0003327054180267901	0.0008230110210032393	1.3359819804567612	-1.335158969435758
131	6465	0.03518437208883203	4.76837158203125	ref	0.000485948325028 	0.0004262674411534978	0.00033623158619421593	0.00036346652272167823	1.3359691346853444	-1.3356056681626227
132	8556	0.03518437208883203	4.76837158203125	Kac	0.00423738726091 	0.0004415506079078558	0.00037144351122071214	0.055345329661642184	1.3363284959904838	-1.2809831663288416
133	8556	0.03518437208883203	4.76837158203125	Kac	0.00183533831354 	0.0004386604486246147	0.00037365229949339187	0.0074553262938688025	1.3362009108428308	-1.328745584548962
134	8556	0.03518437208883203	4.76837158203125	Kac	0.000777569733869 	0.00043954567358802483	0.00037364620084149555	0.0014002678868170193	1.3361679860872415	-1.3347677182004245
135	8556	0.03518437208883203	4.76837158203125	Kac	0.000530807580673 	0.00044147971668883425	0.000373592999754198	0.0005900850117601664	1.336153262124763	-1.3355631771130028
136	8556	0.03518437208883203	4.76837158203125	ref	0.000464894605317 	0.000443462453734693	0.00037353079647096824	0.000357046658110205	1.336144430537179	-1.3357873838790688
137	12724	0.03518437208883203	4.76837158203125	Kac	0.00515667839325 	0.000444815072198682	0.0003786133028037319	0.04432725769761814	1.3364196068566703	-1.2920923491590521
138	12724	0.03518437208883203	4.76837158203125	Kac	0.00168327236191 	0.00044307358212344894	0.0003794893269071484	0.005172487123808578	1.3362872496355358	-1.3311147625117272
139	12724	0.03518437208883203	4.76837158203125	Kac	0.000720585791967 	0.00044338730680864403	0.00037943690547362694	0.0014701509754713182	1.3362522892488338	-1.3347821382733625
140	12724	0.03518437208883203	4.76837158203125	Kac	0.000503625635226 	0.00044443086420861054	0.000379394880151006	0.000699027439611033	1.3362366781262471	-1.335537650686636
141	12724	0.03518437208883203	5.9604644775390625	eps+	0.000421865275707 	0.00044552988471832357	0.00037935975151819605	0.00041549408390673115	1.336227632766393	-1.3358121386824862
142	12724	0.03518437208883203	5.9604644775390625	Kac	0.000415219798673 	0.00023318939427635619	0.00037962733493206613	0.0010860143112207954	1.3358409846161694	-1.3347549703049486
143	12724	0.03518437208883203	5.9604644775390625	Kac	0.000377588606895 	0.00026652344867521076	0.00037961349546009954	0.0006245128198503203	1.3358137976640214	-1.335189284844171
144	12724	0.03518437208883203	5.9604644775390625	Kac	0.000358587654496 	0.0002864902174949734	0.0003796798253574646	0.00042641791591258027	1.3357990424828834	-1.3353726245669708
145	12724	0.028147497671065627	5.9604644775390625	eps-	0.000348195050804 	0.00029836004759954893	0.0003797649789283029	0.0003175969933324474	1.3357889545740804	-1.335471357580748
146	12724	0.028147497671065627	5.9604644775390625	Kac	0.000375875844606 	0.0003064096794552894	0.00023360717156985418	0.00044292204352580633	1.3355663745548139	-1.335123452511288
147	12724	0.028147497671065627	5.9604644775390625	ref	0.000342230228458 	0.0003121660521154738	0.00023555555974321383	0.00022541702922174167	1.335559222622788	-1.3353338055935662
148	17863	0.028147497671065627	5.9604644775390625	Kac	0.00445937741424 	0.00031836351763752594	0.00023810244441147219	0.036717681422222315	1.3357407367225396	-1.2990230553003173
149	17863	0.028147497671065627	5.9604644775390625	Kac	0.00126642836368 	0.0003213941474937771	0.00023918388746177664	0.003847533510368706	1.3356561691373712	-1.3318086356270025
150	17863	0.028147497671065627	5.9604644775390625	Kac	0.000573166209005 	0.00032444720380816507	0.00023935745780145705	0.001008447990122674	1.3356334227769762	-1.3346249747868535
151	17863	0.028147497671065627	5.9604644775390625	Kac	0.000391236795132 	0.0003266437516768257	0.00023939857145403845	0.0004549072905093432	1.3356229670481703	-1.335168059757661
152	17863	0.028147497671065627	5.9604644775390625	ref	0.000328944736445 	0.00032828410698996715	0.00023941737123829446	0.0002720790454098232	1.3356166815458903	-1.3353446025004805
153	24541	0.028147497671065627	5.9604644775390625	Kac	0.00464468941123 	0.0003323246108680986	0.0002405376732782702	0.031373363891702866	1.3357762211227961	-1.3044028572310933
154	24541	0.028147497671065627	5.9604644775390625	Kac	0.00110262249247 	0.0003324146043046178	0.00024057683279533497	0.0030567344963727816	1.3356941470810562	-1.3326374125846834
155	24541	0.028147497671065627	5.9604644775390625	Kac	0.000498209160003 	0.0003333269517002197	0.00024056911586608487	0.000959242549060102	1.3356718804967398	-1.3347126379476797
156	24541	0.028147497671065627	5.9604644775390625	Kac	0.000346961228508 	0.0003344303167755627	0.0002405773837555761	0.0004628914290170094	1.335661520508125	-1.335198629079108
157	24541	0.028147497671065627	7.450580596923828	eps+	0.00028626355836 	0.0003355347143597789	0.00024058948309329305	0.00027691828327913726	1.3356553705968606	-1.3353784523135814
158	24541	0.028147497671065627	7.450580596923828	Kac	0.000276299944307 	0.00017476877757174127	0.00024075389401981867	0.0007703832610705952	1.3353660165030796	-1.334595633242009
159	24541	0.028147497671065627	7.450580596923828	Kac	0.000251247313573 	0.00020268448334449403	0.00024077956376489682	0.00045125470614237884	1.3353451298876229	-1.3348938751814805
160	24541	0.028147497671065627	7.450580596923828	Kac	0.000239512169891 	0.00021750940675744853	0.00024083131649335065	0.00030942529528998897	1.3353336223239216	-1.3350241970286316
161	24541	0.022517998136852502	7.450580596923828	eps-	0.000233199257502 	0.00022689036532942108	0.00024088646299065772	0.00023295864571126756	1.3353258919517839	-1.3350929333060726
162	24541	0.022517998136852502	7.450580596923828	Kac	0.000252646546589 	0.000233720901148479	0.00015113759041808565	0.00026300820573110784	1.335187789946057	-1.3349247817403258
163	24541	0.022517998136852502	7.450580596923828	ref	0.000242335688452 	0.00023837694475277975	0.000152161730552125	0.0001613662881481126	1.3351821910861774	-1.3350208247980293
164	34570	0.022517998136852502	7.450580596923828	Kac	0.00551366182791 	0.0002414045831074354	0.00015404796941448893	0.032951746446187924	1.335315831623257	-1.302364085177069
165	34570	0.022517998136852502	7.450580596923828	Kac	0.000930512943859 	0.00024129129220144192	0.00015428471616632866	0.0024059325634790962	1.3352493503814324	-1.3328434178179533
166	34570	0.022517998136852502	7.450580596923828	Kac	0.000397109775452 	0.00024290921520472438	0.00015432501055919127	0.0007215252939114514	1.3352317081627698	-1.3345101828688584
167	34570	0.022517998136852502	7.450580596923828	Kac	0.000271363978244 	0.0002447698507577779	0.00015433942833311095	0.0003375955902684691	1.3352237368050275	-1.334886141214759
168	34570	0.022517998136852502	9.313225746154785	eps+	0.000224787545599 	0.0002466469156593685	0.0001543504380279603	0.00019989955968369166	1.335219040041266	-1.3350191404815823
169	34570	0.022517998136852502	9.313225746154785	Kac	0.000215210832515 	0.0001283769893301019	0.00015441191735879846	0.0005766177091350855	1.3350044132612056	-1.3344277955520705
170	34570	0.022517998136852502	9.313225746154785	Kac	0.000199547565892 	0.00014862142306962953	0.0001544128404579403	0.00035403696215263736	1.3349875448639086	-1.334633507901756
171	34570	0.022517998136852502	9.313225746154785	Kac	0.000192618566897 	0.00015993815264101426	0.00015442975769181216	0.0002534965354612506	1.3349779941206448	-1.3347244975851835
172	34570	0.022517998136852502	9.313225746154785	Kac	0.000188987275983 	0.0001673355849466118	0.0001544514465519001	0.00019416431928465094	1.3349714496987208	-1.3347772853794362
173	34570	0.022517998136852502	9.313225746154785	ref	0.000187026962457 	0.00017245979755405906	0.00015447358417670478	0.0001561072600118063	1.3349664867836348	-1.334810379523623
174	49230	0.022517998136852502	9.313225746154785	Kac	0.0050698984192 	0.00017692913227118515	0.00015340304113155469	0.02753622203141637	1.3350724698496017	-1.3075362478181853
175	49230	0.022517998136852502	9.313225746154785	Kac	0.000861980224237 	0.00017927459957531555	0.0001537009890515731	0.002310085817931684	1.335015077940046	-1.3327049921221144
176	49230	0.022517998136852502	9.313225746154785	Kac	0.000347026470997 	0.00018166404986484785	0.00015372491753583352	0.0006742573042322064	1.334998999644665	-1.3343247423404327
177	49230	0.022517998136852502	9.313225746154785	Kac	0.000219725237885 	0.00018368209453562746	0.00015373953543384907	0.00031423095335547657	1.3349915037050333	-1.3346772727516778
178	49230	0.022517998136852502	9.313225746154785	Kac	0.000176507588685 	0.00018541605132124255	0.00015375261109032263	0.0001886024154091892	1.334987000302831	-1.3347983978874218
179	49230	0.022517998136852502	11.641532182693481	eps+	0.000158289013682 	0.00018688124496789605	0.00015376436550233226	0.00013106205940816018	1.33498387619692	-1.3348528141375118
180	49230	0.022517998136852502	11.641532182693481	Kac	0.000155366513187 	9.677883261535435e-05	0.0001538010208566992	0.00043214800317881163	1.3348210175815913	-1.3343888695784125
181	49230	0.022517998136852502	11.641532182693481	Kac	0.000146366589997 	0.00011179558423129977	0.00015379820657709952	0.0002742431040365645	1.3348075953970278	-1.3345333522929912
182	49230	0.022517998136852502	11.641532182693481	Kac	0.000142074572195 	0.00012051654512471702	0.00015381062090824042	0.00020245266953011765	1.3347997548746995	-1.3345973022051694
183	49230	0.022517998136852502	11.641532182693481	Kac	0.000139637060108 	0.00012687876326256733	0.00015382736888119275	0.00015800310714753074	1.3347944639011902	-1.3346364607940426
184	49230	0.018014398509482003	11.641532182693481	eps-	0.000138158820643 	0.0001315268984629881	0.00015384505014654602	0.000127213268034998	1.3347905664750166	-1.3346633532069816
185	49230	0.018014398509482003	11.641532182693481	ref	0.000155941439353 	0.0001348801212498946	9.67506076151819e-05	0.00013687722087030174	1.334702542888308	-1.3345656656674376
186	63369	0.018014398509482003	11.641532182693481	Kac	0.00268677996978 	0.00013832450717658095	9.798012864129578e-05	0.014066622336917689	1.3347526568995924	-1.3206860345626747
187	63369	0.018014398509482003	11.641532182693481	Kac	0.000418329261959 	0.0001388929746513732	9.808219571147394e-05	0.000949054034578678	1.3347266839728145	-1.3337776299382358
188	63369	0.018014398509482003	11.641532182693481	Kac	0.000208386999657 	0.00014004430719979742	9.810205103346228e-05	0.00031011157097671216	1.3347186761156642	-1.3344085645446875
189	63369	0.018014398509482003	11.641532182693481	Kac	0.000155589502186 	0.00014141127712827747	9.811046064607285e-05	0.0001635481528929894	1.3347145825866062	-1.3345510344337133
190	63369	0.018014398509482003	14.551915228366852	eps+	0.000138283383005 	0.00014259930374088258	9.811729128066063e-05	0.00010893868277594976	1.334711901266869	-1.334602962584093
191	63369	0.018014398509482003	14.551915228366852	Kac	0.000135120589361 	7.354957637507134e-05	9.814133888429203e-05	0.00033462341462153766	1.334587508706333	-1.3342528852917115
192	63369	0.018014398509482003	14.551915228366852	Kac	0.000128607000825 	8.525647806529238e-05	9.814299382386149e-05	0.00021754425125264376	1.3345769560135032	-1.3343594117622506
193	63369	0.018014398509482003	14.551915228366852	Kac	0.000125360752668 	9.242777541091572e-05	9.815018991347729e-05	0.00016183227722854632	1.3345708569885546	-1.334409024711326
194	63369	0.018014398509482003	14.551915228366852	Kac	0.000123620011317 	9.72926978979766e-05	9.815878519573575e-05	0.00012748118219230165	1.3345666718457243	-1.334439190663532
195	63369	0.018014398509482003	14.551915228366852	ref	0.000122578300953 	0.00010075900208304466	9.816733509088218e-05	0.00010423582583407587	1.3345634967519082	-1.3344592609260741
196	91119	0.018014398509482003	14.551915228366852	Kac	0.00536704403104 	0.0001039231953113381	9.838882111029261e-05	0.02409527981214943	1.3346412488557666	-1.3105459690436172
197	91119	0.018014398509482003	14.551915228366852	Kac	0.000701702565745 	0.00010516420129461699	9.841864587732781e-05	0.0018202274558907217	1.3345973956555837	-1.332777168199693
198	91119	0.018014398509482003	14.551915228366852	Kac	0.00026103045261 	0.0001065257653808007	9.84242338092067e-05	0.0005129669982217866	1.3345853475656735	-1.3340723805674517
199	91119	0.018014398509482003	14.551915228366852	Kac	0.000156428080317 	0.00010787262148194956	9.843084951322122e-05	0.00024032402641416262	1.3345796739210567	-1.3343393498946425
200	91119	0.018014398509482003	14.551915228366852	Kac	0.00012222346808 	0.0001089770884715432	9.843681264332083e-05	0.0001463754626152003	1.3345762139836632	-1.334429838521048
201	91119	0.018014398509482003	18.189894035458565	eps+	0.000107551681393 	0.00010993224151621167	9.844234088693906e-05	0.00010263235351626321	1.334573787307722	-1.3344711549542057
202	91119	0.018014398509482003	18.189894035458565	Kac	0.000103073816404 	5.647898972556673e-05	9.846271647913995e-05	0.00027164825060066455	1.3344778689651395	-1.3342062207145389
203	91119	0.018014398509482003	18.189894035458565	Kac	9.68522479685e-05 	6.571774324243058e-05	9.846616037352105e-05	0.00017994915767749475	1.334469482567416	-1.3342895334097384
204	91119	0.018014398509482003	18.189894035458565	Kac	9.36010957666e-05 	7.112534204539096e-05	9.847398684240249e-05	0.0001364519237598838	1.334464429908763	-1.334327977985003
205	91119	0.018014398509482003	18.189894035458565	Kac	9.1643063053e-05 	7.476252650441968e-05	9.84824542573526e-05	0.00010818421014291424	1.3344609007626649	-1.334352716552522
206	91119	0.014411518807585602	18.189894035458565	eps-	9.04599076958e-05 	7.73701816255298e-05	9.849060561119535e-05	8.901108097836286e-05	1.3344581741366743	-1.334369163055696
207	91119	0.014411518807585602	18.189894035458565	ref	0.000102697272668 	7.936798890010769e-05	6.173378566536523e-05	9.00986254195324e-05	1.3344016325335186	-1.334311533908099
208	122962	0.014411518807585602	18.189894035458565	Kac	0.00320831802051 	8.126511697620047e-05	6.227496858084606e-05	0.014208270169139281	1.3344452996255853	-1.320237029456446
209	122962	0.014411518807585602	18.189894035458565	Kac	0.000455428656784 	8.217269647257761e-05	6.237465325596977e-05	0.001011349771491199	1.3344207631919138	-1.3334094134204226
210	122962	0.014411518807585602	18.189894035458565	Kac	0.000173873869438 	8.309806423437579e-05	6.238556591144389e-05	0.00029653237149807055	1.3344135657402885	-1.3341170333687904
211	122962	0.014411518807585602	18.189894035458565	Kac	0.000114755348672 	8.395841612520692e-05	6.238973948640196e-05	0.0001470729254811065	1.3344100188504457	-1.3342629459249646
212	122962	0.014411518807585602	18.189894035458565	ref	9.63719300678e-05 	8.468831519004224e-05	6.239261026690123e-05	9.420606980792279e-05	1.3344077643455372	-1.3343135582757293
213	164410	0.014411518807585602	18.189894035458565	Kac	0.00325078776502 	8.503286350073041e-05	6.263668240733485e-05	0.013104330653513685	1.3344524646640907	-1.321348134010577
214	164410	0.014411518807585602	18.189894035458565	Kac	0.000458668627617 	8.552154084989448e-05	6.264335725349883e-05	0.0010932001293793014	1.33442639187836	-1.3333331917489808
215	164410	0.014411518807585602	18.189894035458565	Kac	0.000171324913898 	8.609949563488756e-05	6.264450972644927e-05	0.00032602508072221426	1.3344188192431743	-1.334092794162452
216	164410	0.014411518807585602	18.189894035458565	Kac	0.00010638471483 	8.663851855499286e-05	6.264635899783372e-05	0.00015746100212332692	1.3344151740096502	-1.3342577130075268
217	164410	0.014411518807585602	18.189894035458565	Kac	8.52640826397e-05 	8.711680542975888e-05	6.264827034566797e-05	9.70490570979532e-05	1.3344129492255334	-1.3343159001684355
218	164410	0.014411518807585602	22.737367544323206	eps+	7.60872877298e-05 	8.752859196997652e-05	6.265013929033203e-05	6.810926456624067e-05	1.3344113988803943	-1.334343289615828
219	164410	0.014411518807585602	22.737367544323206	Kac	7.35745648205e-05 	4.414756395766103e-05	6.265921347148536e-05	0.00019600776687589416	1.3343361038518133	-1.3341400960849374
220	164410	0.014411518807585602	22.737367544323206	Kac	6.96065765858e-05 	5.135692325200869e-05	6.26601948065226e-05	0.00012772801534621792	1.3343300451685753	-1.3342023171532291
221	164410	0.014411518807585602	22.737367544323206	Kac	6.73874655585e-05 	5.548370546410886e-05	6.266342372411636e-05	9.523157925594994e-05	1.334326467362103	-1.334231235782847
222	164410	0.014411518807585602	22.737367544323206	Kac	6.60393940704e-05 	5.821573761110756e-05	6.26670821718506e-05	7.566244015211332e-05	1.3343239825382007	-1.3342483200980486
223	164410	0.014411518807585602	22.737367544323206	ref	6.51397508087e-05 	6.0243657155359296e-05	6.267050639074973e-05	6.190103809955438e-05	1.3343221078396266	-1.334260206801527
224	218815	0.014411518807585602	22.737367544323206	Kac	0.00334924765794 	6.229763701459204e-05	6.263773962034886e-05	0.012231656143821379	1.334358586787846	-1.3221269306440246
225	218815	0.014411518807585602	22.737367544323206	Kac	0.000382652729151 	6.313509997389694e-05	6.264478558835583e-05	0.0008862175061321587	1.334336295123942	-1.3334500776178098
226	218815	0.014411518807585602	22.737367544323206	Kac	0.000125782664942 	6.396557853291845e-05	6.264693862854839e-05	0.0002449695701092214	1.334330160626068	-1.3340851910559588
227	218815	0.014411518807585602	22.737367544323206	Kac	7.5855077027e-05 	6.477553504503065e-05	6.264909053859232e-05	0.00011598995181461014	1.3343273124867583	-1.3342113225349437
228	218815	0.014411518807585602	22.737367544323206	Kac	6.06790178614e-05 	6.54931638433775e-05	6.265116031279461e-05	7.184224983824983e-05	1.334325580204792	-1.3342537379549537
229	218815	0.014411518807585602	28.421709430404007	eps+	5.44436991012e-05 	6.609366740755547e-05	6.265308891865225e-05	5.142161848392668e-05	1.3343243536893328	-1.3342729320708488
230	218815	0.014411518807585602	28.421709430404007	Kac	5.23839492817e-05 	3.3583532906736094e-05	6.266003308019355e-05	0.0001526042279293982	1.3342670399612753	-1.3341144357333459
231	218815	0.014411518807585602	28.421709430404007	Kac	4.99912881822e-05 	3.9107295602036315e-05	6.26608400806197e-05	0.00010279616665864744	1.3342620466827104	-1.3341592505160518
232	218815	0.014411518807585602	28.421709430404007	Kac	4.87035285691e-05 	4.2406129274830234e-05	6.266333043024514e-05	7.899190007654155e-05	1.3342590471061477	-1.3341800552060712
233	218815	0.014411518807585602	28.421709430404007	Kac	4.79132369652e-05 	4.47098120824582e-05	6.266611469779494e-05	6.360755611067859e-05	1.3342569491734415	-1.3341933416173308
234	218815	0.011529215046068483	28.421709430404007	eps-	4.7403207426e-05 	4.6347861116789544e-05	6.266878159949828e-05	5.273067579070201e-05	1.3342553396076058	-1.334202608931815
235	218815	0.011529215046068483	28.421709430404007	ref	5.40612175865e-05 	4.7588762226736676e-05	3.94773850989865e-05	4.942876562741283e-05	1.3342195310588219	-1.3341701022931944
236	290333	0.011529215046068483	28.421709430404007	Kac	0.00184057163721 	4.876588249447736e-05	3.9931856804824e-05	0.005799586633736142	1.3342372586486568	-1.3284376720149207
237	290333	0.011529215046068483	28.421709430404007	Kac	0.000199574620363 	4.93945753025883e-05	3.9953340100954386e-05	0.000404369543999028	1.3342263312745377	-1.3338219617305387
238	290333	0.011529215046068483	28.421709430404007	Kac	7.84645660686e-05 	5.001821129888849e-05	3.995796223241529e-05	0.00012503283042919477	1.3342230664094448	-1.3340980335790156
239	290333	0.011529215046068483	28.421709430404007	Kac	5.60132405155e-05 	5.0570625765040634e-05	3.996045783788481e-05	6.639905000671575e-05	1.3342213978003405	-1.3341549987503338
240	290333	0.011529215046068483	35.52713678800501	eps+	4.88734705547e-05 	5.1070476840478524e-05	3.996220245308321e-05	4.476811560638616e-05	1.3342202982766895	-1.3341755301610831
241	290333	0.011529215046068483	35.52713678800501	Kac	4.65197630284e-05 	2.5894959956236555e-05	3.996591594691105e-05	0.00012073215938657178	1.3341759240315652	-1.3340551918721786
242	290333	0.011529215046068483	35.52713678800501	Kac	4.44928902025e-05 	3.0190970792511e-05	3.996659281656918e-05	8.31566012700069e-05	1.33417192214827	-1.334088765547
243	290333	0.011529215046068483	35.52713678800501	Kac	4.34289688817e-05 	3.28509832363559e-05	3.99680523724685e-05	6.417639752243076e-05	1.3341695229708117	-1.3341053465732893
244	290333	0.011529215046068483	35.52713678800501	Kac	4.28134627314e-05 	3.459693521617136e-05	3.996965385095848e-05	5.2199153266263565e-05	1.3341678043157512	-1.334115605162485
245	290333	0.011529215046068483	35.52713678800501	Kac	4.24106225723e-05 	3.586799202507576e-05	3.9971175413348215e-05	4.368092143258728e-05	1.3341664745047757	-1.334122793583343
246	290333	0.011529215046068483	35.52713678800501	ref	4.21543851913e-05 	3.685838499291518e-05	3.997257585582227e-05	3.7223813492470725e-05	1.3341654027949037	-1.3341281789814112
247	387873	0.011529215046068483	35.52713678800501	Kac	0.00205639860579 	3.7762037830184225e-05	3.993085107779023e-05	0.006844991303467607	1.334184871691747	-1.3273398803882794
248	387873	0.011529215046068483	35.52713678800501	Kac	0.000203341300754 	3.8272360814796114e-05	3.993613275236126e-05	0.00043655241847107007	1.3341730162280738	-1.3337364638096028
249	387873	0.011529215046068483	35.52713678800501	Kac	7.31763452862e-05 	3.880453931976963e-05	3.9937414960304244e-05	0.00013404194204169606	1.3341695707187076	-1.3340355287766659
250	387873	0.011529215046068483	35.52713678800501	Kac	4.77966868656e-05 	3.927370466948636e-05	3.993853131217685e-05	6.85120908283654e-05	1.3341678843191218	-1.3340993722282934
251	387873	0.011529215046068483	35.52713678800501	Kac	3.96312108311e-05 	3.9677388039909544e-05	3.993960045553945e-05	4.4522133259450314e-05	1.3341668112625644	-1.334122289129305
252	387873	0.011529215046068483	44.40892098500626	eps+	3.61723790294e-05 	4.0020261152530034e-05	3.994060267992503e-05	3.2904064030336855e-05	1.3341660252097882	-1.3341331211457579
253	387873	0.011529215046068483	44.40892098500626	Kac	3.48447965302e-05 	2.017818124763971e-05	3.994345159008136e-05	9.271738405791652e-05	1.3341313857908377	-1.3340386684067798
254	387873	0.011529215046068483	44.40892098500626	Kac	3.35563263211e-05 	2.3566981638331447e-05	3.994403047054452e-05	6.449077451775587e-05	1.3341282949659934	-1.3340638041914756
255	387873	0.011529215046068483	44.40892098500626	Kac	3.28313197167e-05 	2.5608629050980714e-05	3.994525829717625e-05	5.0292557663755844e-05	1.3341264232247987	-1.334076130667135
256	387873	0.011529215046068483	44.40892098500626	Kac	3.23503748361e-05 	2.699490128428535e-05	3.994659862250031e-05	4.122314549648287e-05	1.3341250756036045	-1.334083852458108
257	387873	0.009223372036854787	44.40892098500626	eps-	3.20374382025e-05 	2.799485192067106e-05	3.994786543233773e-05	3.462529117426172e-05	1.3341240300034192	-1.334089404712245
258	387873	0.009223372036854787	44.40892098500626	ref	3.68771399044e-05 	2.8768561852096196e-05	2.5208835211077684e-05	3.1897530569535704e-05	1.3341012175604907	-1.3340693200299212
259	496001	0.009223372036854787	44.40892098500626	Kac	0.000949468368585 	2.944376474186939e-05	2.540638672916294e-05	0.0026018763042632287	1.3341103708785345	-1.3315084945742712
260	496001	0.009223372036854787	44.40892098500626	Kac	0.00011278029858 	2.9860887064977996e-05	2.5416669943225074e-05	0.00021205588496786554	1.3341045977142907	-1.3338925418293228
261	496001	0.009223372036854787	44.40892098500626	Kac	4.95262205788e-05 	3.0287117251856946e-05	2.5418926986307382e-05	7.127976441823058e-05	1.3341027384511885	-1.3340314586867703
262	496001	0.009223372036854787	44.40892098500626	Kac	3.72579175171e-05 	3.066148049059604e-05	2.5420157286870184e-05	3.9993609213251347e-05	1.3341017417241834	-1.3340617481149701
263	496001	0.009223372036854787	44.40892098500626	ref	3.32235365258e-05 	3.0997457536046595e-05	2.5420966602650067e-05	2.796174145380803e-05	1.3341010629005996	-1.3340731011591458
264	652900	0.009223372036854787	44.40892098500626	Kac	0.0021288369429 	3.127904924320209e-05	2.5409547908481593e-05	0.005995930047571152	1.3341201339839228	-1.3281242039363517
265	652900	0.009223372036854787	44.40892098500626	Kac	0.000187990855704 	3.152074168218161e-05	2.5411704918837784e-05	0.00041727436276106644	1.3341085614276833	-1.3336912870649222
266	652900	0.009223372036854787	44.40892098500626	Kac	6.40483026319e-05 	3.1732101154893395e-05	2.5412118594827352e-05	0.0001276348168388619	1.3341053120105335	-1.3339776771936946
267	652900	0.009223372036854787	44.40892098500626	Kac	3.93229141213e-05 	3.191217940792655e-05	2.5412541994944737e-05	6.257068596604576e-05	1.33410380016685	-1.3340412294808839
268	652900	0.009223372036854787	44.40892098500626	Kac	3.12728513915e-05 	3.207841923395055e-05	2.5412946203478562e-05	3.85011056323048e-05	1.334102898398699	-1.3340643972930668
269	652900	0.009223372036854787	55.51115123125783	eps+	2.77378933684e-05 	3.2240221355939454e-05	2.5413326644223868e-05	2.6946806089389597e-05	1.3341022779334082	-1.3340753311273188
270	652900	0.009223372036854787	55.51115123125783	Kac	2.62806109715e-05 	1.6025207139537083e-05	2.541466173944818e-05	7.037476049776004e-05	1.334074698013745	-1.3340043232532472
271	652900	0.009223372036854787	55.51115123125783	Kac	2.50210207214e-05 	1.8667237642050626e-05	2.5414836533447436e-05	4.784204262375802e-05	1.3340723890660307	-1.334024547023407
272	652900	0.009223372036854787	55.51115123125783	Kac	2.42686179044e-05 	2.0237972519862455e-05	2.5415347711127052e-05	3.673744064736084e-05	1.334071012407543	-1.3340342749668956
273	652900	0.009223372036854787	55.51115123125783	Kac	2.37729779605e-05 	2.1314078772039774e-05	2.541592257278346e-05	2.966180698993348e-05	1.3340700522207294	-1.3340403904137395
274	652900	0.00737869762948383	55.51115123125783	eps-	2.34355128987e-05 	2.2103861333503546e-05	2.5416470247992244e-05	2.4608319494801023e-05	1.3340693175889289	-1.334044709269434
275	652900	0.00737869762948383	55.51115123125783	ref	2.69926962487e-05 	2.26833903771741e-05	1.6037682974014626e-05	2.2068982246103985e-05	1.3340547470634763	-1.3340326780812302
276	871106	0.00737869762948383	55.51115123125783	Kac	0.00119126231606 	2.3258824057672617e-05	1.6178273838637458e-05	0.003193060862837882	1.334065133335611	-1.3308720724727732
277	871106	0.00737869762948383	55.51115123125783	Kac	0.000115167754341 	2.3585815941808465e-05	1.6186428265241555e-05	0.00023530282422989934	1.3340586012228444	-1.3338232983986145
278	871106	0.00737869762948383	55.51115123125783	Kac	4.35319123733e-05 	2.3889261266974612e-05	1.6188585644850108e-05	7.4508385024874e-05	1.3340566625177632	-1.3339821541327384
279	871106	0.00737869762948383	55.51115123125783	Kac	2.97459112725e-05 	2.416753634072598e-05	1.6189169048169818e-05	3.858990247129768e-05	1.3340557069274463	-1.334017117024975
280	871106	0.00737869762948383	55.51115123125783	ref	2.5197277375e-05 	2.441622341570373e-05	1.618956095583955e-05	2.514286421662071e-05	1.3340551008720731	-1.3340299580078565
281	1120081	0.00737869762948383	55.51115123125783	Kac	0.00134955017949 	2.463287946831882e-05	1.6190608539262624e-05	0.0037469809614585348	1.334067790899846	-1.3303208099383874
282	1120081	0.00737869762948383	55.51115123125783	Kac	0.000115536802923 	2.479658784553723e-05	1.6191317576842443e-05	0.00027389596890459167	1.334059985711911	-1.3337860897430065
283	1120081	0.00737869762948383	55.51115123125783	Kac	4.36622537465e-05 	2.4948006918058105e-05	1.619149685250382e-05	9.124928086468032e-05	1.3340576615089474	-1.3339664122280828
284	1120081	0.00737869762948383	55.51115123125783	Kac	2.84030874406e-05 	2.5086960247001956e-05	1.6191714004539908e-05	4.646553681864063e-05	1.3340565384554148	-1.3340100729185962
285	1120081	0.00737869762948383	55.51115123125783	Kac	2.29755744807e-05 	2.5219734656055876e-05	1.6191926678476753e-05	2.8883644761945604e-05	1.3340558607656832	-1.3340269771209212
286	1120081	0.00737869762948383	69.38893903907228	eps+	2.04841912189e-05 	2.5342245057364536e-05	1.619212728339531e-05	2.0166084649497762e-05	1.334055395965732	-1.3340352298810825
287	1120081	0.00737869762948383	69.38893903907228	Kac	1.93623894037e-05 	1.2566961478698919e-05	1.6192773031771394e-05	5.351221081095758e-05	1.3340337877235293	-1.3339802755127184
288	1120081	0.00737869762948383	69.38893903907228	Kac	1.84626319277e-05 	1.4631214425381564e-05	1.6192857680279076e-05	3.630427818457349e-05	1.3340319944241592	-1.3339956901459746
289	1120081	0.00737869762948383	69.38893903907228	Kac	1.79249262296e-05 	1.588166873890673e-05	1.6193116263102514e-05	2.775956784950573e-05	1.3340309341528855	-1.334003174585036
290	1120081	0.00737869762948383	69.38893903907228	Kac	1.75791084173e-05 	1.6716336521247812e-05	1.6193409611759888e-05	2.234889893304448e-05	1.334030198708135	-1.334007849809202
291	1120081	0.00737869762948383	69.38893903907228	Kac	1.73375085372e-05 	1.7330208206499766e-05	1.619369053068576e-05	1.8484224300729934e-05	1.3340296417252426	-1.334011157500942
292	1120081	0.00737869762948383	86.73617379884035	eps+	1.71665125644e-05 	1.7785385263660997e-05	1.6193947975714785e-05	1.562009261402153e-05	1.3340291938247393	-1.3340135737321253
293	1120081	0.00737869762948383	86.73617379884035	Kac	1.71920771475e-05 	9.142270460905172e-06	1.619451221054972e-05	4.607043127280441e-05	1.3340133054603747	-1.3339672350291019
294	1120081	0.00737869762948383	86.73617379884035	Kac	1.70494412486e-05 	1.0796597882177872e-05	1.619466515933636e-05	3.4231653545768737e-05	1.3340116051429132	-1.3339773734893674
295	1120081	0.00737869762948383	86.73617379884035	Kac	1.69621027712e-05 	1.1807780589882448e-05	1.6194931217079072e-05	2.7864753145978582e-05	1.3340105267977946	-1.3339826620446487
296	1120081	0.00737869762948383	86.73617379884035	Kac	1.69020646276e-05 	1.2537739284103375e-05	1.6195213153593083e-05	2.33519409600369e-05	1.3340097472506056	-1.3339863953096456
297	1120081	0.00737869762948383	86.73617379884035	Kac	1.68576213713e-05 	1.306437688654709e-05	1.6195482343688845e-05	1.9911259640847945e-05	1.3340091337814912	-1.3339892225218504
298	1120081	0.00737869762948383	86.73617379884035	Kac	1.68258848711e-05 	1.3472615099892835e-05	1.619572998759524e-05	1.7174350061877064e-05	1.33400863440439	-1.3339914600543281
299	1120081	0.00737869762948383	86.73617379884035	ref	1.68036563418e-05 	1.380646571957994e-05	1.6195956176452794e-05	1.4946700870765994e-05	1.3340082142863183	-1.3339932675854476
300	1411923	0.00737869762948383	86.73617379884035	Kac	0.000428803200298 	1.413016704026915e-05	1.621513592234454e-05	0.0010493418069170701	1.3340123206182715	-1.3329629788113544
301	1411923	0.00737869762948383	86.73617379884035	Kac	4.32497814176e-05 	1.4294710478945747e-05	1.6215299388677823e-05	8.630627498362742e-05	1.334009587200382	-1.3339232809253985
302	1411923	0.00737869762948383	86.73617379884035	Kac	2.05682686255e-05 	1.4477317318446527e-05	1.6215441266433156e-05	3.1245362291931755e-05	1.3340087369146527	-1.3339774915523608
303	1411923	0.00737869762948383	86.73617379884035	Kac	1.59200546833e-05 	1.4654113069100275e-05	1.6215597372743035e-05	1.816341010929534e-05	1.3340082744209418	-1.3339901110108325
304	1411923	0.005902958103587064	86.73617379884035	eps-	1.4411301854e-05 	1.4814645507653397e-05	1.6215748279162824e-05	1.3094093803900364e-05	1.3340079503203996	-1.3339948562265957
305	1411923	0.005902958103587064	86.73617379884035	ref	1.60429255329e-05 	1.4955498810670972e-05	1.0248755846524835e-05	1.1053025204210698e-05	1.333998798169204	-1.3339877451439999
306	1824602	0.005902958103587064	86.73617379884035	Kac	0.000597310600567 	1.5087856903884258e-05	1.0301842870215922e-05	0.001507891598633071	1.3340047598392515	-1.3324968682406184
307	1824602	0.005902958103587064	86.73617379884035	Kac	5.78118892176e-05 	1.5196830151683164e-05	1.0306794642572787e-05	0.0001224438225335689	1.3340010432522966	-1.333878599429763
308	1824602	0.005902958103587064	86.73617379884035	Kac	2.4110018457e-05 	1.529715921845122e-05	1.0307607866767248e-05	4.122754827085018e-05	1.3339999658213273	-1.3339587382730564
309	1824602	0.005902958103587064	86.73617379884035	Kac	1.69014801243e-05 	1.5386530378873342e-05	1.0307860324506913e-05	2.150376077048044e-05	1.3339994409902327	-1.3339779372294622
310	1824602	0.005902958103587064	108.42021724855044	eps+	1.44193220075e-05 	1.5466382633969103e-05	1.0308025846560818e-05	1.395717307905997e-05	1.3339991116884233	-1.3339851545153443
311	1824602	0.005902958103587064	108.42021724855044	Kac	1.34297887457e-05 	7.63444489078031e-06	1.0308343951607207e-05	3.347264111219772e-05	1.3339859070674882	-1.333952434426376
312	1824602	0.005902958103587064	108.42021724855044	Kac	1.27850812342e-05 	8.903332422959779e-06	1.030842542018208e-05	2.3165408050918046e-05	1.3339847785302505	-1.3339616131221996
313	1824602	0.005902958103587064	108.42021724855044	Kac	1.24253125339e-05 	9.672766413707715e-06	1.0308562414950613e-05	1.797410813164646e-05	1.3339841008618183	-1.3339661267536866
314	1824602	0.005902958103587064	108.42021724855044	Kac	1.21992167443e-05 	1.0195030286949255e-05	1.0308705977004499e-05	1.4646273505336538e-05	1.3339836239566276	-1.3339689776831223
315	1824602	0.005902958103587064	108.42021724855044	Kac	1.20496552372e-05 	1.0585528736479102e-05	1.0308839653891096e-05	1.227005063575426e-05	1.333983260434221	-1.3339709903835852
316	1824602	0.005902958103587064	108.42021724855044	ref	1.19427945072e-05 	1.0889159598661329e-05	1.0308959672208864e-05	1.0467202508079865e-05	1.3339829680085018	-1.3339725008059937


==> Data/Experiment4_p_is_20ndof1227.txt <==
iter	J_Kac	J_Kac_star	J_Kac_reg	J_Kac_erg_star	J_steep	J_steep_star	Gap_Kac	Gap_Kac_reg	Gap_steep	EnergyDifKac	EnergyDifKacDual	EnergyDifSteep
0	295386.6294066009	2.6525719068242095	440.92568631748475	2.652571906824205	295386.6294066009	2.6525719068242095	295389.2819785077	443.57825822430897	295389.2819785077	295387.88063797	1.4013405377089871	295387.88063797
1	106.34526012390464	1.3075936601838458	57.07791572717711	1.3075936601838447	295375.07703427575	5612146.960171156	107.65285378408848	58.385509387360955	5907522.037205432	107.59649149301985	0.05636229106862345	295376.32826564484
2	0.05699638986934979	1.2687562419477298	0.05699638322065222	1.2687562419477287	295318.6459957254	5611075.35755743	1.3257526318170796	1.3257526251683809	5906394.003553156	1.308227758984572	0.017524872832507477	295319.8972270945
3	-1.130020243543653	1.259696210241503	-1.1300202464988134	1.259696210241502	294697.5573605036	5599275.821297855	0.12967596669784998	0.12967596374268853	5893973.378658359	0.12121112557156932	0.008464841126280653	294698.8085918727
4	2.087952173961145	1.256142580297973	2.0879521715730744	1.2561425802979715	282358.9718994454	5364844.478805903	3.3440947542591184	3.344094751871046	5647203.4507053485	3.3391835430763672	0.00491121118275073	282360.2231308145
5	-0.7872491549688381	1.2543262659846575	-0.7872491571777289	1.2543262659846552	279737.3841317208	5315034.347098701	0.4670771110158194	0.4670771088069263	5594771.731230422	0.4639822141463843	0.003094896869435093	279738.6353630899
6	-1.2114723303767183	1.2533063812058087	-1.211472332237254	1.2533063812058076	187839.23060231973	3568970.6161617883	0.04183405082909042	0.04183404896855358	3756809.846764108	0.03975903873850406	0.002075012090586359	187840.48183368886
7	-1.2285076917890576	1.2526882297143662	-1.2285076935692993	1.2526882297143644	37821.90298042571	718641.160333324	0.02418053792530861	0.0241805361450651	756463.0633137497	0.02272367732616476	0.00145686059914385	37823.15421179483
8	-1.243241709943189	1.2522853529634344	-1.243241711816388	1.2522853529634328	2341.502774718483	44513.224196479496	0.009043643020245407	0.009043641147044701	46854.726971197975	0.007989659172033425	0.0010539838482119812	2342.7540060875986
9	-1.2481276572226045	1.2520169994698969	-1.2481276592965687	1.2520169994698949	2314.797949560643	44005.83613111126	0.0038893422472923156	0.0038893401733262056	46320.6340806719	0.003103711892617822	0.0007856303546744936	2316.049180929758
10	-1.2493643644312833	1.2518361072106743	-1.2493643666916459	1.251836107210673	1418.0505569201966	26967.729790832545	0.002471742779390995	0.002471740519027099	28385.78034775274	0.0018670046839390775	0.0006047380954519177	1419.3017882893118
11	-1.2498243180903479	1.2517103305855644	-1.24982432046196	1.2517103305855628	320.21958825652047	6109.103917237098	0.0018860124952164714	0.0018860101236028992	6429.3235054936185	0.0014070510248744839	0.00047896147034198755	321.47081962563567
12	-1.2502253590021108	1.25161862051827	-1.2502253614148362	1.2516186205492579	164.0356994955226	3141.569633748056	0.00139326151615915	0.001393259134421676	3305.6053332435786	0.0010060101131115218	0.0003872514030476282	165.28693086463784
13	-1.2505640095548165	1.2515490291121458	-1.2505640119813428	1.2515490291717135	17.01773167056305	348.16003508916896	0.0009850195573293252	0.0009850171903706961	365.177766759732	0.0006673595604058669	0.00031765999692345837	18.268963039678273
14	-1.2508040149464943	1.251494719279186	-1.2508040173919828	1.251494719394681	12.385600116336487	260.1632581686754	0.000690704332691805	0.0006907020026982735	272.5488582850119	0.00042735416872807797	0.000263350163963727	13.63683148545171
15	-1.2509591367877293	1.25145151252979	-1.2509591392574178	1.251451512738774	-0.8397280534194438	8.979488164098363	0.0004923757420607355	0.000492373481356223	8.13976011067892	0.0002722323274930716	0.00022014341456766395	0.4115033156957786
16	-1.2510550264790121	1.2514166475313997	-1.2510550289665467	1.2514166478444255	-1.2171025864968772	1.7696291643677842	0.0003616210523875729	0.00036161887787877767	0.552526577870907	0.00017634263621024715	0.00018527841617732577	0.03412878261834518
17	-1.25111371428804	1.2513882078860998	-1.2511137167866107	1.2513882083318342	-1.2425094171966817	1.3906604509501812	0.00027449359805986617	0.0002744915452235208	0.14815103375349947	0.00011765482718240072	0.00015683877087746545	0.008721951918540638
18	-1.251150188540461	1.2513648205266565	-1.2511501910455436	1.2513648209904107	-1.245882040084053	1.296183136791005	0.0002146319861955348	0.0002146299448670952	0.05030109670695215	8.118057476136364e-05	0.00013345141143417116	0.00534932903116947
19	-1.2511735460213829	1.251345467992362	-1.2511735485301962	1.2513454684550955	-1.2471584818579395	1.2727055371715896	0.00017192197097903872	0.00017191992489928865	0.02554705531365009	5.7823093839504125e-05	0.0001140988771395346	0.004072887257282831
20	-1.251189031973375	1.2513293684653362	-1.2511890344841494	1.2513293689867155	-1.2493159599341512	1.2490964220422653	0.00014033649196121267	0.00014033450256611957	-0.00021953789188589035	4.2337141847426096e-05	9.799935011378658e-05	0.0019154091810711371
21	-1.251199647048536	1.2513159037786765	-1.2511996495597622	1.2513159043376452	-1.2501260900318085	1.25998294431576	0.00011625673014048488	0.00011625477788301808	0.009856854283951444	3.1722066686334927e-05	8.453466345414995e-05	0.001105279083413846
22	-1.2512071422640874	1.2513045783784016	-1.2512071447752353	1.2513045789729087	-1.2507391798979421	1.2432712100382586	9.743611431423105e-05	9.743419767338501e-05	-0.007467969859683565	2.4226851135011884e-05	7.320926317921916e-05	0.0004921892172802256
23	-1.2512125735136017	1.2512949950818562	-1.2512125760273534	1.251294995721609	-1.250948687634133	1.2526836368007397	8.242156825444269e-05	8.241969425570872e-05	0.0017349491666067696	1.8795601620658076e-05	6.362596663378461e-05	0.0002826814810894529
24	-1.2512165996770306	1.2512868373209436	-1.2512166021948423	1.2512868379627733	-1.2511242331783905	1.250228364159785	7.023764391300702e-05	7.023576793097064e-05	-0.0008958690186053886	1.4769438191786222e-05	5.54682057212208e-05	0.00010713593683187028
25	-1.2512196439336938	1.2512798540701693	-1.2512196464557737	1.251279854733368	-1.2511650309046871	1.2518219794000254	6.021013647550255e-05	6.020827759423142e-05	0.0006569484953382609	1.1725181528587925e-05	4.848495494691463e-05	6.633821053525502e-05
26	-1.2512219847987462	1.2512738463676711	-1.2512219873249282	1.2512738470602833	-1.251203379193484	1.250124883229218	5.1861568924893575e-05	5.185973535515309e-05	-0.001078495964266013	9.384316476124255e-06	4.247725244876932e-05	2.7989921738358348e-05
27	-1.2512238097905772	1.2512686556125672	-1.251223812320609	1.2512686563118847	-1.2512146700529105	1.2511624533980543	4.484582198993614e-05	4.484399127568928e-05	-5.2216654856218625e-05	7.559324645134424e-06	3.728649734480172e-05	1.669906231183127e-05
28	-1.2512252484700443	1.2512641542030205	-1.251225251003679	1.251264154909707	-1.251223364837652	1.251617430561851	3.8905732976157736e-05	3.8903906028009416e-05	0.00039406572419897756	6.120645178020467e-06	3.278508779813727e-05	8.004277570305973e-06
29	-1.2512263926504694	1.2512602384120515	-1.2512263951874834	1.251260239120973	-1.2512261357533112	1.251421312478614	3.384576158205199e-05	3.384393348970782e-05	0.0001951767253027814	4.9764647529482176e-06	2.8869296829103774e-05	5.233361911161083e-06
30	-1.2512273090089578	1.2512568230012446	-1.251227311549153	1.2512568237108732	-1.251228137922316	1.2509632384265454	2.9513992286789303e-05	2.95121617202021e-05	-0.00026489949577057637	4.060106264525132e-06	2.545388602226417e-05	3.231192906349989e-06
31	-1.2512280470122268	1.2512538372421138	-1.251228049555423	1.2512538379672264	-1.2512291734562162	1.2513821098170672	2.579022988702384e-05	2.578841180334024e-05	0.00015293636085100815	3.3221029955843306e-06	2.246812689143951e-05	2.1956590061655845e-06
32	-1.2512286440303004	1.251251221950752	-1.2512286465763314	1.2512512226763912	-1.2512299202065273	1.2509594631651726	2.2577920451460898e-05	2.2576100059845672e-05	-0.0002704570413547547	2.725084921939569e-06	1.985283552952133e-05	1.4489086950231211e-06
33	-1.2512291287242656	1.2512489271939387	-1.251229131272968	1.2512489279211403	-1.2512303624121728	1.2513362374591397	1.9798469673038e-05	1.9796648172309972e-05	0.00010587504696690786	2.2403909567536573e-06	1.7558078716284342e-05	1.0067030495886087e-06
34	-1.2512295233763713	1.2512469106307345	-1.2512295259275887	1.251246911359411	-1.2512307000422853	1.2510071969259493	1.7387254363177007e-05	1.7385431822170005e-05	-0.00022350311633601017	1.8457388510917383e-06	1.554151551208527e-05	6.690729370539827e-07
35	-1.2512298454787942	1.2512451361408632	-1.2512298480323727	1.251245136870201	-1.2512309096092242	1.2512850505586772	1.529066206895635e-05	1.52888378281979e-05	5.414094945299652e-05	1.5236364281356884e-06	1.3767025640820663e-05	4.5950599814048587e-07
36	-1.2512301089045448	1.251243572773522	-1.251230111460334	1.251243573503517	-1.2512310936889812	1.2510530011061212	1.3463868977270366e-05	1.3462043183087857e-05	-0.00017809258286005658	1.2602106775894129e-06	1.2203658299680953e-05	2.754262411475139e-07
37	-1.2512303247332695	1.251242193903383	-1.2512303272911223	1.2512421946341832	-1.2512311924813897	1.251273639938057	1.186917011364308e-05	1.186734306091175e-05	4.24474566673716e-05	1.0443819529193377e-06	1.0824788160723742e-05	1.7663383267141342e-07
38	-1.2512305018618268	1.2512409765484158	-1.2512305044215994	1.251240977280833	-1.2512312475990193	1.2511253567767564	1.0474686588990423e-05	1.0472859233612297e-05	-0.00010589082226286628	8.672533955422779e-07	9.607433193448145e-06	1.2151620309985844e-07
39	-1.2512306474657675	1.2512399008119683	-1.2512306500273211	1.2512399015449789	-1.2512312860828756	1.251256049311939	9.253346200832624e-06	9.251517657737907e-06	2.476322906330708e-05	7.216494548600849e-07	8.531696745972539e-06	8.30323467759797e-08
40	-1.2512307673510001	1.2512389494228233	-1.2512307699142011	1.2512389501563939	-1.2512313146697114	1.2511490106819674	8.182071823181758e-06	8.18024219273461e-06	-8.230398774400349e-05	6.017642222300168e-07	7.580307600951741e-06	5.444551098854333e-08
41	-1.2512308662263014	1.2512381073574514	-1.2512308687910219	1.2512381080915476	-1.2512313338952155	1.2512504384233885	7.2411311500264475e-06	7.239300525707648e-06	1.9104528172997348e-05	5.028889209501841e-07	6.738242229076263e-06	3.5220006910918755e-08
42	-1.2512309479170152	1.2512373615200953	-1.251230950483133	1.25123736225722	-1.2512313443243548	1.251183372300462	6.413603080179797e-06	6.411774087000666e-06	-4.797202389283939e-05	4.2119820720110113e-07	5.992404872978696e-06	2.4790867581003795e-08
43	-1.2512310155406539	1.2512367004804983	-1.2512310181080546	1.2512367012220107	-1.2512313513288966	1.2512489519593435	5.6849398444303034e-06	5.6831139561008825e-06	1.7600630446867882e-05	3.5357456851237146e-07	5.331365275917932e-06	1.778632574556127e-08
44	-1.2512310716221975	1.2512361142323887	-1.251231074190774	1.251236114974932	-1.2512313557517813	1.2511988444016375	5.042610191186014e-06	5.040784158083511e-06	-3.2511350143815676e-05	2.974930248811347e-07	4.74511716630488e-06	1.3363441020430855e-08
45	-1.2512311182242764	1.251235594009771	-1.251231120793927	1.2512355947528395	-1.2512313589784358	1.25124324594426	4.47578549467309e-06	4.473958912454279e-06	1.1886965824103868e-05	2.508909460186004e-07	4.22489454865449e-06	1.0136786521286467e-08
46	-1.2512311570332646	1.2512351321268005	-1.2512311596038967	1.251235132870348	-1.2512313616592932	1.2512014464299788	3.97509353589065e-06	3.973266451184898e-06	-2.9915229314392278e-05	2.1208195777333572e-07	3.7630115781173146e-06	7.455929207367262e-09
47	-1.2512311894237935	1.2512347218337072	-1.2512311919953203	1.251234722577689	-1.2512313635324293	1.2512422896052013	3.5324099136868625e-06	3.5305823686826443e-06	1.0926072772088347e-05	1.7969142884766143e-07	3.352718484839201e-06	5.582793116687412e-09
48	-1.2512312165182964	1.2512343571954978	-1.2512312190906387	1.2512343579398744	-1.2512313647157183	1.2512111530031005	3.14067720141864e-06	3.1388492356398956e-06	-2.0211712617790312e-05	1.5259692598412755e-07	2.9880802754345126e-06	4.399504094365625e-09
49	-1.2512312392344844	1.251234032987964	-1.2512312418075675	1.2512340337326961	-1.2512313655772442	1.2512387364964606	2.7937534796684815e-06	2.7919251286423474e-06	7.370919216320715e-06	1.2988073794240051e-07	2.663872741726081e-06	3.537978132683861e-09
50	-1.2512312583236518	1.2512337446079702	-1.2512312608974079	1.2512337453530225	-1.251231366313224	1.2512127989370156	2.486284318425902e-06	2.4844556145708907e-06	-1.8567376208311615e-05	1.1079157058446754e-07	2.3754927478414345e-06	2.801998411072759e-09
51	-1.2512312744017386	1.2512334879957745	-1.251231276976107	1.251233488741115	-1.251231366816427	1.25123813506735	2.213594035849198e-06	2.211765008031108e-06	6.768250923050445e-06	9.471348372258603e-08	2.118880552126612e-06	2.29879537627653e-09
52	-1.2512312879745198	1.2512332595677536	-1.2512312905494436	1.2512332603133527	-1.2512313671451512	1.251218839338235	1.9715932337849296e-06	1.969763909093203e-06	-1.2527806916073914e-05	8.114070260134554e-08	1.890452531183584e-06	1.970071217272107e-09
53	-1.2512312994580201	1.2512330561579519	-1.2512313020334493	1.2512330569037846	-1.2512313673801847	1.2512378307773078	1.7566999317430998e-06	1.7548703352687767e-06	6.463397123068759e-06	6.965720222851246e-08	1.6870427295145873e-06	1.735037669092776e-09
54	-1.2512313091951273	1.251232874967218	-1.2512313117710139	1.2512328757132614	-1.2512313675464284	1.2512229035772489	1.5657720906503414e-06	1.5639422474844622e-06	-8.463969179528519e-06	5.992009510791263e-08	1.5058519955424288e-06	1.5687939836084297e-09
55	-1.2512313174689806	1.2512327135189478	-1.2512313200452831	1.2512327142654165	-1.251231367670042	1.2512371588701225	1.3960499671838988e-06	1.394220133343893e-06	5.791200080595971e-06	5.164624172770971e-08	1.3444037254561891e-06	1.4451804197790352e-09
56	-1.2512313245139355	1.2512325696206983	-1.2512313270906161	1.2512325703673388	-1.251231367764509	1.2512251208654266	1.2451067628038714e-06	1.2432767226844277e-06	-6.246899082462676e-06	4.460128688599241e-08	1.200505475917879e-06	1.35071331897052e-09
57	-1.2512313305243843	1.2512324413294058	-1.251231333101408	1.251232442076696	-1.251231367836186	1.2512368105882667	1.110805021520278e-06	1.1089752880444337e-06	5.442752080808688e-06	3.8590838080665435e-08	1.0722141834396126e-06	1.2790364323223002e-09
58	-1.2512313356620235	1.2512323269235468	-1.2512313382393587	1.251232327670972	-1.2512313678915248	1.2512266278965227	9.912615233087507e-07	9.894316133074454e-07	-4.739995002056574e-06	3.34531988777087e-08	9.57808324431042e-07	1.2236975877044642e-09
59	-1.2512313400613693	1.2512322248746446	-1.251231342638988	1.2512322256221986	-1.2512313679342508	1.2512364830226388	8.848132753147553e-07	8.829832105483604e-07	5.1150883879635956e-06	2.9053853101146387e-08	8.557594222136089e-07	1.1809715427801848e-09
60	-1.2512313438350342	1.251232133827082	-1.2512313464129101	1.2512321345748436	-1.251231367967931	1.251227870095711	7.899920477782985e-07	7.881619334959566e-07	-3.4978722200929013e-06	2.5280188165055506e-08	7.64711859613243e-07	1.1472913730159462e-09
61	-1.2512313470772616	1.2512320525772227	-1.2512313496553709	1.2512320533250807	-1.2512313679937965	1.2512359505453656	7.054999611177948e-07	7.036697098339317e-07	4.582551569098925e-06	2.2037960789589306e-08	6.834620003282055e-07	1.1214258410774391e-09
62	-1.2512313498671477	1.25123198005559	-1.2512313524454703	1.2512319808035355	-1.2512313680144036	1.2512290057956272	6.301884423187687e-07	6.283580651356147e-07	-2.362218776363889e-06	1.9248074689670602e-08	6.109403676290981e-07	1.1008187694727667e-09
63	-1.2512313522712786	1.2512319153118712	-1.2512313548497949	1.2512319160598946	-1.2512313680307536	1.2512350689724563	5.63040592593822e-07	5.612100997254288e-07	3.700941702655669e-06	1.684394379530829e-08	5.461966487985137e-07	1.084468737033717e-09
64	-1.251231354345796	1.2512318575011154	-1.251231356924488	1.2512318582492088	-1.251231368042649	1.2512294601994292	5.031553194090321e-07	5.01324720847407e-07	-1.9078432198504913e-06	1.4769426348593129e-08	4.88385893060439e-07	1.0725733634586732e-09
65	-1.2512313561381698	1.2512318058717953	-1.2512313587170227	1.2512318066199508	-1.2512313680520084	1.251234357054647	4.4973362545164264e-07	4.479029280801683e-07	2.9890026385093194e-06	1.2977052543661216e-08	4.367565729079814e-07	1.0632139613164782e-09
66	-1.2512313576886203	1.2512317597551894	-1.2512313602676195	1.251231760503413	-1.2512313680589053	1.2512298271773823	4.0206656914953953e-07	4.0023579339631965e-07	-1.5408815230433248e-06	1.1426602108954853e-08	3.906399670405847e-07	1.0563170338429018e-09
67	-1.251231359031292	1.2512317185561577	-1.251231361610425	1.2512317193046274	-1.2512313680642593	1.2512337821173032	3.5952486565626884e-07	3.5769420247966366e-07	2.414053043908737e-06	1.0083930357396298e-08	3.4944093529887255e-07	1.0509630943289494e-09
68	-1.251231360195237	1.251231681744968	-1.2512313627744913	1.2512316824935064	-1.2512313680682663	1.2512301235573573	3.2154973106379714e-07	3.19719015040576e-07	-1.244510908993135e-06	8.91998541696637e-09	3.1262974564683077e-07	1.0469560773884723e-09
69	-1.2512313612052246	1.2512316488492463	-1.2512313637845907	1.2512316495978262	-1.2512313680713278	1.251233317789869	2.87644021712552e-07	2.858132355232357e-07	1.949718541061074e-06	7.90999776789647e-09	2.797340239446555e-07	1.043894526375766e-09
70	-1.2512313620824072	1.2512316194484245	-1.2512313646618751	1.2512316201970417	-1.2512313680736635	1.2512303629250137	2.573660173865733e-07	2.5553516658227693e-07	-1.0051486498685591e-06	7.032815219076838e-09	2.5033320216749644e-07	1.0415588391765596e-09
71	-1.2512313628449014	1.2512315931677076	-1.2512313654244622	1.2512315939163579	-1.2512313680754117	1.2512329427845825	2.3032280616064327e-07	2.284918956263482e-07	1.5747091708373517e-06	6.270320929147033e-09	2.2405248523149623e-07	1.0398106820019848e-09
72	-1.251231363508217	1.2512315696730139	-1.251231366087863	1.2512315704216943	-1.2512313680767757	1.2512305562498567	2.061647967899205e-07	2.0433383141060801e-07	-8.118269190227068e-07	5.6070053044976476e-09	2.0055779148542285e-07	1.0384466619939303e-09
73	-1.2512313640856751	1.251231548666461	-1.2512313666653982	1.2512315494151678	-1.251231368077774	1.2512326399140639	1.8458078576699677e-07	1.8274976953946975e-07	1.271836289840067e-06	5.029547223145414e-09	1.7955123854385135e-07	1.0374483494501874e-09
74	-1.251231364588725	1.2512315298823626	-1.25123136716852	1.2512315306310948	-1.2512313680785754	1.2512307123897533	1.652936376661529e-07	1.6346257480925885e-07	-6.556888221265211e-07	4.526497399126583e-09	1.6076714026702632e-07	1.036646990471013e-09
75	-1.2512313650272386	1.2512315130837335	-1.2512313676070983	1.2512315138324872	-1.2512313680791458	1.2512322270078702	1.480564948419527e-07	1.462253889084053e-07	8.58928724367658e-07	4.087983729306188e-09	1.4396851111264652e-07	1.0360765578809605e-09
76	-1.2512313654097142	1.2512314980591055	-1.2512313679896339	1.251231498807879	-1.2512313680795788	1.2512307806213558	1.3264939124901787e-07	1.3081824512539697e-07	-5.874582229559167e-07	3.705508122564538e-09	1.2894388312645333e-07	1.0356435709013567e-09
77	-1.2512313657434928	1.2512314846197734	-1.2512313683234682	1.2512314853685658	-1.2512313680799108	1.2512320019262873	1.1887628059703559e-07	1.1704509761401027e-07	6.338463764965496e-07	3.3717295622182064e-09	1.1550455103481738e-07	1.0353116142169938e-09
78	-1.2512313660349315	1.2512314725972895	-1.251231368614957	1.2512314733461154	-1.2512313680801603	1.251230815968206	1.0656235804873404e-07	1.0473115841236336e-07	-5.521119543772102e-07	3.0802909112281895e-09	1.0348206713750585e-07	1.035062036081058e-09
79	-1.251231366289508	1.2512314618412999	-1.25123136886958	1.2512314625901426	-1.251231368080358	1.2512317457020594	9.555179181219842e-08	9.372056264389528e-08	3.7762170146393714e-07	2.825714329190987e-09	9.272607748300743e-08	1.0348644163826748e-09

